A temporally adaptive hybridized discontinuous Galerkin method for time-dependent compressible flows

The potential of the hybridized discontinuous Galerkin (HDG) method has been recognized for the computation of stationary flows. Extending the method to time-dependent problems can, e.g., be done by backward difference formulae (BDF) or diagonally implicit Runge-Kutta (DIRK) methods. In this work, we investigate the use of embedded DIRK methods in an HDG solver, including the use of adaptive time-step control. Numerical results demonstrate the performance of the method for both linear and nonlinear (systems of) time-dependent convection-diffusion equations.

==> data/radexpwave/dt_radexp_AR_tol1e-1_2048el_p3.txt <==
it	Talt	T	dt	n5	n6	n7	n8	newton
0	0	0	0.01	0	0	0	0	0
1	0	0.01	0.01	0.7875	0.305297	14	4	14
2	0.01	0.0216953	0.0116953	0.7875	0.198634	15	4	29
3	0.0216953	0.0374802	0.0157849	0.7875	0.180716	16	4	45
4	0.0374802	0.0594669	0.0219868	0.7875	0.224678	16	4	61
5	0.0594669	0.0879481	0.0284812	0.7875	0.35517	16	4	77
6	0.0879481	0.119619	0.0316711	0.7875	0.380623	16	4	93
7	0.119619	0.154034	0.0344151	0.7875	0.388712	16	4	109
8	0.154034	0.19117	0.0371355	0.7875	0.410971	16	4	125
9	0.19117	0.230504	0.0393342	0.7875	0.413612	16	4	141
10	0.230504	0.272078	0.0415741	0.7875	0.421119	16	4	157
11	0.272078	0.315757	0.0436789	0.7875	0.415931	16	4	173
12	0.315757	0.361837	0.0460803	0.7875	0.430556	16	4	189
13	0.361837	0.409894	0.0480569	0.7875	0.388617	16	4	205
14	0.409894	0.461754	0.05186	0.7875	0.420067	16	4	221
15	0.461754	0.516285	0.054531	0.7875	0.380036	16	4	237
16	0.516285	0.575571	0.059286	0.7875	0.422002	16	4	253
17	0.575571	0.637815	0.0622441	0.7875	0.41406	16	4	269
18	0.637815	0.70358	0.0657649	0.7875	0.342048	16	4	285
19	0.70358	0.777634	0.074054	0.7875	0.438819	16	4	301
20	0.777634	0.854377	0.0767428	0.7875	0.391562	16	4	317
21	0.854377	0.936985	0.0826078	0.7875	0.374536	16	4	333
22	0.936985	1.02723	0.0902487	0.7875	0.360027	16	4	349
23	1.02723	1.12714	0.0999032	0.7875	0.355052	16	4	365
24	1.12714	1.23824	0.111105	0.7875	0.347736	16	4	381
25	1.23824	1.36266	0.124423	0.7875	0.365456	16	4	397
26	1.36266	1.49971	0.137048	0.7875	0.354406	16	4	413
27	1.49971	1.65222	0.152507	0.7875	0.374271	16	4	429
28	1.65222	1.81887	0.166652	0.7875	0.399544	16	4	445
29	1.81887	1.99706	0.178186	0.7875	0.434019	16	4	461
30	1.99706	2	0.00294362	0.7875	1.39397e-05	13	4	474



==> data/radexpwave/dt_radexp_AR_tol1e-1_8192el_p2.txt <==
it	T	dt	n4	n5	n6	n7	newton
0	0	0.005	0	0	0	0	0
1	0.005	0.005	0.821739	0.13706	12	3	12
2	0.0129689	0.00796894	0.7875	0.18144	14	4	26
3	0.024054	0.0110851	0.7875	0.169078	14	4	40
4	0.0398409	0.0157868	0.7875	0.206188	16	4	56
5	0.0608847	0.0210438	0.7875	0.299113	16	4	72
6	0.0856644	0.0247797	0.7875	0.386315	16	4	88
7	0.112458	0.0267937	0.7875	0.386924	16	4	104
8	0.141414	0.0289562	0.7875	0.427779	16	4	120
9	0.171678	0.0302635	0.7875	0.402464	16	4	136
10	0.203957	0.0322796	0.7875	0.402164	16	4	152
11	0.238396	0.0344385	0.7875	0.447402	16	4	168
12	0.273855	0.0354591	0.7875	0.430186	16	4	184
13	0.310846	0.0369908	0.7875	0.402653	16	4	200
14	0.350295	0.0394488	0.7875	0.492443	16	4	216
15	0.389634	0.0393398	0.7875	0.415838	16	4	232
16	0.43114	0.0415058	0.7875	0.434797	16	4	248
17	0.474285	0.043145	0.7875	0.450456	16	4	264
18	0.518608	0.0443231	0.7875	0.41418	16	4	280
19	0.565434	0.0468257	0.7875	0.432666	16	4	296
20	0.614189	0.0487548	0.7875	0.422079	16	4	312
21	0.665373	0.0511843	0.7875	0.415677	16	4	328
22	0.719382	0.0540093	0.7875	0.371948	16	4	344
23	0.778524	0.0591414	0.7875	0.421232	16	4	360
24	0.840654	0.06213	0.7875	0.38921	16	4	376
25	0.907666	0.0670127	0.7875	0.356171	16	4	392
26	0.982115	0.0744483	0.7875	0.379399	16	4	408
27	1.0631	0.0809854	0.7875	0.367132	16	4	424
28	1.15217	0.089067	0.7875	0.365017	16	4	440
29	1.25031	0.0981438	0.7875	0.374196	16	4	456
30	1.35757	0.107254	0.7875	0.353564	16	4	472
31	1.47701	0.119447	0.7875	0.374428	16	4	488
32	1.60752	0.130508	0.7875	0.3938	16	4	504
33	1.74774	0.140215	0.7875	0.437055	16	4	520
34	1.89324	0.145501	0.7875	0.470217	16	4	536
35	2	0.106764	0.7875	0.269875	16	4	552



==> data/radexpwave/dt_radexp_AR_tol1e-1_8192el_p3.txt <==
it	Told	T	dt	n5	n6	n7	n8	newton
0	0	0	0	0	0	0	0	0
1	0	0.005	0.005	0.7875	0.0871541	13	4	13
2	0.005	0.0138809	0.00888092	0.7875	0.11001	16	4	29
3	0.0138809	0.0284768	0.0145959	0.7875	0.132284	16	4	45
4	0.0284768	0.0510354	0.0225586	0.7875	0.293165	16	4	61
5	0.0510354	0.0777773	0.0267419	0.7875	0.381213	16	4	77
6	0.0777773	0.106821	0.0290438	0.7875	0.42136	16	4	93
7	0.106821	0.13733	0.0305084	0.7875	0.47017	16	4	109
8	0.13733	0.168227	0.0308972	0.7875	0.445987	16	4	125
9	0.168227	0.200073	0.0318465	0.7875	0.431341	16	4	141
10	0.200073	0.233266	0.0331924	0.7875	0.458258	16	4	157
11	0.233266	0.26717	0.0339042	0.7875	0.478375	16	4	173
12	0.26717	0.301308	0.0341387	0.7875	0.433927	16	4	189
13	0.301308	0.336819	0.0355107	0.7875	0.455509	16	4	205
14	0.336819	0.373164	0.0363449	0.7875	0.488346	16	4	221
15	0.373164	0.40951	0.0363456	0.7875	0.430759	16	4	237
16	0.40951	0.447408	0.0378987	0.7875	0.435598	16	4	253
17	0.447408	0.48678	0.0393713	0.7875	0.450883	16	4	269
18	0.48678	0.527213	0.0404336	0.7875	0.425213	16	4	285
19	0.527213	0.569557	0.0423439	0.7875	0.409056	16	4	301
20	0.569557	0.614478	0.0449208	0.7875	0.450145	16	4	317
21	0.614478	0.660636	0.046158	0.7875	0.391818	16	4	333
22	0.660636	0.710311	0.0496748	0.7875	0.401541	16	4	349
23	0.710311	0.763335	0.0530246	0.7875	0.418834	16	4	365
24	0.763335	0.819146	0.0558102	0.7875	0.398247	16	4	381
25	0.819146	0.878883	0.0597375	0.7875	0.372216	16	4	397
26	0.878883	0.944281	0.0653982	0.7875	0.359004	16	4	413
27	0.944281	1.01674	0.072463	0.7875	0.375019	16	4	429
28	1.01674	1.09588	0.0791315	0.7875	0.368377	16	4	445
29	1.09588	1.18281	0.0869299	0.7875	0.382896	16	4	461
30	1.18281	1.27708	0.0942742	0.7875	0.387029	16	4	477
31	1.27708	1.37895	0.101874	0.7875	0.377711	16	4	493
32	1.37895	1.48994	0.110984	0.7875	0.402865	16	4	509
33	1.48994	1.60828	0.118338	0.7875	0.418642	16	4	525
34	1.60828	1.73285	0.124574	0.7875	0.450326	16	4	541
35	1.73285	1.86084	0.127988	0.7875	0.473259	16	4	557
36	1.86084	1.99017	0.129336	0.7875	0.487509	16	4	573
37	1.99017	2	0.00982782	0.7875	0.000677818	13	4	586



==> data/radexpwave/dt_radexp_AR_tol5e-1_2048el_p2.txt <==
it	T	Tnew	dt 	n2	n3	n4	n5	newton
0	0	0.01	0.01	0	0	0	0	0
1	0	0.01	0.01	0.7875	0.0602235	16	4	16
2	0.01	0.0300907	0.0200907	0.7875	0.104906	16	4	32
3	0.0300907	0.063637	0.0335463	0.7875	0.128031	16	4	48
4	0.063637	0.116052	0.0524152	0.7875	0.211396	16	4	64
5	0.116052	0.185343	0.0692908	0.7875	0.281873	16	4	80
6	0.185343	0.268566	0.0832227	0.756	0.31966	17	5	97
7	0.268566	0.360583	0.0920168	0.756	0.276664	17	5	114
8	0.360583	0.467342	0.106759	0.756	0.275885	17	5	131
9	0.467342	0.591321	0.12398	0.756	0.260079	18	5	149
10	0.591321	0.738159	0.146837	0.756	0.22023	18	5	167
11	0.738159	0.921982	0.183823	0.756	0.244686	18	5	185
12	0.921982	1.14417	0.222187	0.756	0.211801	18	5	203
13	1.14417	1.42596	0.281794	0.756	0.209807	18	5	221
14	1.42596	1.78448	0.35852	0.756	0.199958	17	5	238
15	1.78448	2	0.215517	0.756	0.0770724	17	5	255



==> data/radexpwave/dt_radexp_BDF3_dt1e-2_2048el_p3.txt <==
it	T	dt	n4	newton
0	0	0.01	0	0
1	0.001	0.01	3	3
2	0.002	0.01	3	6
3	0.003	0.01	3	9
4	0.004	0.01	3	12
5	0.005	0.01	3	15
6	0.006	0.01	3	18
7	0.007	0.01	3	21
8	0.008	0.01	3	24
9	0.009	0.01	3	27
10	0.01	0.01	3	30
11	0.011	0.01	3	33
12	0.012	0.01	3	36
13	0.013	0.01	3	39
14	0.014	0.01	3	42
15	0.015	0.01	3	45
16	0.016	0.01	3	48
17	0.017	0.01	3	51
18	0.018	0.01	3	54
19	0.019	0.01	3	57
20	0.020	0.01	3	60
22	0.03	0.01	4	64
23	0.04	0.01	4	68
24	0.05	0.01	4	72
25	0.06	0.01	4	76
26	0.07	0.01	4	80
27	0.08	0.01	4	84
28	0.09	0.01	4	88
29	0.1	0.01	4	92
30	0.11	0.01	4	96
31	0.12	0.01	4	100
32	0.13	0.01	4	104
33	0.14	0.01	4	108
34	0.15	0.01	4	112
35	0.16	0.01	4	116
36	0.17	0.01	4	120
37	0.18	0.01	4	124
38	0.19	0.01	4	128
39	0.2	0.01	4	132
40	0.21	0.01	4	136
41	0.22	0.01	4	140
42	0.23	0.01	4	144
43	0.24	0.01	4	148
44	0.25	0.01	4	152
45	0.26	0.01	4	156
46	0.27	0.01	4	160
47	0.28	0.01	4	164
48	0.29	0.01	4	168
49	0.3	0.01	4	172
50	0.31	0.01	4	176
51	0.32	0.01	4	180
52	0.33	0.01	4	184
53	0.34	0.01	4	188
54	0.35	0.01	4	192
55	0.36	0.01	4	196
56	0.37	0.01	4	200
57	0.38	0.01	4	204
58	0.39	0.01	4	208
59	0.4	0.01	4	212
60	0.41	0.01	4	216
61	0.42	0.01	4	220
62	0.43	0.01	4	224
63	0.44	0.01	4	228
64	0.45	0.01	4	232
65	0.46	0.01	4	236
66	0.47	0.01	4	240
67	0.48	0.01	4	244
68	0.49	0.01	4	248
69	0.5	0.01	4	252
70	0.51	0.01	4	256
71	0.52	0.01	4	260
72	0.53	0.01	4	264
73	0.54	0.01	4	268
74	0.55	0.01	4	272
75	0.56	0.01	4	276
76	0.57	0.01	4	280
77	0.58	0.01	4	284
78	0.59	0.01	4	288
79	0.6	0.01	4	292
80	0.61	0.01	4	296
81	0.62	0.01	4	300
82	0.63	0.01	4	304
83	0.64	0.01	4	308
84	0.65	0.01	4	312
85	0.66	0.01	4	316
86	0.67	0.01	4	320
87	0.68	0.01	4	324
88	0.69	0.01	4	328
89	0.7	0.01	4	332
90	0.71	0.01	4	336
91	0.72	0.01	4	340
92	0.73	0.01	4	344
93	0.74	0.01	4	348
94	0.75	0.01	4	352
95	0.76	0.01	4	356
96	0.77	0.01	4	360
97	0.78	0.01	4	364
98	0.79	0.01	4	368
99	0.8	0.01	4	372
100	0.81	0.01	4	376
101	0.82	0.01	4	380
102	0.83	0.01	4	384
103	0.84	0.01	4	388
104	0.85	0.01	4	392
105	0.86	0.01	4	396
106	0.87	0.01	4	400
107	0.88	0.01	4	404
108	0.89	0.01	4	408
109	0.9	0.01	4	412
110	0.91	0.01	4	416
111	0.92	0.01	4	420
112	0.93	0.01	4	424
113	0.94	0.01	4	428
114	0.95	0.01	4	432
115	0.96	0.01	4	436
116	0.97	0.01	4	440
117	0.98	0.01	4	444
118	0.99	0.01	4	448
119	1	0.01	4	452
120	1.01	0.01	4	456
121	1.02	0.01	4	460
122	1.03	0.01	4	464
123	1.04	0.01	4	468
124	1.05	0.01	4	472
125	1.06	0.01	4	476
126	1.07	0.01	4	480
127	1.08	0.01	4	484
128	1.09	0.01	3	487
129	1.1	0.01	3	490
130	1.11	0.01	3	493
131	1.12	0.01	3	496
132	1.13	0.01	3	499
133	1.14	0.01	3	502
134	1.15	0.01	3	505
135	1.16	0.01	3	508
136	1.17	0.01	3	511
137	1.18	0.01	3	514
138	1.19	0.01	3	517
139	1.2	0.01	3	520
140	1.21	0.01	3	523
141	1.22	0.01	3	526
142	1.23	0.01	3	529
143	1.24	0.01	3	532
144	1.25	0.01	3	535
145	1.26	0.01	3	538
146	1.27	0.01	3	541
147	1.28	0.01	3	544
148	1.29	0.01	3	547
149	1.3	0.01	3	550
150	1.31	0.01	3	553
151	1.32	0.01	3	556
152	1.33	0.01	3	559
153	1.34	0.01	3	562
154	1.35	0.01	3	565
155	1.36	0.01	3	568
156	1.37	0.01	3	571
157	1.38	0.01	3	574
158	1.39	0.01	3	577
159	1.4	0.01	3	580
160	1.41	0.01	3	583
161	1.42	0.01	3	586
162	1.43	0.01	3	589
163	1.44	0.01	3	592
164	1.45	0.01	3	595
165	1.46	0.01	3	598
166	1.47	0.01	3	601
167	1.48	0.01	3	604
168	1.49	0.01	3	607
169	1.5	0.01	3	610
170	1.51	0.01	3	613
171	1.52	0.01	3	616
172	1.53	0.01	3	619
173	1.54	0.01	3	622
174	1.55	0.01	3	625
175	1.56	0.01	3	628
176	1.57	0.01	3	631
177	1.58	0.01	3	634
178	1.59	0.01	3	637
179	1.6	0.01	3	640
180	1.61	0.01	3	643
181	1.62	0.01	3	646
182	1.63	0.01	3	649
183	1.64	0.01	3	652
184	1.65	0.01	3	655
185	1.66	0.01	3	658
186	1.67	0.01	3	661
187	1.68	0.01	3	664
188	1.69	0.01	3	667
189	1.7	0.01	3	670
190	1.71	0.01	3	673
191	1.72	0.01	3	676
192	1.73	0.01	3	679
193	1.74	0.01	3	682
194	1.75	0.01	3	685
195	1.76	0.01	3	688
196	1.77	0.01	3	691
197	1.78	0.01	3	694
198	1.79	0.01	3	697
199	1.8	0.01	3	700
200	1.81	0.01	3	703
201	1.82	0.01	3	706
202	1.83	0.01	3	709
203	1.84	0.01	3	712
204	1.85	0.01	3	715
205	1.86	0.01	3	718
206	1.87	0.01	3	721
207	1.88	0.01	3	724
208	1.89	0.01	3	727
209	1.9	0.01	3	730
210	1.91	0.01	3	733
211	1.92	0.01	3	736
212	1.93	0.01	3	739
213	1.94	0.01	3	742
214	1.95	0.01	3	745
215	1.96	0.01	3	748
216	1.97	0.01	3	751
217	1.98	0.01	3	754
218	1.99	0.01	3	757
219	2	0.01	3	760


==> data/radexpwave/dt_radexp_BDF3_dt5e-3_8192el_p3.txt <==
it	T	dt	n4	newton
32	0.015	0.005	3	93
33	0.02	0.005	3	96
34	0.025	0.005	3	99
35	0.03	0.005	3	102
36	0.035	0.005	3	105
37	0.04	0.005	3	108
38	0.045	0.005	3	111
39	0.05	0.005	3	114
40	0.055	0.005	3	117
41	0.06	0.005	3	120
42	0.065	0.005	3	123
43	0.07	0.005	3	126
44	0.075	0.005	3	129
45	0.08	0.005	3	132
46	0.085	0.005	3	135
47	0.09	0.005	3	138
48	0.095	0.005	3	141
49	0.1	0.005	3	144
50	0.105	0.005	4	148
51	0.11	0.005	4	152
52	0.115	0.005	4	156
53	0.12	0.005	4	160
54	0.125	0.005	4	164
55	0.13	0.005	4	168
56	0.135	0.005	4	172
57	0.14	0.005	4	176
58	0.145	0.005	4	180
59	0.15	0.005	4	184
60	0.155	0.005	4	188
61	0.16	0.005	4	192
62	0.165	0.005	4	196
63	0.17	0.005	4	200
64	0.175	0.005	4	204
65	0.18	0.005	4	208
66	0.185	0.005	4	212
67	0.19	0.005	4	216
68	0.195	0.005	4	220
69	0.2	0.005	4	224
70	0.205	0.005	4	228
71	0.21	0.005	4	232
72	0.215	0.005	4	236
73	0.22	0.005	4	240
74	0.225	0.005	4	244
75	0.23	0.005	4	248
76	0.235	0.005	4	252
77	0.24	0.005	4	256
78	0.245	0.005	4	260
79	0.25	0.005	4	264
80	0.255	0.005	4	268
81	0.26	0.005	4	272
82	0.265	0.005	4	276
83	0.27	0.005	4	280
84	0.275	0.005	4	284
85	0.28	0.005	4	288
86	0.285	0.005	4	292
87	0.29	0.005	4	296
88	0.295	0.005	4	300
89	0.3	0.005	4	304
90	0.305	0.005	4	308
91	0.31	0.005	4	312
92	0.315	0.005	4	316
93	0.32	0.005	4	320
94	0.325	0.005	4	324
95	0.33	0.005	4	328
96	0.335	0.005	4	332
97	0.34	0.005	4	336
98	0.345	0.005	4	340
99	0.35	0.005	4	344
100	0.355	0.005	4	348
101	0.36	0.005	4	352
102	0.365	0.005	4	356
103	0.37	0.005	4	360
104	0.375	0.005	4	364
105	0.38	0.005	4	368
106	0.385	0.005	4	372
107	0.39	0.005	4	376
108	0.395	0.005	4	380
109	0.4	0.005	4	384
110	0.405	0.005	4	388
111	0.41	0.005	4	392
112	0.415	0.005	4	396
113	0.42	0.005	4	400
114	0.425	0.005	4	404
115	0.43	0.005	4	408
116	0.435	0.005	4	412
117	0.44	0.005	4	416
118	0.445	0.005	4	420
119	0.45	0.005	4	424
120	0.455	0.005	4	428
121	0.46	0.005	4	432
122	0.465	0.005	4	436
123	0.47	0.005	4	440
124	0.475	0.005	4	444
125	0.48	0.005	4	448
126	0.485	0.005	4	452
127	0.49	0.005	4	456
128	0.495	0.005	4	460
129	0.5	0.005	4	464
130	0.505	0.005	4	468
131	0.51	0.005	4	472
132	0.515	0.005	4	476
133	0.52	0.005	4	480
134	0.525	0.005	4	484
135	0.53	0.005	4	488
136	0.535	0.005	4	492
137	0.54	0.005	4	496
138	0.545	0.005	4	500
139	0.55	0.005	4	504
140	0.555	0.005	4	508
141	0.56	0.005	4	512
142	0.565	0.005	4	516
143	0.57	0.005	4	520
144	0.575	0.005	4	524
145	0.58	0.005	4	528
146	0.585	0.005	4	532
147	0.59	0.005	4	536
148	0.595	0.005	4	540
149	0.6	0.005	4	544
150	0.605	0.005	4	548
151	0.61	0.005	4	552
152	0.615	0.005	4	556
153	0.62	0.005	4	560
154	0.625	0.005	4	564
155	0.63	0.005	4	568
156	0.635	0.005	4	572
157	0.64	0.005	4	576
158	0.645	0.005	4	580
159	0.65	0.005	4	584
160	0.655	0.005	4	588
161	0.66	0.005	4	592
162	0.665	0.005	4	596
163	0.67	0.005	4	600
164	0.675	0.005	4	604
165	0.68	0.005	4	608
166	0.685	0.005	4	612
167	0.69	0.005	4	616
168	0.695	0.005	4	620
169	0.7	0.005	4	624
170	0.705	0.005	4	628
171	0.71	0.005	4	632
172	0.715	0.005	4	636
173	0.72	0.005	4	640
174	0.725	0.005	4	644
175	0.73	0.005	4	648
176	0.735	0.005	4	652
177	0.74	0.005	4	656
178	0.745	0.005	4	660
179	0.75	0.005	4	664
180	0.755	0.005	4	668
181	0.76	0.005	4	672
182	0.765	0.005	4	676
183	0.77	0.005	4	680
184	0.775	0.005	4	684
185	0.78	0.005	4	688
186	0.785	0.005	3	691
187	0.79	0.005	3	694
188	0.795	0.005	3	697
189	0.8	0.005	3	700
190	0.805	0.005	3	703
191	0.81	0.005	3	706
192	0.815	0.005	3	709
193	0.82	0.005	3	712
194	0.825	0.005	3	715
195	0.83	0.005	3	718
196	0.835	0.005	3	721
197	0.84	0.005	3	724
198	0.845	0.005	3	727
199	0.85	0.005	3	730
200	0.855	0.005	3	733
201	0.86	0.005	3	736
202	0.865	0.005	3	739
203	0.87	0.005	3	742
204	0.875	0.005	3	745
205	0.88	0.005	3	748
206	0.885	0.005	3	751
207	0.89	0.005	3	754
208	0.895	0.005	3	757
209	0.9	0.005	3	760
210	0.905	0.005	3	763
211	0.91	0.005	3	766
212	0.915	0.005	3	769
213	0.92	0.005	3	772
214	0.925	0.005	3	775
215	0.93	0.005	3	778
216	0.935	0.005	3	781
217	0.94	0.005	3	784
218	0.945	0.005	3	787
219	0.95	0.005	3	790
220	0.955	0.005	3	793
221	0.96	0.005	3	796
222	0.965	0.005	3	799
223	0.97	0.005	3	802
224	0.975	0.005	3	805
225	0.98	0.005	3	808
226	0.985	0.005	3	811
227	0.99	0.005	3	814
228	0.995	0.005	3	817
229	1	0.005	3	820
230	1.005	0.005	3	823
231	1.01	0.005	3	826
232	1.015	0.005	3	829
233	1.02	0.005	3	832
234	1.025	0.005	3	835
235	1.03	0.005	3	838
236	1.035	0.005	3	841
237	1.04	0.005	3	844
238	1.045	0.005	3	847
239	1.05	0.005	3	850
240	1.055	0.005	3	853
241	1.06	0.005	3	856
242	1.065	0.005	3	859
243	1.07	0.005	3	862
244	1.075	0.005	3	865
245	1.08	0.005	3	868
246	1.085	0.005	3	871
247	1.09	0.005	3	874
248	1.095	0.005	3	877
249	1.1	0.005	3	880
250	1.105	0.005	3	883
251	1.11	0.005	3	886
252	1.115	0.005	3	889
253	1.12	0.005	3	892
254	1.125	0.005	3	895
255	1.13	0.005	3	898
256	1.135	0.005	3	901
257	1.14	0.005	3	904
258	1.145	0.005	3	907
259	1.15	0.005	3	910
260	1.155	0.005	3	913
261	1.16	0.005	3	916
262	1.165	0.005	3	919
263	1.17	0.005	3	922
264	1.175	0.005	3	925
265	1.18	0.005	3	928
266	1.185	0.005	3	931
267	1.19	0.005	3	934
268	1.195	0.005	3	937
269	1.2	0.005	3	940
270	1.205	0.005	3	943
271	1.21	0.005	3	946
272	1.215	0.005	3	949
273	1.22	0.005	3	952
274	1.225	0.005	3	955
275	1.23	0.005	3	958
276	1.235	0.005	3	961
277	1.24	0.005	3	964
278	1.245	0.005	3	967
279	1.25	0.005	3	970
280	1.255	0.005	3	973
281	1.26	0.005	3	976
282	1.265	0.005	3	979
283	1.27	0.005	3	982
284	1.275	0.005	3	985
285	1.28	0.005	3	988
286	1.285	0.005	3	991
287	1.29	0.005	3	994
288	1.295	0.005	3	997
289	1.3	0.005	3	1000
290	1.305	0.005	3	1003
291	1.31	0.005	3	1006
292	1.315	0.005	3	1009
293	1.32	0.005	3	1012
294	1.325	0.005	3	1015
295	1.33	0.005	3	1018
296	1.335	0.005	3	1021
297	1.34	0.005	3	1024
298	1.345	0.005	3	1027
299	1.35	0.005	3	1030
300	1.355	0.005	3	1033
301	1.36	0.005	3	1036
302	1.365	0.005	3	1039
303	1.37	0.005	3	1042
304	1.375	0.005	3	1045
305	1.38	0.005	3	1048
306	1.385	0.005	3	1051
307	1.39	0.005	3	1054
308	1.395	0.005	3	1057
309	1.4	0.005	3	1060
310	1.405	0.005	3	1063
311	1.41	0.005	3	1066
312	1.415	0.005	3	1069
313	1.42	0.005	3	1072
314	1.425	0.005	3	1075
315	1.43	0.005	3	1078
316	1.435	0.005	3	1081
317	1.44	0.005	3	1084
318	1.445	0.005	3	1087
319	1.45	0.005	3	1090
320	1.455	0.005	3	1093
321	1.46	0.005	3	1096
322	1.465	0.005	3	1099
323	1.47	0.005	3	1102
324	1.475	0.005	3	1105
325	1.48	0.005	3	1108
326	1.485	0.005	3	1111
327	1.49	0.005	3	1114
328	1.495	0.005	3	1117
329	1.5	0.005	3	1120
330	1.505	0.005	3	1123
331	1.51	0.005	3	1126
332	1.515	0.005	3	1129
333	1.52	0.005	3	1132
334	1.525	0.005	3	1135
335	1.53	0.005	3	1138
336	1.535	0.005	3	1141
337	1.54	0.005	3	1144
338	1.545	0.005	3	1147
339	1.55	0.005	3	1150
340	1.555	0.005	3	1153
341	1.56	0.005	3	1156
342	1.565	0.005	3	1159
343	1.57	0.005	3	1162
344	1.575	0.005	3	1165
345	1.58	0.005	3	1168
346	1.585	0.005	3	1171
347	1.59	0.005	3	1174
348	1.595	0.005	3	1177
349	1.6	0.005	3	1180
350	1.605	0.005	3	1183
351	1.61	0.005	3	1186
352	1.615	0.005	3	1189
353	1.62	0.005	3	1192
354	1.625	0.005	3	1195
355	1.63	0.005	3	1198
356	1.635	0.005	3	1201
357	1.64	0.005	3	1204
358	1.645	0.005	3	1207
359	1.65	0.005	3	1210
360	1.655	0.005	3	1213
361	1.66	0.005	3	1216
362	1.665	0.005	3	1219
363	1.67	0.005	3	1222
364	1.675	0.005	3	1225
365	1.68	0.005	3	1228
366	1.685	0.005	3	1231
367	1.69	0.005	3	1234
368	1.695	0.005	3	1237
369	1.7	0.005	3	1240
370	1.705	0.005	3	1243
371	1.71	0.005	3	1246
372	1.715	0.005	3	1249
373	1.72	0.005	3	1252
374	1.725	0.005	3	1255
375	1.73	0.005	3	1258
376	1.735	0.005	3	1261
377	1.74	0.005	3	1264
378	1.745	0.005	3	1267
379	1.75	0.005	3	1270
380	1.755	0.005	3	1273
381	1.76	0.005	3	1276
382	1.765	0.005	3	1279
383	1.77	0.005	3	1282
384	1.775	0.005	3	1285
385	1.78	0.005	3	1288
386	1.785	0.005	3	1291
387	1.79	0.005	3	1294
388	1.795	0.005	3	1297
389	1.8	0.005	3	1300
390	1.805	0.005	3	1303
391	1.81	0.005	3	1306
392	1.815	0.005	3	1309
393	1.82	0.005	3	1312
394	1.825	0.005	3	1315
395	1.83	0.005	3	1318
396	1.835	0.005	3	1321
397	1.84	0.005	3	1324
398	1.845	0.005	3	1327
399	1.85	0.005	3	1330
400	1.855	0.005	3	1333
401	1.86	0.005	3	1336
402	1.865	0.005	3	1339
403	1.87	0.005	3	1342
404	1.875	0.005	3	1345
405	1.88	0.005	3	1348
406	1.885	0.005	3	1351
407	1.89	0.005	3	1354
408	1.895	0.005	3	1357
409	1.9	0.005	3	1360
410	1.905	0.005	3	1363
411	1.91	0.005	3	1366
412	1.915	0.005	3	1369
413	1.92	0.005	3	1372
414	1.925	0.005	3	1375
415	1.93	0.005	3	1378
416	1.935	0.005	3	1381
417	1.94	0.005	3	1384
418	1.945	0.005	3	1387
419	1.95	0.005	3	1390
420	1.955	0.005	3	1393
421	1.96	0.005	3	1396
422	1.965	0.005	3	1399
423	1.97	0.005	3	1402
424	1.975	0.005	3	1405
425	1.98	0.005	3	1408
426	1.985	0.005	3	1411
427	1.99	0.005	3	1414
428	1.995	0.005	3	1417
429	2	0.005	3	1420


==> data/radexpwave/dt_radexp_Cash_tol1e-1_2048el_p3.txt <==
it	Talt	T	dt	n5	n6	n7	n8	newton
0	0	0	0.01	0	0	0	0	0
1	0	0.01	0.01	0.7875	1.39939	11	4	11
1	0	0.00704051	0.00704051	0.821739	0.886778	9	3	20
2	0.00704051	0.0130624	0.0060219	0.821739	0.4137	9	3	29
3	0.0130624	0.0197035	0.00664108	0.821739	0.319917	9	3	38
4	0.0197035	0.0276827	0.00797922	0.821739	0.284366	9	3	47
5	0.0276827	0.0376536	0.00997093	0.821739	0.307206	9	3	56
6	0.0376536	0.0497966	0.012143	0.7875	0.399112	10	4	66
7	0.0497966	0.0627847	0.0129881	0.7875	0.429162	12	4	78
8	0.0627847	0.0763446	0.0135599	0.821739	0.431997	9	3	87
9	0.0763446	0.0910845	0.0147399	0.7875	0.46033	10	4	97
10	0.0910845	0.106118	0.0150334	0.7875	0.436688	10	4	107
11	0.106118	0.121722	0.0156045	0.7875	0.438607	11	4	118
12	0.121722	0.137896	0.0161737	0.7875	0.450599	12	4	130
13	0.137896	0.15451	0.0166136	0.7875	0.458449	12	4	142
14	0.15451	0.171477	0.0169674	0.7875	0.457651	12	4	154
15	0.171477	0.188816	0.0173389	0.7875	0.454179	12	4	166
16	0.188816	0.20658	0.0177636	0.7875	0.453449	10	4	176
17	0.20658	0.224788	0.0182084	0.821739	0.452378	9	3	185
18	0.224788	0.244279	0.0194912	0.7875	0.481954	10	4	195
19	0.244279	0.263856	0.0195773	0.7875	0.451186	10	4	205
20	0.263856	0.283957	0.0201011	0.7875	0.447839	10	4	215
21	0.283957	0.304648	0.0206901	0.7875	0.455021	11	4	226
22	0.304648	0.325831	0.0211837	0.7875	0.449685	12	4	238
23	0.325831	0.347606	0.0217746	0.7875	0.433836	12	4	250
24	0.347606	0.370257	0.0226512	0.7875	0.434841	12	4	262
25	0.370257	0.393802	0.023545	0.7875	0.455922	12	4	274
26	0.393802	0.417893	0.0240909	0.7875	0.45521	12	4	286
27	0.417893	0.442555	0.0246622	0.7875	0.429435	12	4	298
28	0.442555	0.468298	0.0257425	0.7875	0.422574	11	4	309
29	0.468298	0.495312	0.0270147	0.7875	0.447388	12	4	321
30	0.495312	0.523128	0.0278156	0.7875	0.453777	12	4	333
31	0.523128	0.551633	0.0285053	0.7875	0.430826	12	4	345
32	0.551633	0.581355	0.0297218	0.7875	0.421667	12	4	357
33	0.581355	0.612568	0.0312131	0.7875	0.431818	12	4	369
34	0.612568	0.645088	0.0325202	0.7875	0.421347	12	4	381
35	0.645088	0.679249	0.0341605	0.7875	0.429913	12	4	393
36	0.679249	0.714892	0.0356435	0.7875	0.459919	12	4	405
37	0.714892	0.751256	0.0363639	0.7875	0.442906	12	4	417
38	0.751256	0.788824	0.037568	0.7875	0.426772	12	4	429
39	0.788824	0.828119	0.0392949	0.7875	0.444322	12	4	441
40	0.828119	0.868672	0.0405528	0.7875	0.438694	12	4	453
41	0.868672	0.910701	0.0420292	0.7875	0.414421	11	4	464
42	0.910701	0.955095	0.0443937	0.7875	0.415043	12	4	476
43	0.955095	1.00196	0.0468677	0.7875	0.415649	12	4	488
44	1.00196	1.05142	0.0494556	0.7875	0.40089	12	4	500
45	1.05142	1.10424	0.0528191	0.7875	0.397764	12	4	512
46	1.10424	1.1608	0.0565588	0.7875	0.407403	12	4	524
47	1.1608	1.22088	0.0600818	0.7875	0.41948	12	4	536
48	1.22088	1.28408	0.0632057	0.7875	0.418836	12	4	548
49	1.28408	1.35061	0.0665261	0.7875	0.404095	12	4	560
50	1.35061	1.42147	0.0708622	0.7875	0.397264	12	4	572
51	1.42147	1.49738	0.0759112	0.7875	0.403339	12	4	584
52	1.49738	1.57829	0.0809095	0.7875	0.422969	12	4	596
53	1.57829	1.66317	0.0848817	0.7875	0.42874	12	4	608
54	1.66317	1.75182	0.0886475	0.7875	0.428028	12	4	620
55	1.75182	1.84445	0.0926317	0.7875	0.447635	12	4	632
56	1.84445	1.93981	0.0953606	0.7875	0.460587	12	4	644
57	1.93981	2	0.060186	0.7875	0.20767	12	4	656



==> data/radexpwave/dt_radexp_Cash_tol1e-1_8192el_p2.txt <==
It	T	dt	n	n5	n6	n7	newton
0	0	0.005	0	0	0	0	0
1	0.005	0.005	0.821739	0.767688	9	3	9
2	0.0094872	0.0044872	0.821739	0.370113	9	3	18
3	0.0146229	0.00513568	0.821739	0.294566	9	3	27
4	0.0209655	0.00634266	0.821739	0.277489	9	3	36
5	0.0289563	0.00799079	0.821739	0.310401	9	3	45
6	0.0386543	0.00969801	0.7875	0.387498	12	4	57
7	0.0491299	0.0104755	0.821739	0.422821	9	3	66
8	0.0605989	0.011469	0.7875	0.482058	10	4	76
9	0.0721177	0.0115188	0.7875	0.465321	10	4	86
10	0.0838237	0.011706	0.7875	0.455825	10	4	96
11	0.095802	0.0119782	0.7875	0.452227	10	4	106
12	0.108091	0.0122892	0.7875	0.455552	10	4	116
13	0.120669	0.0125776	0.7875	0.458128	10	4	126
14	0.133517	0.0128485	0.7875	0.451889	10	4	136
15	0.146703	0.0131853	0.7875	0.442544	12	4	148
16	0.160328	0.0136256	0.7875	0.442124	12	4	160
17	0.174413	0.0140851	0.821739	0.451939	9	3	169
18	0.189495	0.0150822	0.7875	0.499781	10	4	179
19	0.204462	0.0149666	0.7875	0.47525	10	4	189
20	0.219565	0.0151031	0.7875	0.461012	10	4	199
21	0.234961	0.0153962	0.7875	0.449436	10	4	209
22	0.25079	0.0158285	0.7875	0.441687	10	4	219
23	0.267158	0.0163677	0.7875	0.444912	10	4	229
24	0.284042	0.0168841	0.7875	0.462668	12	4	241
25	0.301233	0.0171912	0.7875	0.481507	12	4	253
26	0.318505	0.0172725	0.7875	0.482013	12	4	265
27	0.335854	0.0173482	0.7875	0.462471	12	4	277
28	0.35352	0.0176662	0.7875	0.438849	12	4	289
29	0.371827	0.0183072	0.7875	0.435355	12	4	301
30	0.390849	0.0190221	0.7875	0.46313	12	4	313
31	0.410211	0.0193616	0.7875	0.48785	12	4	325
32	0.429579	0.0193685	0.7875	0.478894	10	4	335
33	0.449075	0.0194954	0.7875	0.45482	10	4	345
34	0.469038	0.0199635	0.7875	0.442939	10	4	355
35	0.489662	0.020624	0.7875	0.447309	10	4	365
36	0.510899	0.0212367	0.7875	0.454788	10	4	375
37	0.532646	0.0217471	0.7875	0.458911	12	4	387
38	0.554849	0.0222029	0.7875	0.45436	12	4	399
39	0.577592	0.0227436	0.7875	0.441423	12	4	411
40	0.601115	0.023523	0.7875	0.440564	12	4	423
41	0.62546	0.0243448	0.7875	0.453365	12	4	435
42	0.650416	0.0249559	0.7875	0.4451	12	4	447
43	0.676156	0.0257398	0.7875	0.425305	11	4	458
44	0.70311	0.0269539	0.7875	0.442159	12	4	470
45	0.730972	0.0278621	0.7875	0.473302	12	4	482
46	0.759127	0.0281547	0.7875	0.465995	12	4	494
47	0.787725	0.0285984	0.7875	0.436465	12	4	506
48	0.817415	0.0296899	0.7875	0.410925	12	4	518
49	0.848864	0.0314489	0.7875	0.409196	12	4	530
50	0.882223	0.0333589	0.7875	0.430971	12	4	542
51	0.917001	0.0347787	0.7875	0.432511	12	4	554
52	0.953217	0.0362158	0.7875	0.410832	12	4	566
53	0.991581	0.0383643	0.7875	0.410742	12	4	578
54	1.03222	0.0406432	0.7875	0.426018	12	4	590
55	1.07476	0.0425366	0.7875	0.424527	12	4	602
56	1.11933	0.0445702	0.7875	0.423046	12	4	614
57	1.16609	0.0467555	0.7875	0.42429	12	4	626
58	1.21509	0.049	0.7875	0.412889	12	4	638
59	1.26691	0.0518205	0.7875	0.406656	12	4	650
60	1.32199	0.055082	0.7875	0.422993	12	4	662
61	1.37977	0.0577851	0.7875	0.424032	12	4	674
62	1.44035	0.0605713	0.7875	0.413751	12	4	686
63	1.50436	0.0640135	0.7875	0.421358	12	4	698
64	1.5716	0.0672416	0.7875	0.431428	12	4	710
65	1.64168	0.0700787	0.7875	0.445551	12	4	722
66	1.71394	0.0722555	0.7875	0.458272	12	4	734
67	1.78774	0.073804	0.7875	0.468444	12	4	746
68	1.86258	0.0748362	0.7875	0.482419	12	4	758
69	1.93772	0.0751428	0.7875	0.484464	12	4	770
70	2	0.0622817	0.7875	0.351859	12	4	782



==> data/radexpwave/dt_radexp_Cash_tol1e-1_8192el_p3.txt <==
it	Told	T	dt	n5	n6	n7	n8	newton
0	0	0	0	0	0	0	0	0
1	0	0.005	0.005	0.821739	0.393153	9	3	9
2	0.005	0.0106085	0.00560855	0.821739	0.22487	9	3	18
3	0.0106085	0.0181875	0.00757891	0.821739	0.231715	9	3	27
4	0.0181875	0.0283271	0.0101396	0.821739	0.349106	9	3	36
5	0.0283271	0.0401604	0.0118333	0.7875	0.456304	12	4	48
6	0.0401604	0.0522646	0.0121042	0.7875	0.461615	12	4	60
7	0.0522646	0.0645983	0.0123337	0.7875	0.461813	12	4	72
8	0.0645983	0.077164	0.0125658	0.7875	0.470757	12	4	84
9	0.077164	0.0898846	0.0127206	0.7875	0.477625	12	4	96
10	0.0898846	0.1027	0.0128153	0.821739	0.476088	9	3	105
11	0.1027	0.116186	0.0134865	0.821739	0.504788	9	3	114
12	0.116186	0.130105	0.0139187	0.7875	0.50638	10	4	124
13	0.130105	0.143857	0.0137517	0.7875	0.469499	10	4	134
14	0.143857	0.15779	0.0139336	0.7875	0.46364	10	4	144
15	0.15779	0.171967	0.014177	0.7875	0.466245	10	4	154
16	0.171967	0.186365	0.0143979	0.7875	0.469941	10	4	164
17	0.186365	0.200949	0.0145837	0.7875	0.473765	10	4	174
18	0.200949	0.215681	0.0147321	0.7875	0.473942	10	4	184
19	0.215681	0.230561	0.0148801	0.7875	0.467196	10	4	194
20	0.230561	0.245663	0.0151016	0.7875	0.45746	11	4	205
21	0.245663	0.261097	0.0154344	0.7875	0.452501	12	4	217
22	0.261097	0.276929	0.0158319	0.7875	0.457443	12	4	229
23	0.276929	0.29311	0.016181	0.7875	0.472521	12	4	241
24	0.29311	0.30947	0.01636	0.7875	0.489289	12	4	253
25	0.30947	0.32582	0.0163497	0.7875	0.49174	12	4	265
26	0.32582	0.342132	0.0163123	0.7875	0.475208	12	4	277
27	0.342132	0.358594	0.0164616	0.7875	0.45355	12	4	289
28	0.358594	0.375466	0.0168726	0.7875	0.445234	12	4	301
29	0.375466	0.392867	0.0174008	0.7875	0.457664	12	4	313
30	0.392867	0.410649	0.0177816	0.7875	0.477732	10	4	323
31	0.410649	0.428561	0.0179126	0.7875	0.485115	10	4	333
32	0.428561	0.446514	0.0179526	0.7875	0.476311	10	4	343
33	0.446514	0.464617	0.0181029	0.7875	0.459468	10	4	353
34	0.464617	0.483092	0.0184749	0.7875	0.445331	10	4	363
35	0.483092	0.502144	0.0190519	0.7875	0.444036	10	4	373
36	0.502144	0.52181	0.019666	0.7875	0.44795	11	4	384
37	0.52181	0.54205	0.0202406	0.7875	0.451927	12	4	396
38	0.54205	0.562821	0.0207707	0.7875	0.461878	12	4	408
39	0.562821	0.583981	0.0211605	0.7875	0.459149	12	4	420
40	0.583981	0.605581	0.0216002	0.7875	0.443063	12	4	432
41	0.605581	0.627894	0.0223128	0.7875	0.433608	12	4	444
42	0.627894	0.651109	0.0232151	0.7875	0.439041	12	4	456
43	0.651109	0.675163	0.024054	0.7875	0.446983	12	4	468
44	0.675163	0.699938	0.0247746	0.7875	0.446104	12	4	480
45	0.699938	0.725471	0.0255336	0.7875	0.458093	12	4	492
46	0.725471	0.751556	0.0260842	0.7875	0.460489	12	4	504
47	0.751556	0.778156	0.0266004	0.7875	0.452259	12	4	516
48	0.778156	0.805447	0.0272904	0.7875	0.444172	12	4	528
49	0.805447	0.833614	0.0281672	0.7875	0.418823	12	4	540
50	0.833614	0.863261	0.0296472	0.7875	0.398998	10	4	550
51	0.863261	0.894975	0.0317135	0.7875	0.418089	12	4	562
52	0.894975	0.928374	0.0333994	0.7875	0.439238	12	4	574
53	0.928374	0.962975	0.0346011	0.7875	0.421229	12	4	586
54	0.962975	0.999325	0.0363497	0.7875	0.402671	11	4	597
55	0.999325	1.03809	0.0387645	0.7875	0.416422	12	4	609
56	1.03809	1.07897	0.0408796	0.7875	0.436589	12	4	621
57	1.07897	1.1214	0.0424359	0.7875	0.430498	12	4	633
58	1.1214	1.16566	0.0442581	0.7875	0.424104	12	4	645
59	1.16566	1.21205	0.0463895	0.7875	0.428177	12	4	657
60	1.21205	1.26052	0.0484688	0.7875	0.424278	12	4	669
61	1.26052	1.31132	0.050796	0.7875	0.422472	12	4	681
62	1.31132	1.36463	0.0533107	0.7875	0.43372	12	4	693
63	1.36463	1.42009	0.0554619	0.7875	0.43666	12	4	705
64	1.42009	1.47766	0.0575702	0.7875	0.43199	12	4	717
65	1.47766	1.53763	0.0599732	0.7875	0.438711	12	4	729
66	1.53763	1.59979	0.0621558	0.7875	0.450439	12	4	741
67	1.59979	1.66364	0.0638538	0.7875	0.464086	12	4	753
68	1.66364	1.72859	0.0649488	0.7875	0.474276	12	4	765
69	1.72859	1.79418	0.065586	0.7875	0.476999	12	4	777
70	1.79418	1.86028	0.0661032	0.7875	0.482019	12	4	789
71	1.86028	1.92667	0.0663924	0.7875	0.489992	12	4	801
72	1.92667	1.99299	0.0663192	0.7875	0.48686	12	4	813
73	1.99299	2	0.00700774	0.821739	0.00676715	9	3	822



==> data/radexpwave/dt_radexp_Cash_tol5e-1_2048el_p2.txt <==
it	T	Tnew	dt 	n2	n3	n4	n5	newton
0	0	0.01	0.01	0	0	0	0	0
1	0	0.01	0.01	0.7875	0.309587	10	4	10
2	0.01	0.021641	0.011641	0.821739	0.200311	9	3	19
3	0.021641	0.0379899	0.0163489	0.7875	0.197651	12	4	31
4	0.0379899	0.0600923	0.0221024	0.7875	0.227906	12	4	43
5	0.0600923	0.0885874	0.0284952	0.7875	0.281377	12	4	55
6	0.0885874	0.122832	0.0342446	0.7875	0.334306	12	4	67
7	0.122832	0.161688	0.0388563	0.7875	0.375208	12	4	79
8	0.161688	0.204113	0.0424249	0.7875	0.390228	12	4	91
9	0.204113	0.249832	0.0457192	0.7875	0.391486	12	4	103
10	0.249832	0.299049	0.0492165	0.7875	0.35772	12	4	115
11	0.299049	0.353647	0.0545984	0.7875	0.363849	12	4	127
12	0.353647	0.413874	0.0602269	0.7875	0.376695	12	4	139
13	0.413874	0.479546	0.0656716	0.7875	0.364684	12	4	151
14	0.479546	0.551932	0.0723862	0.7875	0.336765	12	4	163
15	0.551932	0.633866	0.081934	0.7875	0.343219	12	4	175
16	0.633866	0.726022	0.0921561	0.7875	0.326858	12	4	187
17	0.726022	0.831377	0.105355	0.7875	0.343793	12	4	199
18	0.831377	0.94981	0.118433	0.7875	0.319185	12	4	211
19	0.94981	1.08628	0.136472	0.7875	0.295693	12	4	223
20	1.08628	1.2476	0.161317	0.7875	0.302489	12	4	235
21	1.2476	1.43685	0.189246	0.7875	0.290979	12	4	247
22	1.43685	1.66175	0.224901	0.7875	0.293565	12	4	259
23	1.66175	1.92823	0.266485	0.7875	0.285678	12	4	271
24	1.92823	2	0.0717687	0.7875	0.0311114	12	4	283



==> data/radexpwave/dt_radexp_HW_tol1e-1_2048el_p3.txt <==
it	Talt	T	dt	n5	n6	n7	n8	newton
0	0	0	0.01	0	0	0	0	0
1	0	0.01	0.01	0.821739	0.205969	15	3	15
2	0.01	0.0221979	0.0121979	0.821739	0.132239	15	3	30
3	0.0221979	0.0388196	0.0166218	0.7875	0.130052	17	4	47
4	0.0388196	0.0606167	0.0217971	0.7875	0.117969	19	4	66
5	0.0606167	0.089906	0.0292892	0.7875	0.188432	19	4	85
6	0.089906	0.124914	0.0350082	0.7875	0.251448	19	4	104
7	0.124914	0.163846	0.0389321	0.7875	0.263157	19	4	123
8	0.163846	0.206652	0.042806	0.7875	0.295218	20	4	143
9	0.206652	0.252384	0.045732	0.7875	0.298156	19	4	162
10	0.252384	0.301121	0.0487371	0.7875	0.31882	19	4	181
11	0.301121	0.352198	0.0510768	0.7875	0.314188	19	4	200
12	0.352198	0.405923	0.053725	0.7875	0.306234	19	4	219
13	0.405923	0.462797	0.056874	0.7875	0.313296	20	4	239
14	0.462797	0.522663	0.0598654	0.7875	0.282026	19	4	258
15	0.522663	0.587355	0.0646926	0.7875	0.318237	19	4	277
16	0.587355	0.655184	0.0678293	0.7875	0.298755	20	4	297
17	0.655184	0.727435	0.0722502	0.7875	0.294283	20	4	317
18	0.727435	0.804685	0.0772499	0.7875	0.333772	20	4	337
19	0.804685	0.884721	0.0800361	0.7875	0.283093	19	4	356
20	0.884721	0.971129	0.0864081	0.7875	0.27738	19	4	375
21	0.971129	1.06489	0.093764	0.7875	0.25907	19	4	394
22	1.06489	1.16839	0.103498	0.7875	0.25712	19	4	413
23	1.16839	1.28285	0.114459	0.7875	0.259571	20	4	433
24	1.28285	1.40913	0.12628	0.7875	0.271179	20	4	453
25	1.40913	1.54694	0.137807	0.7875	0.272102	19	4	472
26	1.54694	1.6972	0.150259	0.7875	0.282363	20	4	492
27	1.6972	1.85952	0.162326	0.7875	0.318387	19	4	511
28	1.85952	2	0.140478	0.7875	0.225387	19	4	530



==> data/radexpwave/dt_radexp_HW_tol1e-1_8192el_p2.txt <==
it	T	dt	n4	n5	n6	n7	newton
0	0	0.005	0	0	0	0	0
1	0.005	0.005	0.821739	0.0806951	15	3	17
2	0.0127089	0.0077089	0.7875	0.108931	17	4	34
3	0.023276	0.0105671	0.7875	0.101148	17	4	51
4	0.0380319	0.0147559	0.7875	0.107456	17	4	68
5	0.0583279	0.020296	0.7875	0.154773	17	4	87
6	0.0838101	0.0254822	0.7875	0.216174	19	4	106
7	0.11324	0.0294297	0.7875	0.267246	19	4	125
8	0.145473	0.0322336	0.7875	0.275008	19	4	144
9	0.180526	0.0350528	0.7875	0.298551	19	4	163
10	0.21787	0.0373438	0.7875	0.285051	19	4	182
11	0.258118	0.0402475	0.7875	0.319038	19	4	201
12	0.30029	0.0421724	0.7875	0.325133	19	4	220
13	0.344271	0.0439809	0.7875	0.306548	19	4	240
14	0.390818	0.0465468	0.7875	0.37211	20	4	260
15	0.43775	0.0469324	0.7875	0.30257	20	4	279
16	0.487583	0.049833	0.7875	0.353016	19	4	298
17	0.538495	0.0509118	0.7875	0.321611	19	4	317
18	0.591735	0.0532398	0.7875	0.320868	19	4	336
19	0.647441	0.0557065	0.7875	0.309057	19	4	356
20	0.706278	0.0588365	0.7875	0.337884	20	4	376
21	0.76705	0.0607722	0.7875	0.282982	20	4	395
22	0.832667	0.0656169	0.7875	0.295718	19	4	414
23	0.902739	0.0700724	0.7875	0.265366	19	4	434
24	0.979623	0.0768841	0.7875	0.276873	20	4	453
25	1.06309	0.0834674	0.7875	0.257074	19	4	472
26	1.1554	0.0923109	0.7875	0.271475	19	4	491
27	1.25611	0.10071	0.7875	0.269347	19	4	510
28	1.3662	0.110089	0.7875	0.259116	19	4	529
29	1.48771	0.121512	0.7875	0.280781	19	4	549
30	1.61917	0.131456	0.7875	0.293617	20	4	568
31	1.7598	0.140632	0.7875	0.336561	19	4	587
32	1.9052	0.145401	0.7875	0.376798	19	4	606
33	2	0.0947987	0.7875	0.13867	19	4	625



==> data/radexpwave/dt_radexp_HW_tol1e-1_8192el_p3.txt <==
it	Told	T	dt	n5	n6	n7	n8	newton
0	0	0	0	0	0	0	0	0
1	0	0.005	0.005	0.821739	0.0578683	15	3	15
2	0.005	0.0133771	0.0083771	0.821739	0.0752878	15	3	30
3	0.0133771	0.0265187	0.0131416	0.7875	0.0722621	17	4	47
4	0.0265187	0.0464791	0.0199604	0.7875	0.114425	19	4	66
5	0.0464791	0.0735056	0.0270265	0.7875	0.210923	19	4	85
6	0.0735056	0.104911	0.0314058	0.7875	0.25607	19	4	104
7	0.104911	0.139679	0.0347673	0.7875	0.325912	19	4	123
8	0.139679	0.175915	0.0362365	0.7875	0.33883	19	4	142
9	0.175915	0.213318	0.0374025	0.7875	0.332205	19	4	161
10	0.213318	0.252115	0.0387972	0.7875	0.342495	19	4	180
11	0.252115	0.292053	0.0399381	0.7875	0.370301	19	4	199
12	0.292053	0.332371	0.040318	0.7875	0.337991	19	4	218
13	0.332371	0.374012	0.0416412	0.7875	0.370146	19	4	237
14	0.374012	0.416054	0.0420417	0.7875	0.358652	19	4	256
15	0.416054	0.458836	0.0427822	0.7875	0.332941	19	4	275
16	0.458836	0.503189	0.0443529	0.7875	0.350092	19	4	294
17	0.503189	0.548596	0.0454074	0.7875	0.328197	19	4	313
18	0.548596	0.59584	0.0472437	0.7875	0.3058	19	4	332
19	0.59584	0.645871	0.0500305	0.7875	0.335362	19	4	351
20	0.645871	0.697644	0.0517735	0.7875	0.306698	19	4	370
21	0.697644	0.752431	0.0547873	0.7875	0.328361	19	4	389
22	0.752431	0.809427	0.0569958	0.7875	0.312272	19	4	408
23	0.809427	0.86947	0.0600427	0.7875	0.291646	19	4	427
24	0.86947	0.933812	0.0643423	0.7875	0.262509	19	4	446
25	0.933812	1.0046	0.0707882	0.7875	0.276338	19	4	465
26	1.0046	1.08149	0.0768868	0.7875	0.267991	19	4	484
27	1.08149	1.16564	0.0841534	0.7875	0.282587	19	4	503
28	1.16564	1.25653	0.0908938	0.7875	0.2799	19	4	522
29	1.25653	1.35494	0.0984088	0.7875	0.296235	19	4	541
30	1.35494	1.45999	0.105045	0.7875	0.298935	19	4	560
31	1.45999	1.57186	0.111875	0.7875	0.321452	19	4	579
32	1.57186	1.68887	0.117005	0.7875	0.350847	19	4	598
33	1.68887	1.80859	0.119722	0.7875	0.382247	19	4	617
34	1.80859	1.9285	0.119905	0.7875	0.399306	19	4	636
35	1.9285	2	0.0715048	0.7875	0.119073	19	4	655



==> data/radexpwave/dt_radexp_HW_tol5e-1_2048el_p2.txt <==
it	T	Tnew	dt 	n2	n3	n4	n5	newton
0	0	0.01	0.01	0	0	0	0	0
1	0	0.01	0.01	0.821739	0.0362889	15	3	15
2	0.01	0.0288274	0.0188274	0.7875	0.0696986	17	4	32
3	0.0288274	0.0576834	0.0288559	0.7875	0.0647587	19	4	51
4	0.0576834	0.10273	0.0450465	0.7875	0.10298	19	4	70
5	0.10273	0.165351	0.0626215	0.7875	0.156857	20	4	90
6	0.165351	0.243712	0.0783607	0.7875	0.203211	20	4	110
7	0.243712	0.335622	0.0919098	0.7875	0.238295	20	4	130
8	0.335622	0.439215	0.103594	0.7875	0.218423	20	4	150
9	0.439215	0.558548	0.119333	0.7875	0.220873	20	4	170
10	0.558548	0.695628	0.13708	0.7875	0.202454	20	4	190
11	0.695628	0.856561	0.160932	0.7875	0.202994	20	4	210
12	0.856561	1.04537	0.188809	0.7875	0.194113	20	4	230
13	1.04537	1.26938	0.224006	0.7875	0.171257	20	4	250
14	1.26938	1.5436	0.27422	0.7875	0.179857	20	4	270
15	1.5436	1.8752	0.331602	0.7875	0.193187	20	4	290
16	1.8752	2	0.124802	0.7875	0.0205052	19	4	309



==> data/radexpwave/dt_radexp_bdf2_dt1e-2_2048el_p2.txt <==
it	T	dt	nn	newton
0	0	0.01	0	0
1	0.01	0.01	4	4
2	0.02	0.01	4	8
3	0.03	0.01	4	12
4	0.04	0.01	4	16
5	0.05	0.01	4	20
6	0.06	0.01	4	24
7	0.07	0.01	4	28
8	0.08	0.01	4	32
9	0.09	0.01	4	36
10	0.1	0.01	4	40
11	0.11	0.01	4	44
12	0.12	0.01	4	48
13	0.13	0.01	4	52
14	0.14	0.01	4	56
15	0.15	0.01	4	60
16	0.16	0.01	4	64
17	0.17	0.01	4	68
18	0.18	0.01	4	72
19	0.19	0.01	4	76
20	0.2	0.01	4	80
21	0.21	0.01	4	84
22	0.22	0.01	4	88
23	0.23	0.01	4	92
24	0.24	0.01	4	96
25	0.25	0.01	4	100
26	0.26	0.01	4	104
27	0.27	0.01	4	108
28	0.28	0.01	4	112
29	0.29	0.01	4	116
30	0.3	0.01	4	120
31	0.31	0.01	4	124
32	0.32	0.01	4	128
33	0.33	0.01	4	132
34	0.34	0.01	4	136
35	0.35	0.01	4	140
36	0.36	0.01	4	144
37	0.37	0.01	4	148
38	0.38	0.01	4	152
39	0.39	0.01	4	156
40	0.4	0.01	4	160
41	0.41	0.01	4	164
42	0.42	0.01	4	168
43	0.43	0.01	4	172
44	0.44	0.01	4	176
45	0.45	0.01	4	180
46	0.46	0.01	4	184
47	0.47	0.01	4	188
48	0.48	0.01	4	192
49	0.49	0.01	4	196
50	0.5	0.01	4	200
51	0.51	0.01	4	204
52	0.52	0.01	4	208
53	0.53	0.01	4	212
54	0.54	0.01	4	216
55	0.55	0.01	4	220
56	0.56	0.01	4	224
57	0.57	0.01	4	228
58	0.58	0.01	4	232
59	0.59	0.01	4	236
60	0.6	0.01	4	240
61	0.61	0.01	4	244
62	0.62	0.01	4	248
63	0.63	0.01	4	252
64	0.64	0.01	4	256
65	0.65	0.01	4	260
66	0.66	0.01	4	264
67	0.67	0.01	4	268
68	0.68	0.01	4	272
69	0.69	0.01	4	276
70	0.7	0.01	4	280
71	0.71	0.01	4	284
72	0.72	0.01	4	288
73	0.73	0.01	4	292
74	0.74	0.01	4	296
75	0.75	0.01	4	300
76	0.76	0.01	4	304
77	0.77	0.01	4	308
78	0.78	0.01	4	312
79	0.79	0.01	4	316
80	0.8	0.01	4	320
81	0.81	0.01	4	324
82	0.82	0.01	4	328
83	0.83	0.01	4	332
84	0.84	0.01	4	336
85	0.85	0.01	4	340
86	0.86	0.01	4	344
87	0.87	0.01	4	348
88	0.88	0.01	4	352
89	0.89	0.01	4	356
90	0.9	0.01	4	360
91	0.91	0.01	4	364
92	0.92	0.01	4	368
93	0.93	0.01	4	372
94	0.94	0.01	4	376
95	0.95	0.01	3	379
96	0.96	0.01	3	382
97	0.97	0.01	3	385
98	0.98	0.01	3	388
99	0.99	0.01	3	391
100	1	0.01	3	394
101	1.01	0.01	3	397
102	1.02	0.01	3	400
103	1.03	0.01	3	403
104	1.04	0.01	3	406
105	1.05	0.01	3	409
106	1.06	0.01	3	412
107	1.07	0.01	3	415
108	1.08	0.01	3	418
109	1.09	0.01	3	421
110	1.1	0.01	3	424
111	1.11	0.01	3	427
112	1.12	0.01	3	430
113	1.13	0.01	3	433
114	1.14	0.01	3	436
115	1.15	0.01	3	439
116	1.16	0.01	3	442
117	1.17	0.01	3	445
118	1.18	0.01	3	448
119	1.19	0.01	3	451
120	1.2	0.01	3	454
121	1.21	0.01	3	457
122	1.22	0.01	3	460
123	1.23	0.01	3	463
124	1.24	0.01	3	466
125	1.25	0.01	3	469
126	1.26	0.01	3	472
127	1.27	0.01	3	475
128	1.28	0.01	3	478
129	1.29	0.01	3	481
130	1.3	0.01	3	484
131	1.31	0.01	3	487
132	1.32	0.01	3	490
133	1.33	0.01	3	493
134	1.34	0.01	3	496
135	1.35	0.01	3	499
136	1.36	0.01	3	502
137	1.37	0.01	3	505
138	1.38	0.01	3	508
139	1.39	0.01	3	511
140	1.4	0.01	3	514
141	1.41	0.01	3	517
142	1.42	0.01	3	520
143	1.43	0.01	3	523
144	1.44	0.01	3	526
145	1.45	0.01	3	529
146	1.46	0.01	3	532
147	1.47	0.01	3	535
148	1.48	0.01	3	538
149	1.49	0.01	3	541
150	1.5	0.01	3	544
151	1.51	0.01	3	547
152	1.52	0.01	3	550
153	1.53	0.01	3	553
154	1.54	0.01	3	556
155	1.55	0.01	3	559
156	1.56	0.01	3	562
157	1.57	0.01	3	565
158	1.58	0.01	3	568
159	1.59	0.01	3	571
160	1.6	0.01	3	574
161	1.61	0.01	3	577
162	1.62	0.01	3	580
163	1.63	0.01	3	583
164	1.64	0.01	3	586
165	1.65	0.01	3	589
166	1.66	0.01	3	592
167	1.67	0.01	3	595
168	1.68	0.01	3	598
169	1.69	0.01	3	601
170	1.7	0.01	3	604
171	1.71	0.01	3	607
172	1.72	0.01	3	610
173	1.73	0.01	3	613
174	1.74	0.01	3	616
175	1.75	0.01	3	619
176	1.76	0.01	3	622
177	1.77	0.01	3	625
178	1.78	0.01	3	628
179	1.79	0.01	3	631
180	1.8	0.01	3	634
181	1.81	0.01	3	637
182	1.82	0.01	3	640
183	1.83	0.01	4	644
184	1.84	0.01	4	648
185	1.85	0.01	4	652
186	1.86	0.01	4	656
187	1.87	0.01	4	660
188	1.88	0.01	4	664
189	1.89	0.01	4	668
190	1.9	0.01	4	672
191	1.91	0.01	4	676
192	1.92	0.01	4	680
193	1.93	0.01	4	684
194	1.94	0.01	4	688
195	1.95	0.01	4	692
196	1.96	0.01	4	696
197	1.97	0.01	4	700
198	1.98	0.01	4	704
199	1.99	0.01	4	708
200	2	0.01	4	712


==> data/radexpwave/dt_radexp_bdf2_dt5e-3_8192el_p2.txt <==
it	T	dt	n4	newton
0	0	0.005	0	0
1	0.005	0.005	3	3
2	0.01	0.005	3	6
3	0.015	0.005	3	9
4	0.02	0.005	3	12
5	0.025	0.005	3	15
6	0.03	0.005	3	18
7	0.035	0.005	3	21
8	0.04	0.005	3	24
9	0.045	0.005	3	27
10	0.05	0.005	3	30
11	0.055	0.005	3	33
12	0.06	0.005	3	36
13	0.065	0.005	3	39
14	0.07	0.005	3	42
15	0.075	0.005	3	45
16	0.08	0.005	3	48
17	0.085	0.005	3	51
18	0.09	0.005	3	54
19	0.095	0.005	3	57
20	0.1	0.005	3	60
21	0.105	0.005	3	63
22	0.11	0.005	3	66
23	0.115	0.005	3	69
24	0.12	0.005	3	72
25	0.125	0.005	3	75
26	0.13	0.005	3	78
27	0.135	0.005	3	81
28	0.14	0.005	3	84
29	0.145	0.005	3	87
30	0.15	0.005	3	90
31	0.155	0.005	3	93
32	0.16	0.005	3	96
33	0.165	0.005	3	99
34	0.17	0.005	3	102
35	0.175	0.005	3	105
36	0.18	0.005	3	108
37	0.185	0.005	3	111
38	0.19	0.005	3	114
39	0.195	0.005	3	117
40	0.2	0.005	3	120
41	0.205	0.005	3	123
42	0.21	0.005	3	126
43	0.215	0.005	3	129
44	0.22	0.005	3	132
45	0.225	0.005	3	135
46	0.23	0.005	3	138
47	0.235	0.005	3	141
48	0.24	0.005	3	144
49	0.245	0.005	3	147
50	0.25	0.005	3	150
51	0.255	0.005	3	153
52	0.26	0.005	3	156
53	0.265	0.005	3	159
54	0.27	0.005	3	162
55	0.275	0.005	3	165
56	0.28	0.005	3	168
57	0.285	0.005	3	171
58	0.29	0.005	3	174
59	0.295	0.005	3	177
60	0.3	0.005	3	180
61	0.305	0.005	3	183
62	0.31	0.005	3	186
63	0.315	0.005	3	189
64	0.32	0.005	3	192
65	0.325	0.005	3	195
66	0.33	0.005	3	198
67	0.335	0.005	3	201
68	0.34	0.005	3	204
69	0.345	0.005	3	207
70	0.35	0.005	3	210
71	0.355	0.005	3	213
72	0.36	0.005	3	216
73	0.365	0.005	3	219
74	0.37	0.005	3	222
75	0.375	0.005	3	225
76	0.38	0.005	3	228
77	0.385	0.005	3	231
78	0.39	0.005	3	234
79	0.395	0.005	3	237
80	0.4	0.005	3	240
81	0.405	0.005	3	243
82	0.41	0.005	3	246
83	0.415	0.005	3	249
84	0.42	0.005	3	252
85	0.425	0.005	3	255
86	0.43	0.005	3	258
87	0.435	0.005	3	261
88	0.44	0.005	3	264
89	0.445	0.005	3	267
90	0.45	0.005	3	270
91	0.455	0.005	3	273
92	0.46	0.005	3	276
93	0.465	0.005	3	279
94	0.47	0.005	3	282
95	0.475	0.005	3	285
96	0.48	0.005	3	288
97	0.485	0.005	3	291
98	0.49	0.005	3	294
99	0.495	0.005	3	297
100	0.5	0.005	3	300
101	0.505	0.005	3	303
102	0.51	0.005	3	306
103	0.515	0.005	3	309
104	0.52	0.005	3	312
105	0.525	0.005	3	315
106	0.53	0.005	3	318
107	0.535	0.005	3	321
108	0.54	0.005	3	324
109	0.545	0.005	3	327
110	0.55	0.005	3	330
111	0.555	0.005	3	333
112	0.56	0.005	3	336
113	0.565	0.005	3	339
114	0.57	0.005	3	342
115	0.575	0.005	3	345
116	0.58	0.005	3	348
117	0.585	0.005	3	351
118	0.59	0.005	3	354
119	0.595	0.005	3	357
120	0.6	0.005	3	360
121	0.605	0.005	3	363
122	0.61	0.005	3	366
123	0.615	0.005	3	369
124	0.62	0.005	3	372
125	0.625	0.005	3	375
126	0.63	0.005	3	378
127	0.635	0.005	3	381
128	0.64	0.005	3	384
129	0.645	0.005	3	387
130	0.65	0.005	3	390
131	0.655	0.005	3	393
132	0.66	0.005	3	396
133	0.665	0.005	3	399
134	0.67	0.005	3	402
135	0.675	0.005	3	405
136	0.68	0.005	3	408
137	0.685	0.005	3	411
138	0.69	0.005	3	414
139	0.695	0.005	3	417
140	0.7	0.005	3	420
141	0.705	0.005	3	423
142	0.71	0.005	3	426
143	0.715	0.005	3	429
144	0.72	0.005	3	432
145	0.725	0.005	4	436
146	0.73	0.005	4	440
147	0.735	0.005	4	444
148	0.74	0.005	4	448
149	0.745	0.005	4	452
150	0.75	0.005	4	456
151	0.755	0.005	4	460
152	0.76	0.005	4	464
153	0.765	0.005	4	468
154	0.77	0.005	4	472
155	0.775	0.005	4	476
156	0.78	0.005	4	480
157	0.785	0.005	4	484
158	0.79	0.005	4	488
159	0.795	0.005	4	492
160	0.8	0.005	4	496
161	0.805	0.005	4	500
162	0.81	0.005	4	504
163	0.815	0.005	4	508
164	0.82	0.005	4	512
165	0.825	0.005	4	516
166	0.83	0.005	4	520
167	0.835	0.005	4	524
168	0.84	0.005	4	528
169	0.845	0.005	4	532
170	0.85	0.005	4	536
171	0.855	0.005	4	540
172	0.86	0.005	4	544
173	0.865	0.005	4	548
174	0.87	0.005	4	552
175	0.875	0.005	4	556
176	0.88	0.005	4	560
177	0.885	0.005	4	564
178	0.89	0.005	4	568
179	0.895	0.005	4	572
180	0.9	0.005	4	576
181	0.905	0.005	4	580
182	0.91	0.005	4	584
183	0.915	0.005	4	588
184	0.92	0.005	4	592
185	0.925	0.005	4	596
186	0.93	0.005	4	600
187	0.935	0.005	4	604
188	0.94	0.005	4	608
189	0.945	0.005	4	612
190	0.95	0.005	4	616
191	0.955	0.005	4	620
192	0.96	0.005	4	624
193	0.965	0.005	4	628
194	0.97	0.005	4	632
195	0.975	0.005	4	636
196	0.98	0.005	4	640
197	0.985	0.005	4	644
198	0.99	0.005	4	648
199	0.995	0.005	4	652
200	1	0.005	4	656
201	1.005	0.005	4	660
202	1.01	0.005	4	664
203	1.015	0.005	4	668
204	1.02	0.005	4	672
205	1.025	0.005	4	676
206	1.03	0.005	4	680
207	1.035	0.005	4	684
208	1.04	0.005	4	688
209	1.045	0.005	4	692
210	1.05	0.005	4	696
211	1.055	0.005	4	700
212	1.06	0.005	3	703
213	1.065	0.005	3	706
214	1.07	0.005	3	709
215	1.075	0.005	3	712
216	1.08	0.005	3	715
217	1.085	0.005	3	718
218	1.09	0.005	3	721
219	1.095	0.005	3	724
220	1.1	0.005	3	727
221	1.105	0.005	3	730
222	1.11	0.005	3	733
223	1.115	0.005	3	736
224	1.12	0.005	3	739
225	1.125	0.005	3	742
226	1.13	0.005	3	745
227	1.135	0.005	3	748
228	1.14	0.005	3	751
229	1.145	0.005	3	754
230	1.15	0.005	3	757
231	1.155	0.005	3	760
232	1.16	0.005	3	763
233	1.165	0.005	3	766
234	1.17	0.005	3	769
235	1.175	0.005	3	772
236	1.18	0.005	3	775
237	1.185	0.005	3	778
238	1.19	0.005	3	781
239	1.195	0.005	3	784
240	1.2	0.005	3	787
241	1.205	0.005	3	790
242	1.21	0.005	3	793
243	1.215	0.005	3	796
244	1.22	0.005	3	799
245	1.225	0.005	3	802
246	1.23	0.005	3	805
247	1.235	0.005	3	808
248	1.24	0.005	3	811
249	1.245	0.005	3	814
250	1.25	0.005	3	817
251	1.255	0.005	3	820
252	1.26	0.005	3	823
253	1.265	0.005	3	826
254	1.27	0.005	3	829
255	1.275	0.005	3	832
256	1.28	0.005	3	835
257	1.285	0.005	3	838
258	1.29	0.005	3	841
259	1.295	0.005	3	844
260	1.3	0.005	3	847
261	1.305	0.005	3	850
262	1.31	0.005	3	853
263	1.315	0.005	3	856
264	1.32	0.005	3	859
265	1.325	0.005	3	862
266	1.33	0.005	3	865
267	1.335	0.005	3	868
268	1.34	0.005	3	871
269	1.345	0.005	3	874
270	1.35	0.005	3	877
271	1.355	0.005	3	880
272	1.36	0.005	3	883
273	1.365	0.005	3	886
274	1.37	0.005	3	889
275	1.375	0.005	3	892
276	1.38	0.005	3	895
277	1.385	0.005	3	898
278	1.39	0.005	3	901
279	1.395	0.005	3	904
280	1.4	0.005	3	907
281	1.405	0.005	3	910
282	1.41	0.005	3	913
283	1.415	0.005	3	916
284	1.42	0.005	3	919
285	1.425	0.005	3	922
286	1.43	0.005	3	925
287	1.435	0.005	3	928
288	1.44	0.005	3	931
289	1.445	0.005	3	934
290	1.45	0.005	3	937
291	1.455	0.005	3	940
292	1.46	0.005	3	943
293	1.465	0.005	3	946
294	1.47	0.005	3	949
295	1.475	0.005	3	952
296	1.48	0.005	3	955
297	1.485	0.005	3	958
298	1.49	0.005	3	961
299	1.495	0.005	3	964
300	1.5	0.005	3	967
301	1.505	0.005	3	970
302	1.51	0.005	3	973
303	1.515	0.005	3	976
304	1.52	0.005	3	979
305	1.525	0.005	3	982
306	1.53	0.005	3	985
307	1.535	0.005	3	988
308	1.54	0.005	3	991
309	1.545	0.005	3	994
310	1.55	0.005	3	997
311	1.555	0.005	3	1000
312	1.56	0.005	3	1003
313	1.565	0.005	3	1006
314	1.57	0.005	3	1009
315	1.575	0.005	3	1012
316	1.58	0.005	3	1015
317	1.585	0.005	3	1018
318	1.59	0.005	3	1021
319	1.595	0.005	3	1024
320	1.6	0.005	3	1027
321	1.605	0.005	3	1030
322	1.61	0.005	3	1033
323	1.615	0.005	3	1036
324	1.62	0.005	3	1039
325	1.625	0.005	3	1042
326	1.63	0.005	3	1045
327	1.635	0.005	3	1048
328	1.64	0.005	3	1051
329	1.645	0.005	4	1055
330	1.65	0.005	4	1059
331	1.655	0.005	4	1063
332	1.66	0.005	4	1067
333	1.665	0.005	4	1071
334	1.67	0.005	4	1075
335	1.675	0.005	4	1079
336	1.68	0.005	4	1083
337	1.685	0.005	4	1087
338	1.69	0.005	4	1091
339	1.695	0.005	4	1095
340	1.7	0.005	4	1099
341	1.705	0.005	4	1103
342	1.71	0.005	4	1107
343	1.715	0.005	4	1111
344	1.72	0.005	4	1115
345	1.725	0.005	4	1119
346	1.73	0.005	4	1123
347	1.735	0.005	4	1127
348	1.74	0.005	4	1131
349	1.745	0.005	4	1135
350	1.75	0.005	4	1139
351	1.755	0.005	4	1143
352	1.76	0.005	4	1147
353	1.765	0.005	4	1151
354	1.77	0.005	4	1155
355	1.775	0.005	4	1159
356	1.78	0.005	4	1163
357	1.785	0.005	4	1167
358	1.79	0.005	4	1171
359	1.795	0.005	4	1175
360	1.8	0.005	4	1179
361	1.805	0.005	4	1183
362	1.81	0.005	4	1187
363	1.815	0.005	4	1191
364	1.82	0.005	4	1195
365	1.825	0.005	4	1199
366	1.83	0.005	4	1203
367	1.835	0.005	4	1207
368	1.84	0.005	4	1211
369	1.845	0.005	4	1215
370	1.85	0.005	4	1219
371	1.855	0.005	4	1223
372	1.86	0.005	4	1227
373	1.865	0.005	4	1231
374	1.87	0.005	4	1235
375	1.875	0.005	4	1239
376	1.88	0.005	4	1243
377	1.885	0.005	4	1247
378	1.89	0.005	4	1251
379	1.895	0.005	4	1255
380	1.9	0.005	4	1259
381	1.905	0.005	4	1263
382	1.91	0.005	4	1267
383	1.915	0.005	4	1271
384	1.92	0.005	4	1275
385	1.925	0.005	4	1279
386	1.93	0.005	4	1283
387	1.935	0.005	4	1287
388	1.94	0.005	4	1291
389	1.945	0.005	4	1295
390	1.95	0.005	4	1299
391	1.955	0.005	4	1303
392	1.96	0.005	4	1307
393	1.965	0.005	4	1311
394	1.97	0.005	4	1315
395	1.975	0.005	4	1319
396	1.98	0.005	4	1323
397	1.985	0.005	4	1327
398	1.99	0.005	4	1331
399	1.995	0.005	4	1335
400	2	0.005	4	1339


==> data/radexpwave/mon_radexp_AR_tol1e-1_2048el_p3.txt <==
T	entropy
0      8.46268e-06      8.46268e-06
0.01      0.000149419      0.000149419
0.0216953      0.000233484      0.000233484
0.0374802      0.000266522      0.000266522
0.0594669      0.000244949      0.000244949
0.0879481      0.000201473      0.000201473
0.119619       0.00021458       0.00021458
0.154034      0.000254162      0.000254162
0.19117      0.000263473      0.000263473
0.230504      0.000242709      0.000242709
0.272078      0.000231958      0.000231958
0.315757      0.000259219      0.000259219
0.361837      0.000289259      0.000289259
0.409894      0.000284266      0.000284266
0.461754      0.000277456      0.000277456
0.516285      0.000338721      0.000338721
0.575571      0.000413613      0.000413613
0.637815      0.000405597      0.000405597
0.70358      0.000321328      0.000321328
0.777634      0.000282555      0.000282555
0.854377      0.000354122      0.000354122
0.936985      0.000408525      0.000408525
1.02723      0.000381629      0.000381629
1.12714      0.000389272      0.000389272
1.23824      0.000433968      0.000433968
1.36266      0.000413849      0.000413849
1.49971      0.000491774      0.000491774
1.65222      0.000505406      0.000505406
1.81887      0.000559229      0.000559229
1.99706      0.000593937      0.000593937
2      0.000594175      0.000594175


==> data/radexpwave/mon_radexp_AR_tol1e-1_8192el_p2.txt <==
T	entropy
0       7.4189e-06       7.4189e-06
0.005      9.14842e-05      9.14842e-05
0.0129689      0.000205602      0.000205602
0.024054      0.000306675      0.000306675
0.0398409      0.000349002      0.000349002
0.0608847      0.000290989      0.000290989
0.0856644      0.000242012      0.000242012
0.112458      0.000301367      0.000301367
0.141414      0.000334663      0.000334663
0.171678      0.000315871      0.000315871
0.203957      0.000295359      0.000295359
0.238396      0.000282842      0.000282842
0.273855      0.000267963      0.000267963
0.310846      0.000257775      0.000257775
0.350295      0.000262499      0.000262499
0.389634      0.000273726      0.000273726
0.43114       0.00027644       0.00027644
0.474285      0.000271278      0.000271278
0.518608         0.000268         0.000268
0.565434       0.00026627       0.00026627
0.614189      0.000264463      0.000264463
0.665373      0.000271786      0.000271786
0.719382      0.000286911      0.000286911
0.778524       0.00028828       0.00028828
0.840654      0.000280226      0.000280226
0.907666      0.000290149      0.000290149
0.982115      0.000297773      0.000297773
1.0631      0.000303723      0.000303723
1.15217      0.000307154      0.000307154
1.25031       0.00032091       0.00032091
1.35757      0.000328203      0.000328203
1.47701      0.000350865      0.000350865
1.60752      0.000365248      0.000365248
1.74774       0.00039456       0.00039456
1.89324      0.000414526      0.000414526
2      0.000433804      0.000433804


==> data/radexpwave/mon_radexp_AR_tol1e-1_8192el_p3.txt <==
T	entropy
0      4.82291e-08      4.82291e-08
0.005      8.57243e-06      8.57243e-06
0.0138809      1.51021e-05      1.51021e-05
0.0284768      1.39658e-05      1.39658e-05
0.0510354      1.04941e-05      1.04941e-05
0.0777773      1.64052e-05      1.64052e-05
0.106821      1.61762e-05      1.61762e-05
0.13733      1.20789e-05      1.20789e-05
0.168227      1.47631e-05      1.47631e-05
0.200073      1.77995e-05      1.77995e-05
0.233266      1.68499e-05      1.68499e-05
0.26717      1.69727e-05      1.69727e-05
0.301308      1.71622e-05      1.71622e-05
0.336819      1.52611e-05      1.52611e-05
0.373164      1.34912e-05      1.34912e-05
0.40951      1.52387e-05      1.52387e-05
0.447408       1.9508e-05       1.9508e-05
0.48678      2.01331e-05      2.01331e-05
0.527213      1.84241e-05      1.84241e-05
0.569557      1.78737e-05      1.78737e-05
0.614478      1.75641e-05      1.75641e-05
0.660636      1.90616e-05      1.90616e-05
0.710311      2.11599e-05      2.11599e-05
0.763335      2.06688e-05      2.06688e-05
0.819146      2.14701e-05      2.14701e-05
0.878883      2.19867e-05      2.19867e-05
0.944281      2.11624e-05      2.11624e-05
1.01674      2.36368e-05      2.36368e-05
1.09588      2.72171e-05      2.72171e-05
1.18281      2.63089e-05      2.63089e-05
1.27708      2.70824e-05      2.70824e-05
1.37895      3.22599e-05      3.22599e-05
1.48994      3.71225e-05      3.71225e-05
1.60828      4.47561e-05      4.47561e-05
1.73285      5.11009e-05      5.11009e-05
1.86084      6.43671e-05      6.43671e-05
1.99017      6.86543e-05      6.86543e-05
2      6.88588e-05      6.88588e-05


==> data/radexpwave/mon_radexp_AR_tol5e-1_2048el_p2.txt <==
T	entropy	
0      0.000452931      0.000452931
0.01        0.0012607        0.0012607
0.0300907       0.00251136       0.00251136
0.063637       0.00312875       0.00312875
0.116052       0.00240191       0.00240191
0.185343       0.00217443       0.00217443
0.268566       0.00284205       0.00284205
0.360583       0.00293712       0.00293712
0.467342       0.00302449       0.00302449
0.591321       0.00293137       0.00293137
0.738159       0.00330324       0.00330324
0.921982       0.00311289       0.00311289
1.14417       0.00346009       0.00346009
1.42596       0.00330943       0.00330943
1.78448        0.0035251        0.0035251
2       0.00433981       0.00433981


==> data/radexpwave/mon_radexp_BDF3_dt1e-2_2048el_p3.txt <==
T	entropy	entropy
0.03      0.000256938      0.000256938
0.04      0.000264322      0.000264322
0.05      0.000257335      0.000257335
0.06      0.000242181      0.000242181
0.07      0.000224149      0.000224149
0.08      0.000208298      0.000208298
0.09      0.000198736      0.000198736
0.1      0.000197387      0.000197387
0.11      0.000203472      0.000203472
0.12      0.000214414      0.000214414
0.13      0.000227312      0.000227312
0.14      0.000239848      0.000239848
0.15      0.000250492      0.000250492
0.16        0.0002584        0.0002584
0.17      0.000263231      0.000263231
0.18      0.000265011      0.000265011
0.19      0.000264023      0.000264023
0.2      0.000260742      0.000260742
0.21      0.000255783      0.000255783
0.22      0.000249868      0.000249868
0.23       0.00024379       0.00024379
0.24      0.000238355      0.000238355
0.25      0.000234321      0.000234321
0.26      0.000232301      0.000232301
0.27      0.000232674      0.000232674
0.28      0.000235523      0.000235523
0.29      0.000240625      0.000240625
0.3      0.000247502      0.000247502
0.31      0.000255515      0.000255515
0.32      0.000263959      0.000263959
0.33      0.000272151      0.000272151
0.34      0.000279481      0.000279481
0.35      0.000285461      0.000285461
0.36      0.000289739      0.000289739
0.37      0.000292121      0.000292121
0.38      0.000292578      0.000292578
0.39      0.000291251      0.000291251
0.4       0.00028846       0.00028846
0.41       0.00028469       0.00028469
0.42      0.000280584      0.000280584
0.43      0.000276903      0.000276903
0.44      0.000274461      0.000274461
0.45      0.000274037      0.000274037
0.46      0.000276254      0.000276254
0.47      0.000281478      0.000281478
0.48      0.000289752      0.000289752
0.49      0.000300795      0.000300795
0.5      0.000314073      0.000314073
0.51      0.000328889      0.000328889
0.52      0.000344481      0.000344481
0.53      0.000360097      0.000360097
0.54      0.000375045      0.000375045
0.55       0.00038872       0.00038872
0.56      0.000400618      0.000400618
0.57      0.000410344      0.000410344
0.58      0.000417603      0.000417603
0.59      0.000422206      0.000422206
0.6      0.000424056      0.000424056
0.61      0.000423149      0.000423149
0.62      0.000419565      0.000419565
0.63      0.000413464      0.000413464
0.64      0.000405076      0.000405076
0.65      0.000394701      0.000394701
0.66      0.000382701      0.000382701
0.67      0.000369496      0.000369496
0.68      0.000355558      0.000355558
0.69      0.000341402      0.000341402
0.7      0.000327579      0.000327579
0.71      0.000314653      0.000314653
0.72      0.000303185      0.000303185
0.73      0.000293687      0.000293687
0.74       0.00028659       0.00028659
0.75      0.000282193      0.000282193
0.76      0.000280631      0.000280631
0.77      0.000281862      0.000281862
0.78      0.000285676      0.000285676
0.79       0.00029174       0.00029174
0.8      0.000299638      0.000299638
0.81      0.000308927      0.000308927
0.82      0.000319168      0.000319168
0.83      0.000329955      0.000329955
0.84      0.000340928      0.000340928
0.85       0.00035177       0.00035177
0.86      0.000362214      0.000362214
0.87      0.000372035      0.000372035
0.88      0.000381045      0.000381045
0.89      0.000389087      0.000389087
0.9      0.000396038      0.000396038
0.91      0.000401798      0.000401798
0.92      0.000406296      0.000406296
0.93      0.000409485      0.000409485
0.94      0.000411348      0.000411348
0.95      0.000411896      0.000411896
0.96      0.000411173      0.000411173
0.97       0.00040926       0.00040926
0.98      0.000406277      0.000406277
0.99      0.000402388      0.000402388
1        0.0003978        0.0003978
1.01      0.000392766      0.000392766
1.02      0.000387577      0.000387577
1.03      0.000382558      0.000382558
1.04      0.000378052      0.000378052
1.05        0.0003744        0.0003744
1.06      0.000371914      0.000371914
1.07      0.000370854      0.000370854
1.08      0.000371397      0.000371397
1.09      0.000373615      0.000373615
1.1      0.000377467      0.000377467
1.11      0.000382797      0.000382797
1.12      0.000389353      0.000389353
1.13      0.000396808      0.000396808
1.14      0.000404787      0.000404787
1.15      0.000412899      0.000412899
1.16       0.00042076       0.00042076
1.17      0.000428017      0.000428017
1.18      0.000434364      0.000434364
1.19      0.000439554      0.000439554
1.2      0.000443407      0.000443407
1.21      0.000445818      0.000445818
1.22      0.000446755      0.000446755
1.23      0.000446265      0.000446265
1.24      0.000444467      0.000444467
1.25      0.000441551      0.000441551
1.26      0.000437769      0.000437769
1.27      0.000433426      0.000433426
1.28      0.000428868      0.000428868
1.29      0.000424461      0.000424461
1.3      0.000420576      0.000420576
1.31      0.000417556      0.000417556
1.32      0.000415701      0.000415701
1.33      0.000415237      0.000415237
1.34        0.0004163        0.0004163
1.35      0.000418928      0.000418928
1.36       0.00042306       0.00042306
1.37      0.000428544      0.000428544
1.38      0.000435159      0.000435159
1.39      0.000442632      0.000442632
1.4      0.000450667      0.000450667
1.41      0.000458963      0.000458963
1.42      0.000467233      0.000467233
1.43      0.000475215      0.000475215
1.44      0.000482689      0.000482689
1.45      0.000489472      0.000489472
1.46      0.000495432      0.000495432
1.47       0.00050048       0.00050048
1.48      0.000504575      0.000504575
1.49      0.000507718      0.000507718
1.5      0.000509951      0.000509951
1.51      0.000511354      0.000511354
1.52      0.000512036      0.000512036
1.53      0.000512135      0.000512135
1.54      0.000511811      0.000511811
1.55      0.000511236      0.000511236
1.56       0.00051059       0.00051059
1.57      0.000510053      0.000510053
1.58      0.000509793      0.000509793
1.59      0.000509963      0.000509963
1.6      0.000510689      0.000510689
1.61      0.000512065      0.000512065
1.62      0.000514151      0.000514151
1.63      0.000516965      0.000516965
1.64      0.000520489      0.000520489
1.65      0.000524668      0.000524668
1.66      0.000529415      0.000529415
1.67      0.000534618      0.000534618
1.68      0.000540149      0.000540149
1.69      0.000545867      0.000545867
1.7       0.00055163       0.00055163
1.71      0.000557302      0.000557302
1.72      0.000562756      0.000562756
1.73      0.000567879      0.000567879
1.74      0.000572579      0.000572579
1.75      0.000576787      0.000576787
1.76      0.000580454      0.000580454
1.77      0.000583559      0.000583559
1.78      0.000586101      0.000586101
1.79      0.000588106      0.000588106
1.8      0.000589617      0.000589617
1.81      0.000590699      0.000590699
1.82       0.00059143       0.00059143
1.83      0.000591898      0.000591898
1.84      0.000592202      0.000592202
1.85       0.00059244       0.00059244
1.86      0.000592707      0.000592707
1.87      0.000593091      0.000593091
1.88      0.000593668      0.000593668
1.89      0.000594495      0.000594495
1.9      0.000595611      0.000595611
1.91      0.000597031      0.000597031
1.92      0.000598747      0.000598747
1.93      0.000600728      0.000600728
1.94       0.00060292       0.00060292
1.95      0.000605252      0.000605252
1.96      0.000607636      0.000607636
1.97      0.000609974      0.000609974
1.98      0.000612162      0.000612162
1.99      0.000614095      0.000614095
2      0.000615675      0.000615675


==> data/radexpwave/mon_radexp_BDF3_dt5e-3_8192el_p3.txt <==
T	entropy
0.000333333      6.89542e-07      6.89542e-07
0.000666667      1.38155e-06      1.38155e-06
0.001      2.05463e-06      2.05463e-06
0.00133333      2.70707e-06      2.70707e-06
0.00166667      3.33833e-06      3.33833e-06
0.002      3.94848e-06      3.94848e-06
0.00233333      4.53779e-06      4.53779e-06
0.00266667      5.10666e-06      5.10666e-06
0.003      5.65549e-06      5.65549e-06
0.00333333      6.18473e-06      6.18473e-06
0.00366667      6.69481e-06      6.69481e-06
0.004      7.18616e-06      7.18616e-06
0.00433333      7.65922e-06      7.65922e-06
0.00466667      8.11439e-06      8.11439e-06
0.005      8.55211e-06      8.55211e-06
0.00533333      8.97279e-06      8.97279e-06
0.00566667	9.37682e-06      9.37682e-06
0.006      9.76462e-06      9.76462e-06
0.00633333      1.01366e-05      1.01366e-05
0.00666667      1.04931e-05      1.04931e-05
0.007      1.08345e-05      1.08345e-05
0.00733333      1.11612e-05      1.11612e-05
0.00766667      1.14736e-05      1.14736e-05
0.008       1.1772e-05       1.1772e-05
0.00833333      1.20568e-05      1.20568e-05
0.00866667      1.23283e-05      1.23283e-05
0.009      1.25868e-05      1.25868e-05
0.00933333      1.28327e-05      1.28327e-05
0.00966667      1.30664e-05      1.30664e-05
0.01      1.32881e-05      1.32881e-05
0.015      1.53496e-05      1.53496e-05
0.02      1.56369e-05      1.56369e-05
0.025       1.4825e-05       1.4825e-05
0.03      1.34342e-05      1.34342e-05
0.035      1.19157e-05      1.19157e-05
0.04      1.07025e-05      1.07025e-05
0.045      1.01621e-05      1.01621e-05
0.05      1.04331e-05      1.04331e-05
0.055      1.13478e-05      1.13478e-05
0.06      1.25957e-05      1.25957e-05
0.065      1.39087e-05      1.39087e-05
0.07      1.51119e-05      1.51119e-05
0.075      1.61058e-05      1.61058e-05
0.08      1.68403e-05      1.68403e-05
0.085      1.72968e-05      1.72968e-05
0.09      1.74774e-05      1.74774e-05
0.095      1.73979e-05      1.73979e-05
0.1      1.70851e-05      1.70851e-05
0.105      1.65745e-05      1.65745e-05
0.11      1.59102e-05      1.59102e-05
0.115      1.51451e-05      1.51451e-05
0.12      1.43409e-05      1.43409e-05
0.125      1.35682e-05      1.35682e-05
0.13      1.29031e-05      1.29031e-05
0.135      1.24201e-05      1.24201e-05
0.14      1.21791e-05      1.21791e-05
0.145      1.22104e-05      1.22104e-05
0.15      1.25055e-05      1.25055e-05
0.155      1.30206e-05      1.30206e-05
0.16      1.36901e-05      1.36901e-05
0.165      1.44424e-05      1.44424e-05
0.17      1.52109e-05      1.52109e-05
0.175      1.59402e-05      1.59402e-05
0.18      1.65875e-05      1.65875e-05
0.185      1.71225e-05      1.71225e-05
0.19      1.75272e-05      1.75272e-05
0.195      1.77944e-05      1.77944e-05
0.2      1.79268e-05      1.79268e-05
0.205      1.79359e-05      1.79359e-05
0.21      1.78411e-05      1.78411e-05
0.215      1.76675e-05      1.76675e-05
0.22      1.74444e-05      1.74444e-05
0.225       1.7203e-05       1.7203e-05
0.23      1.69734e-05      1.69734e-05
0.235      1.67818e-05      1.67818e-05
0.24      1.66474e-05      1.66474e-05
0.245       1.6581e-05       1.6581e-05
0.25      1.65835e-05      1.65835e-05
0.255      1.66471e-05      1.66471e-05
0.26      1.67569e-05      1.67569e-05
0.265      1.68937e-05      1.68937e-05
0.27      1.70368e-05      1.70368e-05
0.275      1.71667e-05      1.71667e-05
0.28      1.72665e-05      1.72665e-05
0.285      1.73232e-05      1.73232e-05
0.29      1.73283e-05      1.73283e-05
0.295      1.72777e-05      1.72777e-05
0.3      1.71713e-05      1.71713e-05
0.305      1.70122e-05      1.70122e-05
0.31      1.68064e-05      1.68064e-05
0.315      1.65616e-05      1.65616e-05
0.32      1.62864e-05      1.62864e-05
0.325      1.59898e-05      1.59898e-05
0.33      1.56805e-05      1.56805e-05
0.335      1.53665e-05      1.53665e-05
0.34       1.5055e-05       1.5055e-05
0.345      1.47526e-05      1.47526e-05
0.35      1.44656e-05      1.44656e-05
0.355      1.42005e-05      1.42005e-05
0.36      1.39645e-05      1.39645e-05
0.365      1.37664e-05      1.37664e-05
0.37      1.36163e-05      1.36163e-05
0.375      1.35259e-05      1.35259e-05
0.38      1.35074e-05      1.35074e-05
0.385      1.35725e-05      1.35725e-05
0.39      1.37304e-05      1.37304e-05
0.395      1.39863e-05      1.39863e-05
0.4        1.434e-05        1.434e-05
0.405      1.47848e-05      1.47848e-05
0.41      1.53082e-05      1.53082e-05
0.415      1.58927e-05      1.58927e-05
0.42      1.65173e-05      1.65173e-05
0.425      1.71588e-05      1.71588e-05
0.43      1.77941e-05      1.77941e-05
0.435      1.84008e-05      1.84008e-05
0.44      1.89591e-05      1.89591e-05
0.445      1.94517e-05      1.94517e-05
0.45      1.98654e-05      1.98654e-05
0.455      2.01908e-05      2.01908e-05
0.46      2.04229e-05      2.04229e-05
0.465      2.05609e-05      2.05609e-05
0.47      2.06082e-05      2.06082e-05
0.475      2.05719e-05      2.05719e-05
0.48      2.04626e-05      2.04626e-05
0.485      2.02934e-05      2.02934e-05
0.49      2.00794e-05      2.00794e-05
0.495      1.98365e-05      1.98365e-05
0.5      1.95806e-05      1.95806e-05
0.505      1.93266e-05      1.93266e-05
0.51      1.90872e-05      1.90872e-05
0.515      1.88725e-05      1.88725e-05
0.52      1.86889e-05      1.86889e-05
0.525      1.85394e-05      1.85394e-05
0.53      1.84236e-05      1.84236e-05
0.535      1.83382e-05      1.83382e-05
0.54      1.82776e-05      1.82776e-05
0.545      1.82351e-05      1.82351e-05
0.55      1.82036e-05      1.82036e-05
0.555      1.81764e-05      1.81764e-05
0.56      1.81481e-05      1.81481e-05
0.565      1.81147e-05      1.81147e-05
0.57       1.8074e-05       1.8074e-05
0.575      1.80259e-05      1.80259e-05
0.58      1.79719e-05      1.79719e-05
0.585      1.79152e-05      1.79152e-05
0.59        1.786e-05        1.786e-05
0.595      1.78113e-05      1.78113e-05
0.6      1.77746e-05      1.77746e-05
0.605      1.77549e-05      1.77549e-05
0.61      1.77568e-05      1.77568e-05
0.615      1.77841e-05      1.77841e-05
0.62      1.78392e-05      1.78392e-05
0.625      1.79236e-05      1.79236e-05
0.63      1.80375e-05      1.80375e-05
0.635        1.818e-05        1.818e-05
0.64      1.83493e-05      1.83493e-05
0.645       1.8543e-05       1.8543e-05
0.65      1.87581e-05      1.87581e-05
0.655      1.89912e-05      1.89912e-05
0.66      1.92384e-05      1.92384e-05
0.665      1.94955e-05      1.94955e-05
0.67      1.97582e-05      1.97582e-05
0.675      2.00216e-05      2.00216e-05
0.68      2.02805e-05      2.02805e-05
0.685      2.05296e-05      2.05296e-05
0.69      2.07634e-05      2.07634e-05
0.695      2.09764e-05      2.09764e-05
0.7      2.11636e-05      2.11636e-05
0.705      2.13204e-05      2.13204e-05
0.71      2.14431e-05      2.14431e-05
0.715      2.15293e-05      2.15293e-05
0.72      2.15778e-05      2.15778e-05
0.725      2.15889e-05      2.15889e-05
0.73      2.15647e-05      2.15647e-05
0.735       2.1509e-05       2.1509e-05
0.74      2.14271e-05      2.14271e-05
0.745      2.13258e-05      2.13258e-05
0.75      2.12133e-05      2.12133e-05
0.755      2.10985e-05      2.10985e-05
0.76      2.09906e-05      2.09906e-05
0.765      2.08988e-05      2.08988e-05
0.77      2.08313e-05      2.08313e-05
0.775      2.07953e-05      2.07953e-05
0.78      2.07957e-05      2.07957e-05
0.785      2.08354e-05      2.08354e-05
0.79      2.09149e-05      2.09149e-05
0.795       2.1032e-05       2.1032e-05
0.8      2.11821e-05      2.11821e-05
0.805      2.13589e-05      2.13589e-05
0.81      2.15544e-05      2.15544e-05
0.815      2.17596e-05      2.17596e-05
0.82      2.19653e-05      2.19653e-05
0.825      2.21626e-05      2.21626e-05
0.83      2.23431e-05      2.23431e-05
0.835      2.24995e-05      2.24995e-05
0.84      2.26261e-05      2.26261e-05
0.845      2.27187e-05      2.27187e-05
0.85      2.27747e-05      2.27747e-05
0.855      2.27934e-05      2.27934e-05
0.86      2.27759e-05      2.27759e-05
0.865      2.27248e-05      2.27248e-05
0.87      2.26439e-05      2.26439e-05
0.875      2.25384e-05      2.25384e-05
0.88      2.24144e-05      2.24144e-05
0.885      2.22784e-05      2.22784e-05
0.89      2.21374e-05      2.21374e-05
0.895      2.19981e-05      2.19981e-05
0.9      2.18671e-05      2.18671e-05
0.905      2.17502e-05      2.17502e-05
0.91      2.16524e-05      2.16524e-05
0.915      2.15775e-05      2.15775e-05
0.92      2.15283e-05      2.15283e-05
0.925      2.15065e-05      2.15065e-05
0.93      2.15123e-05      2.15123e-05
0.935      2.15451e-05      2.15451e-05
0.94      2.16034e-05      2.16034e-05
0.945       2.1685e-05       2.1685e-05
0.95       2.1787e-05       2.1787e-05
0.955      2.19067e-05      2.19067e-05
0.96      2.20409e-05      2.20409e-05
0.965      2.21871e-05      2.21871e-05
0.97      2.23426e-05      2.23426e-05
0.975      2.25058e-05      2.25058e-05
0.98      2.26752e-05      2.26752e-05
0.985      2.28502e-05      2.28502e-05
0.99      2.30305e-05      2.30305e-05
0.995      2.32166e-05      2.32166e-05
1      2.34094e-05      2.34094e-05
1.005      2.36099e-05      2.36099e-05
1.01      2.38194e-05      2.38194e-05
1.015       2.4039e-05       2.4039e-05
1.02      2.42695e-05      2.42695e-05
1.025      2.45115e-05      2.45115e-05
1.03      2.47649e-05      2.47649e-05
1.035      2.50286e-05      2.50286e-05
1.04      2.53012e-05      2.53012e-05
1.045        2.558e-05        2.558e-05
1.05      2.58619e-05      2.58619e-05
1.055      2.61429e-05      2.61429e-05
1.06      2.64183e-05      2.64183e-05
1.065      2.66832e-05      2.66832e-05
1.07      2.69326e-05      2.69326e-05
1.075      2.71614e-05      2.71614e-05
1.08      2.73647e-05      2.73647e-05
1.085      2.75383e-05      2.75383e-05
1.09      2.76787e-05      2.76787e-05
1.095      2.77834e-05      2.77834e-05
1.1      2.78508e-05      2.78508e-05
1.105      2.78808e-05      2.78808e-05
1.11      2.78742e-05      2.78742e-05
1.115      2.78333e-05      2.78333e-05
1.12      2.77615e-05      2.77615e-05
1.125      2.76631e-05      2.76631e-05
1.13      2.75436e-05      2.75436e-05
1.135      2.74087e-05      2.74087e-05
1.14      2.72649e-05      2.72649e-05
1.145      2.71184e-05      2.71184e-05
1.15      2.69754e-05      2.69754e-05
1.155      2.68413e-05      2.68413e-05
1.16      2.67209e-05      2.67209e-05
1.165      2.66179e-05      2.66179e-05
1.17      2.65348e-05      2.65348e-05
1.175      2.64729e-05      2.64729e-05
1.18      2.64322e-05      2.64322e-05
1.185      2.64115e-05      2.64115e-05
1.19      2.64087e-05      2.64087e-05
1.195      2.64208e-05      2.64208e-05
1.2      2.64444e-05      2.64444e-05
1.205      2.64755e-05      2.64755e-05
1.21      2.65103e-05      2.65103e-05
1.215      2.65448e-05      2.65448e-05
1.22      2.65757e-05      2.65757e-05
1.225         2.66e-05         2.66e-05
1.23      2.66153e-05      2.66153e-05
1.235        2.662e-05        2.662e-05
1.24      2.66131e-05      2.66131e-05
1.245      2.65946e-05      2.65946e-05
1.25      2.65651e-05      2.65651e-05
1.255      2.65263e-05      2.65263e-05
1.26      2.64802e-05      2.64802e-05
1.265      2.64296e-05      2.64296e-05
1.27       2.6378e-05       2.6378e-05
1.275      2.63289e-05      2.63289e-05
1.28      2.62862e-05      2.62862e-05
1.285      2.62539e-05      2.62539e-05
1.29      2.62357e-05      2.62357e-05
1.295      2.62349e-05      2.62349e-05
1.3      2.62543e-05      2.62543e-05
1.305      2.62957e-05      2.62957e-05
1.31      2.63602e-05      2.63602e-05
1.315      2.64479e-05      2.64479e-05
1.32      2.65578e-05      2.65578e-05
1.325      2.66878e-05      2.66878e-05
1.33       2.6835e-05       2.6835e-05
1.335      2.69957e-05      2.69957e-05
1.34      2.71655e-05      2.71655e-05
1.345        2.734e-05        2.734e-05
1.35      2.75145e-05      2.75145e-05
1.355      2.76844e-05      2.76844e-05
1.36      2.78457e-05      2.78457e-05
1.365      2.79949e-05      2.79949e-05
1.37      2.81294e-05      2.81294e-05
1.375      2.82474e-05      2.82474e-05
1.38       2.8348e-05       2.8348e-05
1.385      2.84314e-05      2.84314e-05
1.39      2.84987e-05      2.84987e-05
1.395      2.85519e-05      2.85519e-05
1.4      2.85935e-05      2.85935e-05
1.405      2.86269e-05      2.86269e-05
1.41      2.86556e-05      2.86556e-05
1.415      2.86833e-05      2.86833e-05
1.42      2.87136e-05      2.87136e-05
1.425      2.87501e-05      2.87501e-05
1.43      2.87955e-05      2.87955e-05
1.435      2.88521e-05      2.88521e-05
1.44      2.89217e-05      2.89217e-05
1.445      2.90048e-05      2.90048e-05
1.45      2.91015e-05      2.91015e-05
1.455      2.92108e-05      2.92108e-05
1.46      2.93312e-05      2.93312e-05
1.465      2.94603e-05      2.94603e-05
1.47      2.95956e-05      2.95956e-05
1.475      2.97338e-05      2.97338e-05
1.48      2.98718e-05      2.98718e-05
1.485       3.0006e-05       3.0006e-05
1.49      3.01335e-05      3.01335e-05
1.495      3.02511e-05      3.02511e-05
1.5      3.03562e-05      3.03562e-05
1.505      3.04467e-05      3.04467e-05
1.51      3.05209e-05      3.05209e-05
1.515      3.05776e-05      3.05776e-05
1.52      3.06165e-05      3.06165e-05
1.525      3.06375e-05      3.06375e-05
1.53      3.06415e-05      3.06415e-05
1.535      3.06295e-05      3.06295e-05
1.54      3.06033e-05      3.06033e-05
1.545       3.0565e-05       3.0565e-05
1.55      3.05169e-05      3.05169e-05
1.555      3.04617e-05      3.04617e-05
1.56       3.0402e-05       3.0402e-05
1.565      3.03404e-05      3.03404e-05
1.57      3.02792e-05      3.02792e-05
1.575      3.02208e-05      3.02208e-05
1.58      3.01668e-05      3.01668e-05
1.585      3.01187e-05      3.01187e-05
1.59      3.00773e-05      3.00773e-05
1.595      3.00431e-05      3.00431e-05
1.6       3.0016e-05       3.0016e-05
1.605      2.99956e-05      2.99956e-05
1.61       2.9981e-05       2.9981e-05
1.615      2.99714e-05      2.99714e-05
1.62      2.99655e-05      2.99655e-05
1.625      2.99622e-05      2.99622e-05
1.63      2.99606e-05      2.99606e-05
1.635      2.99598e-05      2.99598e-05
1.64      2.99594e-05      2.99594e-05
1.645      2.99591e-05      2.99591e-05
1.65      2.99595e-05      2.99595e-05
1.655       2.9961e-05       2.9961e-05
1.66      2.99649e-05      2.99649e-05
1.665      2.99725e-05      2.99725e-05
1.67      2.99856e-05      2.99856e-05
1.675       3.0006e-05       3.0006e-05
1.68      3.00358e-05      3.00358e-05
1.685      3.00766e-05      3.00766e-05
1.69      3.01304e-05      3.01304e-05
1.695      3.01984e-05      3.01984e-05
1.7      3.02815e-05      3.02815e-05
1.705      3.03804e-05      3.03804e-05
1.71      3.04948e-05      3.04948e-05
1.715      3.06242e-05      3.06242e-05
1.72      3.07672e-05      3.07672e-05
1.725       3.0922e-05       3.0922e-05
1.73      3.10863e-05      3.10863e-05
1.735      3.12575e-05      3.12575e-05
1.74      3.14324e-05      3.14324e-05
1.745      3.16081e-05      3.16081e-05
1.75      3.17813e-05      3.17813e-05
1.755      3.19491e-05      3.19491e-05
1.76      3.21085e-05      3.21085e-05
1.765      3.22573e-05      3.22573e-05
1.77      3.23934e-05      3.23934e-05
1.775      3.25155e-05      3.25155e-05
1.78      3.26229e-05      3.26229e-05
1.785      3.27155e-05      3.27155e-05
1.79      3.27939e-05      3.27939e-05
1.795      3.28593e-05      3.28593e-05
1.8      3.29134e-05      3.29134e-05
1.805      3.29587e-05      3.29587e-05
1.81      3.29978e-05      3.29978e-05
1.815      3.30338e-05      3.30338e-05
1.82      3.30697e-05      3.30697e-05
1.825      3.31089e-05      3.31089e-05
1.83      3.31541e-05      3.31541e-05
1.835       3.3208e-05       3.3208e-05
1.84       3.3273e-05       3.3273e-05
1.845      3.33506e-05      3.33506e-05
1.85      3.34419e-05      3.34419e-05
1.855      3.35471e-05      3.35471e-05
1.86      3.36659e-05      3.36659e-05
1.865      3.37971e-05      3.37971e-05
1.87      3.39391e-05      3.39391e-05
1.875      3.40893e-05      3.40893e-05
1.88       3.4245e-05       3.4245e-05
1.885      3.44028e-05      3.44028e-05
1.89      3.45594e-05      3.45594e-05
1.895       3.4711e-05       3.4711e-05
1.9      3.48541e-05      3.48541e-05
1.905       3.4985e-05       3.4985e-05
1.91      3.51005e-05      3.51005e-05
1.915      3.51976e-05      3.51976e-05
1.92      3.52737e-05      3.52737e-05
1.925      3.53266e-05      3.53266e-05
1.93      3.53549e-05      3.53549e-05
1.935      3.53573e-05      3.53573e-05
1.94      3.53335e-05      3.53335e-05
1.945      3.52836e-05      3.52836e-05
1.95      3.52084e-05      3.52084e-05
1.955      3.51092e-05      3.51092e-05
1.96      3.49878e-05      3.49878e-05
1.965      3.48465e-05      3.48465e-05
1.97      3.46882e-05      3.46882e-05
1.975       3.4516e-05       3.4516e-05
1.98      3.43335e-05      3.43335e-05
1.985      3.41442e-05      3.41442e-05
1.99       3.3952e-05       3.3952e-05
1.995      3.37608e-05      3.37608e-05
2      3.35744e-05      3.35744e-05


==> data/radexpwave/mon_radexp_Cash_tol1e-1_2048el_p3.txt <==
T	entropy
0      8.46268e-06      8.46268e-06
0.00704051      0.000114331      0.000114331
0.0130624      0.000179056      0.000179056
0.0197035      0.000224088      0.000224088
0.0276827      0.000253841      0.000253841
0.0376536      0.000266693      0.000266693
0.0497966      0.000259992      0.000259992
0.0627847      0.000239083      0.000239083
0.0763446      0.000215175      0.000215175
0.0910845      0.000199661      0.000199661
0.106118       0.00020144       0.00020144
0.121722      0.000217194      0.000217194
0.137896      0.000237652      0.000237652
0.15451      0.000254564      0.000254564
0.171477      0.000263655      0.000263655
0.188816      0.000264054      0.000264054
0.20658      0.000257181      0.000257181
0.224788      0.000246238      0.000246238
0.244279      0.000235477      0.000235477
0.263856      0.000231006      0.000231006
0.283957      0.000236004      0.000236004
0.304648      0.000249738      0.000249738
0.325831      0.000267365      0.000267365
0.347606      0.000282747      0.000282747
0.370257      0.000290873      0.000290873
0.393802      0.000289385      0.000289385
0.417893      0.000280995      0.000280995
0.442555      0.000274226      0.000274226
0.468298       0.00028073       0.00028073
0.495312      0.000307716      0.000307716
0.523128      0.000348876      0.000348876
0.551633      0.000389634      0.000389634
0.581355       0.00041679       0.00041679
0.612568      0.000420735      0.000420735
0.645088      0.000398351      0.000398351
0.679249       0.00035505       0.00035505
0.714892      0.000307147      0.000307147
0.751256      0.000279729      0.000279729
0.788824       0.00028833       0.00028833
0.828119      0.000325027      0.000325027
0.868672      0.000367768      0.000367768
0.910701      0.000399077      0.000399077
0.955095      0.000408587      0.000408587
1.00196      0.000393913      0.000393913
1.05142      0.000371011      0.000371011
1.10424      0.000374441      0.000374441
1.1608      0.000411894      0.000411894
1.22088       0.00043527       0.00043527
1.28408      0.000417352      0.000417352
1.35061      0.000408483      0.000408483
1.42147      0.000452451      0.000452451
1.49738      0.000492367      0.000492367
1.57829      0.000494455      0.000494455
1.66317      0.000510799      0.000510799
1.75182      0.000550982      0.000550982
1.84445      0.000571201      0.000571201
1.93981      0.000592934      0.000592934
2      0.000606699      0.000606699


==> data/radexpwave/mon_radexp_Cash_tol1e-1_8192el_p2.txt <==
T	entropy
0       7.4189e-06       7.4189e-06
0.005      9.14177e-05      9.14177e-05
0.0094872      0.000160054      0.000160054
0.0146229      0.000224826      0.000224826
0.0209655      0.000284985      0.000284985
0.0289563      0.000331401      0.000331401
0.0386543      0.000349303      0.000349303
0.0491299      0.000332827      0.000332827
0.0605989      0.000292196      0.000292196
0.0721177      0.000253646      0.000253646
0.0838237      0.000240879      0.000240879
0.095802      0.000258785      0.000258785
0.108091      0.000290494      0.000290494
0.120669      0.000317958      0.000317958
0.133517      0.000332553      0.000332553
0.146703      0.000333713      0.000333713
0.160328      0.000325446      0.000325446
0.174413      0.000313581      0.000313581
0.189495      0.000302611      0.000302611
0.204462      0.000295092      0.000295092
0.219565      0.000289554      0.000289554
0.234961      0.000284117      0.000284117
0.25079      0.000277803      0.000277803
0.267158      0.000270768      0.000270768
0.284042      0.000264058      0.000264058
0.301233      0.000259174      0.000259174
0.318505      0.000257366      0.000257366
0.335854      0.000258982      0.000258982
0.35352      0.000263341      0.000263341
0.371827      0.000268955      0.000268955
0.390849      0.000273886      0.000273886
0.410211      0.000276523      0.000276523
0.429579        0.0002765        0.0002765
0.449075      0.000274569      0.000274569
0.469038      0.000271909      0.000271909
0.489662       0.00026962       0.00026962
0.510899      0.000268234      0.000268234
0.532646      0.000267491      0.000267491
0.554849      0.000266719      0.000266719
0.577592      0.000265562      0.000265562
0.601115      0.000264501      0.000264501
0.62546      0.000264898      0.000264898
0.650416      0.000268205      0.000268205
0.676156      0.000274689      0.000274689
0.70311      0.000282721      0.000282721
0.730972      0.000288883      0.000288883
0.759127       0.00029029       0.00029029
0.787725      0.000286985      0.000286985
0.817415      0.000282075      0.000282075
0.848864      0.000280375      0.000280375
0.882223      0.000284702      0.000284702
0.917001       0.00029208       0.00029208
0.953217      0.000297028      0.000297028
0.991581      0.000298298      0.000298298
1.03222      0.000300246      0.000300246
1.07476      0.000305442      0.000305442
1.11933      0.000308769      0.000308769
1.16609      0.000307618      0.000307618
1.21509      0.000311978      0.000311978
1.26691      0.000326262      0.000326262
1.32199      0.000332894      0.000332894
1.37977      0.000328946      0.000328946
1.44035      0.000340928      0.000340928
1.50436      0.000357783      0.000357783
1.5716      0.000358734      0.000358734
1.64168      0.000381802      0.000381802
1.71394      0.000404394      0.000404394
1.78774      0.000385428      0.000385428
1.86258      0.000398184      0.000398184
1.93772      0.000435865      0.000435865
2      0.000438794      0.000438794


==> data/radexpwave/mon_radexp_Cash_tol1e-1_8192el_p3.txt <==
T	entropy
0      4.82291e-08      4.82291e-08
0.005      8.57692e-06      8.57692e-06
0.0106085      1.36941e-05      1.36941e-05
0.0181875      1.57725e-05      1.57725e-05
0.0283271      1.40394e-05      1.40394e-05
0.0401604      1.06891e-05      1.06891e-05
0.0522646      1.06802e-05      1.06802e-05
0.0645983      1.36524e-05      1.36524e-05
0.077164      1.62941e-05      1.62941e-05
0.0898846       1.7305e-05       1.7305e-05
0.1027       1.6646e-05       1.6646e-05
0.116186      1.47493e-05      1.47493e-05
0.130105      1.26608e-05      1.26608e-05
0.143857      1.19367e-05      1.19367e-05
0.15779      1.31462e-05      1.31462e-05
0.171967      1.52896e-05      1.52896e-05
0.186365      1.70597e-05      1.70597e-05
0.200949      1.78009e-05      1.78009e-05
0.215681      1.75704e-05      1.75704e-05
0.230561      1.69415e-05      1.69415e-05
0.245663      1.65947e-05      1.65947e-05
0.261097      1.67924e-05      1.67924e-05
0.276929      1.72017e-05      1.72017e-05
0.29311      1.72971e-05      1.72971e-05
0.30947      1.68331e-05      1.68331e-05
0.32582      1.59381e-05      1.59381e-05
0.342132      1.48982e-05      1.48982e-05
0.358594      1.39756e-05      1.39756e-05
0.375466      1.34722e-05      1.34722e-05
0.392867      1.38423e-05      1.38423e-05
0.410649      1.53515e-05      1.53515e-05
0.428561      1.75271e-05      1.75271e-05
0.446514      1.94481e-05      1.94481e-05
0.464617      2.04204e-05      2.04204e-05
0.483092      2.02869e-05      2.02869e-05
0.502144      1.94433e-05      1.94433e-05
0.52181      1.85888e-05      1.85888e-05
0.54205      1.81516e-05      1.81516e-05
0.562821      1.79773e-05      1.79773e-05
0.583981      1.77757e-05      1.77757e-05
0.605581      1.76203e-05      1.76203e-05
0.627894      1.78541e-05      1.78541e-05
0.651109      1.86737e-05      1.86737e-05
0.675163      1.98875e-05      1.98875e-05
0.699938      2.09854e-05      2.09854e-05
0.725471      2.13948e-05      2.13948e-05
0.751556      2.10103e-05      2.10103e-05
0.778156      2.06005e-05      2.06005e-05
0.805447      2.10427e-05      2.10427e-05
0.833614      2.19946e-05      2.19946e-05
0.863261       2.2303e-05       2.2303e-05
0.894975      2.16312e-05      2.16312e-05
0.928374       2.1049e-05       2.1049e-05
0.962975      2.14545e-05      2.14545e-05
0.999325      2.26293e-05      2.26293e-05
1.03809      2.45022e-05      2.45022e-05
1.07897       2.6527e-05       2.6527e-05
1.1214      2.69496e-05      2.69496e-05
1.16566      2.60794e-05      2.60794e-05
1.21205      2.61974e-05      2.61974e-05
1.26052       2.6804e-05       2.6804e-05
1.31132      2.79219e-05      2.79219e-05
1.36463      3.14208e-05      3.14208e-05
1.42009      3.51083e-05      3.51083e-05
1.47766      3.80698e-05      3.80698e-05
1.53763      4.25518e-05      4.25518e-05
1.59979      4.75243e-05      4.75243e-05
1.66364      5.19551e-05      5.19551e-05
1.72859       5.7653e-05       5.7653e-05
1.79418      6.53163e-05      6.53163e-05
1.86028      7.21193e-05      7.21193e-05
1.92667      7.75355e-05      7.75355e-05
1.99299       8.2914e-05       8.2914e-05
2      8.30769e-05      8.30769e-05


==> data/radexpwave/mon_radexp_Cash_tol5e-1_2048el_p2.txt <==
T	entropy	
0      0.000452931      0.000452931
0.01       0.00126051       0.00126051
0.021641       0.00208718       0.00208718
0.0379899       0.00279489       0.00279489
0.0600923       0.00312796       0.00312796
0.0885874       0.00290199       0.00290199
0.122832       0.00228968       0.00228968
0.161688       0.00200442       0.00200442
0.204113       0.00237045       0.00237045
0.249832       0.00276033       0.00276033
0.299049       0.00289275       0.00289275
0.353647       0.00292423       0.00292423
0.413874       0.00299468       0.00299468
0.479546       0.00300819       0.00300819
0.551932       0.00292986       0.00292986
0.633866       0.00297677       0.00297677
0.726022       0.00324816       0.00324816
0.831377       0.00329223       0.00329223
0.94981       0.00306046       0.00306046
1.08628       0.00331097       0.00331097
1.2476       0.00330236       0.00330236
1.43685       0.00330951       0.00330951
1.66175       0.00380794       0.00380794
1.92823       0.00449792       0.00449792
2       0.00483003       0.00483003


==> data/radexpwave/mon_radexp_HW_tol1e-1_2048el_p3.txt <==
T	entropy
0      8.46268e-06      8.46268e-06
0.01      0.000149363      0.000149363
0.0221979      0.000235584      0.000235584
0.0388196      0.000266751      0.000266751
0.0606167      0.000242857      0.000242857
0.089906      0.000200108      0.000200108
0.124914      0.000221161      0.000221161
0.163846      0.000260674      0.000260674
0.206652      0.000257203      0.000257203
0.252384      0.000232774      0.000232774
0.301121        0.0002473        0.0002473
0.352198      0.000285666      0.000285666
0.405923      0.000286139      0.000286139
0.462797      0.000278009      0.000278009
0.522663      0.000348605      0.000348605
0.587355      0.000420499      0.000420499
0.655184      0.000387863      0.000387863
0.727435      0.000294894      0.000294894
0.804685      0.000302743      0.000302743
0.884721      0.000384517      0.000384517
0.971129      0.000409169      0.000409169
1.06489      0.000371253      0.000371253
1.16839      0.000424833      0.000424833
1.28285      0.000427135      0.000427135
1.40913      0.000457175      0.000457175
1.54694      0.000511817      0.000511817
1.6972      0.000547392      0.000547392
1.85952      0.000596065      0.000596065
2      0.000616606      0.000616606


==> data/radexpwave/mon_radexp_HW_tol1e-1_8192el_p2.txt <==
T	entropy
0       7.4189e-06       7.4189e-06
0.005      9.14931e-05      9.14931e-05
0.0127089      0.000202453      0.000202453
0.023276      0.000301691      0.000301691
0.0380319      0.000349253      0.000349253
0.0583279      0.000300812      0.000300812
0.0838101      0.000241053      0.000241053
0.11324      0.000303602      0.000303602
0.145473      0.000334454      0.000334454
0.180526      0.000309048      0.000309048
0.21787      0.000290726      0.000290726
0.258118      0.000275383      0.000275383
0.30029      0.000260137      0.000260137
0.344271      0.000261587      0.000261587
0.390818      0.000274821      0.000274821
0.43775      0.000276905      0.000276905
0.487583      0.000270929      0.000270929
0.538495      0.000268665      0.000268665
0.591735      0.000266465      0.000266465
0.647441       0.00026951       0.00026951
0.706278       0.00028589       0.00028589
0.76705      0.000292439      0.000292439
0.832667       0.00028341       0.00028341
0.902739      0.000293046      0.000293046
0.979623       0.00030279       0.00030279
1.06309      0.000309352      0.000309352
1.1554      0.000315152      0.000315152
1.25611      0.000331351      0.000331351
1.3662      0.000338847      0.000338847
1.48771       0.00036722       0.00036722
1.61917      0.000379162      0.000379162
1.7598       0.00040449       0.00040449
1.9052      0.000434138      0.000434138
2      0.000441586      0.000441586


==> data/radexpwave/mon_radexp_HW_tol1e-1_8192el_p3.txt <==
T	entropy
0      4.82291e-08      4.82291e-08
0.005      8.57284e-06      8.57284e-06
0.0133771       1.4939e-05       1.4939e-05
0.0265187      1.45154e-05      1.45154e-05
0.0464791      1.01142e-05      1.01142e-05
0.0735056      1.57339e-05      1.57339e-05
0.104911      1.64679e-05      1.64679e-05
0.139679      1.20321e-05      1.20321e-05
0.175915      1.59478e-05      1.59478e-05
0.213318      1.77035e-05      1.77035e-05
0.252115      1.65915e-05      1.65915e-05
0.292053      1.72986e-05      1.72986e-05
0.332371      1.54989e-05      1.54989e-05
0.374012      1.34966e-05      1.34966e-05
0.416054      1.59554e-05      1.59554e-05
0.458836      2.03103e-05      2.03103e-05
0.503189      1.93965e-05      1.93965e-05
0.548596      1.81458e-05      1.81458e-05
0.59584      1.77878e-05      1.77878e-05
0.645871      1.85701e-05      1.85701e-05
0.697644      2.10496e-05      2.10496e-05
0.752431      2.11518e-05      2.11518e-05
0.809427      2.14483e-05      2.14483e-05
0.86947      2.26455e-05      2.26455e-05
0.933812      2.14293e-05      2.14293e-05
1.0046       2.3496e-05       2.3496e-05
1.08149      2.72229e-05      2.72229e-05
1.16564      2.64161e-05      2.64161e-05
1.25653      2.64574e-05      2.64574e-05
1.35494      2.78418e-05      2.78418e-05
1.45999      2.95761e-05      2.95761e-05
1.57186      3.18024e-05      3.18024e-05
1.68887      3.21565e-05      3.21565e-05
1.80859       3.6556e-05       3.6556e-05
1.9285      3.91124e-05      3.91124e-05
2      3.78948e-05      3.78948e-05


==> data/radexpwave/mon_radexp_HW_tol5e-1_2048el_p2.txt <==
T	entropy	
0      0.000452931      0.000452931
0.01       0.00126076       0.00126076
0.0288274       0.00245646       0.00245646
0.0576834       0.00311577       0.00311577
0.10273       0.00264772       0.00264772
0.165351        0.0020236        0.0020236
0.243712       0.00273612       0.00273612
0.335622       0.00292401       0.00292401
0.439215       0.00304348       0.00304348
0.558548       0.00295977       0.00295977
0.695628       0.00322143       0.00322143
0.856561       0.00333852       0.00333852
1.04537       0.00337518       0.00337518
1.26938       0.00345482       0.00345482
1.5436       0.00405439       0.00405439
1.8752        0.0040795        0.0040795
2       0.00474352       0.00474352


==> data/radexpwave/mon_radexp_bdf2_dt1e-2_2048el_p2.txt <==
T	entropy	
0      0.000452931
0.01       0.00112466
0.02       0.00183425
0.03       0.00237476
0.04       0.00274673
0.05       0.00297135
0.06       0.00307265
0.07       0.00307409
0.08        0.0029979
0.09        0.0028652
0.1       0.00269643
0.11       0.00251171
0.12       0.00233096
0.13       0.00217332
0.14       0.00205556
0.15       0.00198924
0.16       0.00197783
0.17       0.00201599
0.18       0.00209199
0.19       0.00219185
0.2       0.00230258
0.21       0.00241388
0.22        0.0025184
0.23       0.00261146
0.24       0.00269054
0.25       0.00275482
0.26       0.00280474
0.27       0.00284165
0.28       0.00286749
0.29       0.00288456
0.3       0.00289527
0.31       0.00290193
0.32       0.00290663
0.33       0.00291108
0.34       0.00291653
0.35       0.00292376
0.36       0.00293307
0.37       0.00294436
0.38        0.0029572
0.39       0.00297092
0.4       0.00298475
0.41       0.00299786
0.42        0.0030095
0.43       0.00301903
0.44       0.00302594
0.45       0.00302992
0.46       0.00303082
0.47       0.00302868
0.48       0.00302371
0.49       0.00301623
0.5       0.00300675
0.51       0.00299582
0.52        0.0029841
0.53       0.00297232
0.54        0.0029612
0.55       0.00295151
0.56       0.00294397
0.57       0.00293924
0.58       0.00293793
0.59       0.00294053
0.6       0.00294739
0.61       0.00295875
0.62       0.00297464
0.63       0.00299494
0.64       0.00301937
0.65       0.00304749
0.66       0.00307871
0.67       0.00311234
0.68       0.00314758
0.69        0.0031836
0.7       0.00321951
0.71       0.00325447
0.72       0.00328762
0.73       0.00331819
0.74       0.00334549
0.75       0.00336891
0.76       0.00338796
0.77       0.00340227
0.78       0.00341161
0.79       0.00341588
0.8       0.00341511
0.81       0.00340947
0.82       0.00339927
0.83       0.00338495
0.84       0.00336704
0.85       0.00334622
0.86       0.00332322
0.87       0.00329887
0.88       0.00327405
0.89       0.00324966
0.9       0.00322662
0.91        0.0032058
0.92       0.00318805
0.93       0.00317409
0.94       0.00316457
0.95       0.00315996
0.96       0.00316059
0.97        0.0031666
0.98       0.00317795
0.99       0.00319444
1       0.00321568
1.01       0.00324114
1.02       0.00327017
1.03       0.00330202
1.04       0.00333588
1.05       0.00337091
1.06       0.00340624
1.07       0.00344104
1.08       0.00347451
1.09       0.00350589
1.1       0.00353452
1.11       0.00355979
1.12       0.00358122
1.13       0.00359839
1.14       0.00361101
1.15       0.00361887
1.16       0.00362188
1.17       0.00362007
1.18       0.00361354
1.19       0.00360254
1.2       0.00358737
1.21       0.00356846
1.22       0.00354633
1.23       0.00352159
1.24        0.0034949
1.25       0.00346701
1.26       0.00343874
1.27       0.00341091
1.28        0.0033844
1.29       0.00336007
1.3       0.00333875
1.31       0.00332125
1.32       0.00330827
1.33       0.00330043
1.34       0.00329821
1.35       0.00330194
1.36       0.00331179
1.37       0.00332776
1.38       0.00334967
1.39       0.00337718
1.4       0.00340979
1.41       0.00344689
1.42       0.00348773
1.43       0.00353149
1.44       0.00357732
1.45        0.0036243
1.46       0.00367152
1.47       0.00371808
1.48       0.00376313
1.49       0.00380583
1.5       0.00384545
1.51        0.0038813
1.52       0.00391276
1.53       0.00393935
1.54       0.00396062
1.55       0.00397627
1.56       0.00398609
1.57       0.00398996
1.58       0.00398788
1.59       0.00397997
1.6       0.00396645
1.61       0.00394765
1.62       0.00392401
1.63       0.00389608
1.64       0.00386451
1.65       0.00383006
1.66       0.00379355
1.67       0.00375591
1.68       0.00371813
1.69       0.00368122
1.7       0.00364625
1.71       0.00361426
1.72       0.00358629
1.73       0.00356329
1.74       0.00354613
1.75       0.00353555
1.76       0.00353213
1.77       0.00353627
1.78       0.00354816
1.79       0.00356779
1.8       0.00359493
1.81       0.00362917
1.82       0.00366992
1.83       0.00371645
1.84        0.0037679
1.85       0.00382334
1.86       0.00388178
1.87       0.00394221
1.88       0.00400361
1.89       0.00406502
1.9        0.0041255
1.91       0.00418417
1.92       0.00424024
1.93       0.00429298
1.94       0.00434178
1.95       0.00438608
1.96       0.00442546
1.97       0.00445957
1.98       0.00448817
1.99        0.0045111
2       0.00452832


==> data/radexpwave/mon_radexp_bdf2_dt5e-3_8192el_p2.txt <==
T	entropy
0       7.4189e-06       7.4189e-06
0.005      8.47098e-05      8.47098e-05
0.01      0.000157482      0.000157482
0.015      0.000218429      0.000218429
0.02       0.00026696       0.00026696
0.025      0.000303077      0.000303077
0.03      0.000327288      0.000327288
0.035      0.000340506      0.000340506
0.04      0.000343965      0.000343965
0.045      0.000339162      0.000339162
0.05      0.000327823      0.000327823
0.055      0.000311879      0.000311879
0.06       0.00029344       0.00029344
0.065      0.000274751      0.000274751
0.07      0.000258087      0.000258087
0.075      0.000245532      0.000245532
0.08       0.00023861       0.00023861
0.085      0.000237911      0.000237911
0.09      0.000242949      0.000242949
0.095      0.000252413      0.000252413
0.1       0.00026464       0.00026464
0.105      0.000278038      0.000278038
0.11      0.000291298      0.000291298
0.115       0.00030346       0.00030346
0.12      0.000313889      0.000313889
0.125      0.000322224      0.000322224
0.13      0.000328319      0.000328319
0.135      0.000332198      0.000332198
0.14      0.000334014      0.000334014
0.145       0.00033401       0.00033401
0.15       0.00033249       0.00033249
0.155      0.000329787      0.000329787
0.16      0.000326245      0.000326245
0.165      0.000322191      0.000322191
0.17      0.000317917      0.000317917
0.175      0.000313667      0.000313667
0.18      0.000309627      0.000309627
0.185      0.000305923      0.000305923
0.19      0.000302618      0.000302618
0.195      0.000299723      0.000299723
0.2      0.000297209      0.000297209
0.205      0.000295015      0.000295015
0.21      0.000293064      0.000293064
0.215      0.000291275      0.000291275
0.22       0.00028957       0.00028957
0.225      0.000287883      0.000287883
0.23      0.000286162      0.000286162
0.235      0.000284373      0.000284373
0.24      0.000282496      0.000282496
0.245      0.000280526      0.000280526
0.25      0.000278471      0.000278471
0.255      0.000276349      0.000276349
0.26      0.000274183      0.000274183
0.265      0.000272004      0.000272004
0.27      0.000269846      0.000269846
0.275      0.000267744      0.000267744
0.28      0.000265734      0.000265734
0.285      0.000263853      0.000263853
0.29      0.000262136      0.000262136
0.295      0.000260615      0.000260615
0.3      0.000259321      0.000259321
0.305      0.000258278      0.000258278
0.31      0.000257508      0.000257508
0.315      0.000257024      0.000257024
0.32      0.000256833      0.000256833
0.325      0.000256934      0.000256934
0.33      0.000257319      0.000257319
0.335      0.000257969      0.000257969
0.34      0.000258861      0.000258861
0.345      0.000259964      0.000259964
0.35      0.000261241      0.000261241
0.355      0.000262652      0.000262652
0.36      0.000264155      0.000264155
0.365      0.000265706      0.000265706
0.37      0.000267262      0.000267262
0.375      0.000268784      0.000268784
0.38      0.000270234      0.000270234
0.385      0.000271579      0.000271579
0.39      0.000272792      0.000272792
0.395      0.000273851      0.000273851
0.4       0.00027474       0.00027474
0.405      0.000275448      0.000275448
0.41      0.000275972      0.000275972
0.415      0.000276312      0.000276312
0.42      0.000276474      0.000276474
0.425      0.000276469      0.000276469
0.43      0.000276311      0.000276311
0.435      0.000276018      0.000276018
0.44       0.00027561       0.00027561
0.445      0.000275108      0.000275108
0.45      0.000274534      0.000274534
0.455       0.00027391       0.00027391
0.46      0.000273259      0.000273259
0.465      0.000272599      0.000272599
0.47      0.000271949      0.000271949
0.475      0.000271325      0.000271325
0.48      0.000270738      0.000270738
0.485      0.000270199      0.000270199
0.49      0.000269715      0.000269715
0.495      0.000269287      0.000269287
0.5      0.000268918      0.000268918
0.505      0.000268604      0.000268604
0.51      0.000268341      0.000268341
0.515      0.000268123      0.000268123
0.52      0.000267941      0.000267941
0.525      0.000267788      0.000267788
0.53      0.000267653      0.000267653
0.535      0.000267528      0.000267528
0.54      0.000267405      0.000267405
0.545      0.000267277      0.000267277
0.55      0.000267138      0.000267138
0.555      0.000266985      0.000266985
0.56      0.000266815      0.000266815
0.565       0.00026663       0.00026663
0.57      0.000266432      0.000266432
0.575      0.000266225      0.000266225
0.58      0.000266016      0.000266016
0.585      0.000265815      0.000265815
0.59      0.000265631      0.000265631
0.595      0.000265477      0.000265477
0.6      0.000265365      0.000265365
0.605      0.000265309      0.000265309
0.61      0.000265323      0.000265323
0.615      0.000265418      0.000265418
0.62       0.00026561       0.00026561
0.625      0.000265907      0.000265907
0.63      0.000266319      0.000266319
0.635      0.000266854      0.000266854
0.64      0.000267517      0.000267517
0.645      0.000268309      0.000268309
0.65      0.000269229      0.000269229
0.655      0.000270272      0.000270272
0.66      0.000271432      0.000271432
0.665      0.000272698      0.000272698
0.67      0.000274056      0.000274056
0.675      0.000275492      0.000275492
0.68      0.000276986      0.000276986
0.685      0.000278518      0.000278518
0.69      0.000280068      0.000280068
0.695      0.000281613      0.000281613
0.7      0.000283131      0.000283131
0.705      0.000284599      0.000284599
0.71      0.000285994      0.000285994
0.715      0.000287298      0.000287298
0.72       0.00028849       0.00028849
0.725      0.000289553      0.000289553
0.73      0.000290473      0.000290473
0.735      0.000291238      0.000291238
0.74      0.000291839      0.000291839
0.745      0.000292271      0.000292271
0.75      0.000292532      0.000292532
0.755      0.000292623      0.000292623
0.76      0.000292548      0.000292548
0.765      0.000292317      0.000292317
0.77      0.000291941      0.000291941
0.775      0.000291434      0.000291434
0.78      0.000290816      0.000290816
0.785      0.000290106      0.000290106
0.79      0.000289326      0.000289326
0.795      0.000288502      0.000288502
0.8      0.000287658      0.000287658
0.805       0.00028682       0.00028682
0.81      0.000286014      0.000286014
0.815      0.000285265      0.000285265
0.82      0.000284597      0.000284597
0.825       0.00028403       0.00028403
0.83      0.000283584      0.000283584
0.835      0.000283276      0.000283276
0.84      0.000283115      0.000283115
0.845      0.000283112      0.000283112
0.85       0.00028327       0.00028327
0.855      0.000283588      0.000283588
0.86      0.000284063      0.000284063
0.865      0.000284686      0.000284686
0.87      0.000285446      0.000285446
0.875      0.000286327      0.000286327
0.88      0.000287313      0.000287313
0.885      0.000288384      0.000288384
0.89      0.000289519      0.000289519
0.895      0.000290697      0.000290697
0.9      0.000291896      0.000291896
0.905      0.000293096      0.000293096
0.91      0.000294275      0.000294275
0.915      0.000295417      0.000295417
0.92      0.000296504      0.000296504
0.925      0.000297523      0.000297523
0.93      0.000298462      0.000298462
0.935      0.000299313      0.000299313
0.94       0.00030007       0.00030007
0.945      0.000300731      0.000300731
0.95      0.000301296      0.000301296
0.955      0.000301768      0.000301768
0.96      0.000302154      0.000302154
0.965      0.000302461      0.000302461
0.97      0.000302699      0.000302699
0.975      0.000302882      0.000302882
0.98      0.000303022      0.000303022
0.985      0.000303134      0.000303134
0.99      0.000303233      0.000303233
0.995      0.000303333      0.000303333
1      0.000303448      0.000303448
1.005      0.000303593      0.000303593
1.01      0.000303779      0.000303779
1.015      0.000304015      0.000304015
1.02      0.000304311      0.000304311
1.025      0.000304671      0.000304671
1.03      0.000305098      0.000305098
1.035      0.000305594      0.000305594
1.04      0.000306156      0.000306156
1.045      0.000306779      0.000306779
1.05      0.000307457      0.000307457
1.055      0.000308179      0.000308179
1.06      0.000308935      0.000308935
1.065      0.000309713      0.000309713
1.07      0.000310499      0.000310499
1.075      0.000311279      0.000311279
1.08      0.000312039      0.000312039
1.085      0.000312765      0.000312765
1.09      0.000313446      0.000313446
1.095      0.000314069      0.000314069
1.1      0.000314624      0.000314624
1.105      0.000315104      0.000315104
1.11      0.000315504      0.000315504
1.115      0.000315819      0.000315819
1.12       0.00031605       0.00031605
1.125        0.0003162        0.0003162
1.13      0.000316273      0.000316273
1.135      0.000316277      0.000316277
1.14      0.000316224      0.000316224
1.145      0.000316127      0.000316127
1.15         0.000316         0.000316
1.155      0.000315861      0.000315861
1.16      0.000315729      0.000315729
1.165      0.000315621      0.000315621
1.17      0.000315559      0.000315559
1.175      0.000315561      0.000315561
1.18      0.000315646      0.000315646
1.185      0.000315831      0.000315831
1.19      0.000316131      0.000316131
1.195      0.000316558      0.000316558
1.2      0.000317121      0.000317121
1.205      0.000317827      0.000317827
1.21      0.000318677      0.000318677
1.215       0.00031967       0.00031967
1.22        0.0003208        0.0003208
1.225      0.000322058      0.000322058
1.23      0.000323431      0.000323431
1.235      0.000324901      0.000324901
1.24       0.00032645       0.00032645
1.245      0.000328056      0.000328056
1.25      0.000329695      0.000329695
1.255      0.000331343      0.000331343
1.26      0.000332974      0.000332974
1.265      0.000334564      0.000334564
1.27      0.000336088      0.000336088
1.275      0.000337522      0.000337522
1.28      0.000338848      0.000338848
1.285      0.000340044      0.000340044
1.29      0.000341097      0.000341097
1.295      0.000341994      0.000341994
1.3      0.000342725      0.000342725
1.305      0.000343287      0.000343287
1.31      0.000343679      0.000343679
1.315      0.000343904      0.000343904
1.32      0.000343969      0.000343969
1.325      0.000343887      0.000343887
1.33      0.000343673      0.000343673
1.335      0.000343345      0.000343345
1.34      0.000342927      0.000342927
1.345      0.000342442      0.000342442
1.35      0.000341919      0.000341919
1.355      0.000341387      0.000341387
1.36      0.000340874      0.000340874
1.365      0.000340411      0.000340411
1.37      0.000340027      0.000340027
1.375      0.000339749      0.000339749
1.38      0.000339604      0.000339604
1.385      0.000339612      0.000339612
1.39      0.000339794      0.000339794
1.395      0.000340162      0.000340162
1.4      0.000340726      0.000340726
1.405       0.00034149       0.00034149
1.41      0.000342454      0.000342454
1.415       0.00034361       0.00034361
1.42      0.000344946      0.000344946
1.425      0.000346447      0.000346447
1.43      0.000348092      0.000348092
1.435      0.000349857      0.000349857
1.44      0.000351714      0.000351714
1.445      0.000353634      0.000353634
1.45      0.000355587      0.000355587
1.455      0.000357541      0.000357541
1.46      0.000359466      0.000359466
1.465      0.000361331      0.000361331
1.47      0.000363109      0.000363109
1.475      0.000364774      0.000364774
1.48      0.000366303      0.000366303
1.485      0.000367677      0.000367677
1.49      0.000368881      0.000368881
1.495      0.000369904      0.000369904
1.5      0.000370739      0.000370739
1.505      0.000371384      0.000371384
1.51      0.000371843      0.000371843
1.515      0.000372122      0.000372122
1.52      0.000372235      0.000372235
1.525      0.000372198      0.000372198
1.53      0.000372032      0.000372032
1.535      0.000371763      0.000371763
1.54      0.000371418      0.000371418
1.545      0.000371028      0.000371028
1.55      0.000370628      0.000370628
1.555      0.000370252      0.000370252
1.56      0.000369935      0.000369935
1.565      0.000369713      0.000369713
1.57      0.000369619      0.000369619
1.575      0.000369684      0.000369684
1.58      0.000369939      0.000369939
1.585      0.000370407      0.000370407
1.59      0.000371108      0.000371108
1.595      0.000372057      0.000372057
1.6      0.000373261      0.000373261
1.605      0.000374723      0.000374723
1.61      0.000376437      0.000376437
1.615      0.000378393      0.000378393
1.62      0.000380573      0.000380573
1.625      0.000382954      0.000382954
1.63      0.000385506      0.000385506
1.635      0.000388196      0.000388196
1.64      0.000390987      0.000390987
1.645      0.000393838      0.000393838
1.65      0.000396709      0.000396709
1.655      0.000399555      0.000399555
1.66      0.000402333      0.000402333
1.665      0.000405002      0.000405002
1.67      0.000407519      0.000407519
1.675      0.000409846      0.000409846
1.68      0.000411948      0.000411948
1.685      0.000413794      0.000413794
1.69      0.000415355      0.000415355
1.695      0.000416608      0.000416608
1.7      0.000417537      0.000417537
1.705      0.000418128      0.000418128
1.71      0.000418376      0.000418376
1.715      0.000418279      0.000418279
1.72      0.000417844      0.000417844
1.725      0.000417081      0.000417081
1.73      0.000416009      0.000416009
1.735       0.00041465       0.00041465
1.74      0.000413034      0.000413034
1.745      0.000411196      0.000411196
1.75      0.000409174      0.000409174
1.755      0.000407013      0.000407013
1.76       0.00040476       0.00040476
1.765      0.000402466      0.000402466
1.77      0.000400184      0.000400184
1.775      0.000397967      0.000397967
1.78      0.000395869      0.000395869
1.785      0.000393943      0.000393943
1.79      0.000392239      0.000392239
1.795      0.000390802      0.000390802
1.8      0.000389674      0.000389674
1.805       0.00038889       0.00038889
1.81      0.000388477      0.000388477
1.815      0.000388456      0.000388456
1.82      0.000388837      0.000388837
1.825      0.000389622      0.000389622
1.83      0.000390805      0.000390805
1.835      0.000392371      0.000392371
1.84      0.000394296      0.000394296
1.845      0.000396551      0.000396551
1.85      0.000399098      0.000399098
1.855      0.000401895      0.000401895
1.86      0.000404898      0.000404898
1.865      0.000408059      0.000408059
1.87      0.000411328      0.000411328
1.875      0.000414655      0.000414655
1.88      0.000417993      0.000417993
1.885      0.000421294      0.000421294
1.89      0.000424514      0.000424514
1.895      0.000427612      0.000427612
1.9      0.000430552      0.000430552
1.905        0.0004333        0.0004333
1.91       0.00043583       0.00043583
1.915      0.000438119      0.000438119
1.92      0.000440148      0.000440148
1.925      0.000441907      0.000441907
1.93      0.000443388      0.000443388
1.935      0.000444588      0.000444588
1.94      0.000445512      0.000445512
1.945      0.000446168      0.000446168
1.95      0.000446567      0.000446567
1.955      0.000446727      0.000446727
1.96      0.000446668      0.000446668
1.965      0.000446414      0.000446414
1.97      0.000445992      0.000445992
1.975       0.00044543       0.00044543
1.98       0.00044476       0.00044476
1.985      0.000444013      0.000444013
1.99      0.000443222      0.000443222
1.995      0.000442418      0.000442418
2      0.000441634      0.000441634


==> data/rotgauss/AR_p2_error.txt <==
NE	dt	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	NewtonIterations
32	0.1	2.746946E-002	0	7.719104E-001	0	2.746946E-002	0	8	106
128	0.05	3.466717E-003	2.9861865756	2.546016E-001	1.6001919098	3.466717E-003	2.9861865756	16	195
512	0.025	4.182445E-004	3.0511515954	7.134750E-002	1.8353067016	4.182445E-004	3.0511515954	32	384
2048	0.0125	5.033227E-005	3.0547909983	5.300099E-002	0.428843571	5.033227E-005	3.0547909983	63	756
8192	0.00625	5.576716E-006	3.173995958	2.074172E-002	1.3534837738	5.576716E-006	3.173995958	126	1512
32768	0.003125	6.014451E-007	3.212910843	5.100306E-003	2.0238798228	6.014451E-007	3.212910843	252	3024



==> data/rotgauss/AR_p3_error.txt <==
NE	dt	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	NewtonIterations
32	0.1	1.024035E-002	0	5.089750E-001	0	1.024035E-002	0	8	120
128	0.05	9.022000E-004	3.5046739291	1.862751E-001	1.4501599579	9.022000E-004	3.5046739291	16	225
512	0.025	5.160478E-005	4.1278706765	5.182653E-002	1.8456721297	5.160478E-005	4.1278706765	32	432
2048	0.0125	3.264533E-006	3.9825561741	5.182402E-002	6.98725583866092E-005	3.264533E-006	3.9825561741	63	756
8192	0.00625	2.043979E-007	3.9974243461	2.062138E-002	1.3294800477	2.043979E-007	3.9974243461	126	1512
32768	0.003125	1.269026E-008	4.0095868412	5.082793E-003	2.0204474999	1.269026E-008	4.0095868412	252	3024



==> data/rotgauss/AR_p3_time_adapt_512el.txt <==
NE abs_tol	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	Successfultimesteps	Newtonsteps	Newtonstepswasted
512	1.00E+000	3.006883E-003	0	4.036100E-001	0	3.006883E-003	0	10	10	153	0
512	1.00E-001	1.377158E-004	0	4.929196E-002	0	1.377158E-004	0	25	25	310	0
512	1.00E-002	2.980912E-005	2.2078683969	7.735995E-002	-0.6502345142	2.980912E-005	2.2078683969	60	55	725	62
512	1.00E-003	2.903128E-005	0.0381456036	1.705900E-002	2.1810537841	2.903128E-005	0.0381456036	131	127	1605	49
512	1.00E-004	2.902784E-005	0.0001709592	1.591495E-002	0.1001504538	2.902784E-005	0.0001709592	290	287	3470	38



==> data/rotgauss/Cash_p2_error.txt <==
NE	dt	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	NewtonIterations
32	0.1	3.119383E-002	0	7.129947E-001	0	3.119383E-002	0	8	77
128	0.05	5.220450E-003	2.5790146219	2.049107E-001	1.7988960318	5.220450E-003	2.5790146219	16	144
512	0.025	7.453484E-004	2.8081873209	5.136175E-002	1.9962290568	7.453484E-004	2.8081873209	32	288
2048	0.0125	9.417909E-005	2.9844362578	1.130440E-002	2.1838099382	9.417909E-005	2.9844362578	63	567
8192	0.00625	1.133766E-005	3.0542838722	2.241397E-003	2.3344143115	1.133766E-005	3.0542838722	126	1134
32768	0.003125	1.371443E-006	3.0473563434	4.230000E-004	2.4056686356	1.371443E-006	3.0473563434	252	2268



==> data/rotgauss/Cash_p3_error.txt <==
NE	dt	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	NewtonIterations
32	0.1	1.780210E-002	0	3.784770E-001	0	1.780210E-002	0	8	79
128	0.05	3.663798E-003	2.2806355676	8.520159E-002	2.1512533716	3.663798E-003	2.2806355676	16	155
512	0.025	5.709061E-004	2.6820145816	1.217959E-002	2.8064147849	5.709061E-004	2.6820145816	32	288
2048	0.0125	7.663809E-005	2.897119966	1.585136E-003	2.941787039	7.663809E-005	2.897119966	63	567
8192	0.00625	9.754332E-006	2.9739466241	1.976571E-004	3.0035349407	9.754332E-006	2.9739466241	126	1134
32768	0.003125	1.228327E-006	2.989348397	2.448862E-005	3.0128163973	1.228327E-006	2.989348397	252	2268



==> data/rotgauss/Cash_p3_time_adapt_512el.txt <==
NE	abs_tol	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	Successfultimesteps	Newtonsteps	Newtonstepswasted
512	1.00E+000	3.276978E-003	0	6.077548E-002	0	3.276978E-003	0	17	17	160	0
512	1.00E-001	1.272281E-004	0	5.877757E-003	0	1.272281E-004	0	55	1	495	9
512	1.00E-002	2.941757E-005	2.1126673593	5.365581E-003	0.1315313174	2.941757E-005	2.1126673593	184	179	1658	47
512	1.00E-003	2.903266E-005	0.0190013205	5.364883E-003	0.0001876901	2.903266E-005	0.0190013205	568	563	5113	46
512	1.00E-004	2.902798E-005	0.000232578	5.364878E-003	1.34457332360935E-006	2.902798E-005	0.000232578	1774	1770	15968	38



==> data/rotgauss/HW_p2_error.txt <==
NE	dt	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	NewtonIterations
32	0.1	2.665365E-002	0	6.819084E-001	0	2.665365E-002	0	8	125
128	0.05	3.248384E-003	3.0365390193	1.945911E-001	1.8091322295	3.248384E-003	3.0365390193	16	242
512	0.025	4.083255E-004	2.9919306153	5.012852E-002	1.9567421816	4.083255E-004	2.9919306153	32	480
2048	0.0125	5.012447E-005	3.0261326848	1.120362E-002	2.1616666839	5.012447E-005	3.0261326848	63	945
8192	0.00625	5.572422E-006	3.1691386544	2.233299E-003	2.3267166355	5.572422E-006	3.1691386544	126	1890
32768	0.003125	6.013239E-007	3.2120903119	4.223507E-004	2.4026630687	6.013239E-007	3.2120903119	252	3780




==> data/rotgauss/HW_p3_error.txt <==
NE dt	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	NewtonIterations
32	0.1	8.732747E-003	0	3.070710E-001	0	8.732747E-003	0	8	126
128	0.05	6.699423E-004	3.7043267926	5.280832E-002	2.5397351191	6.699423E-004	3.7043267926	16	240
512	0.025	3.069255E-005	4.4480764282	5.371193E-003	3.2974507784	3.069255E-005	4.4480764282	32	480
2048	0.0125	1.762906E-006	4.121861057	5.510075E-004	3.2850987008	1.762906E-006	4.121861057	63	946
8192	0.00625	1.048433E-007	4.0716489765	5.505559E-005	3.3231109975	1.048433E-007	4.0716489765	126	1890
32768	0.003125	6.159497E-009	4.0892783173	5.198634E-006	3.4046845598	6.159497E-009	4.0892783173	252	



==> data/rotgauss/HW_p3_time_adapt_512el.txt <==
NE abs_tol	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	Successfultimesteps	Newtonsteps	Newtonstepswasted
512	1.00E+000	1.468641E-003	0	3.070679E-002	0	1.468641E-003	0	10	10	170	0
512	1.00E-001	8.124671E-005	0	5.613093E-003	0	8.124671E-005	0	20	327	20	
512	1.00E-002	2.931631E-005	1.4706058688	5.366137E-003	0.0649120749	2.931631E-005	1.4706058688	49	44	737	77
512	1.00E-003	2.902790E-005	0.0142633199	5.364900E-003	0.0003326079	2.902790E-005	0.0142633199	99	95	1489	64
512	1.00E-004	2.902777E-005	6.46105213541906E-006	5.364879E-003	5.64719848521554E-006	2.902777E-005	6.46105213541906E-006	210	207	3152	62



==> data/rotgauss/dt_rotgau_AR_tol1e-1_512el_p3.txt <==
step	T	dt
0	0	0.0141033	1.41368e-317	0	0		0
1	0.0141033	0.025	0.7875	0.322782	13		4
2	0.0411908	0.0287004	0.821739	0.372585	12		3
3	0.07219	0.0327753	0.821739	0.505917	12		3
4	0.105544	0.0338003	0.821739	0.537967	12		3
5	0.139542	0.034151	0.821739	0.545933	12		3
6	0.173797	0.0343366	0.821739	0.545783	12		3
7	0.208241	0.0345264	0.821739	0.5418	12		3
8	0.242923	0.0348021	0.821739	0.548096	12		3
9	0.277806	0.0349452	0.821739	0.559501	12		3
10	0.312697	0.0348488	0.821739	0.552905	12		3
11	0.347569	0.0348903	0.7875	0.542024	13		4
12	0.381787	0.0336989	0.821739	0.489577	12		3
13	0.416296	0.0351352	0.7875	0.549505	14		4
14	0.450667	0.0337808	0.821739	0.492408	12		3
15	0.485222	0.035153	0.7875	0.54014	13		4
16	0.51972	0.033992	0.7875	0.487136	14		4
17	0.553728	0.0340208	0.7875	0.483071	14		4
18	0.587819	0.0341448	0.7875	0.481224	14		4
19	0.622059	0.0343131	0.7875	0.4812	14		4
20	0.656468	0.0344827	0.7875	0.488797	14		4
21	0.690945	0.0344728	0.7875	0.486826	14		4
22	0.725438	0.0345092	0.7875	0.470297	14		4
23	0.760194	0.0349458	0.7875	0.46559	14		4
24	0.781051	0.0099729	0.7875	0.013926	13		4


==> data/rotgauss/dt_rotgau_AR_tol1e-2_512el_p3.txt <==
NE	T	Told	dt
1	0	0.025	0.025	0.7875	3.22782	13		4
1	0	0.0133215	0.0133215	0.821739	2.62886	12		3
1	0	0.00793169	0.00793169	0.821739	2.61557	12		3
1	0	0.00473055	0.00473055	0.7875	2.14632	13		4
1	0	0.002888	0.002888	0.821739	1.43605	12		3
1	0	0.00210349	0.00210349	0.821739	0.991913	12		3
2	0.00210349	0.0038367	0.00173321	0.821739	0.157303	12		3
3	0.0038367	0.00647509	0.00263839	0.821739	0.10509	12		3
4	0.00647509	0.0110694	0.0045943	0.821739	0.0933652	12		3
5	0.0110694	0.0193913	0.00832194	0.821739	0.165846	12		3
6	0.0193913	0.0318381	0.0124468	0.821739	0.392208	12		3
7	0.0318381	0.045811	0.0139729	0.821739	0.501224	12		3
8	0.045811	0.0602656	0.0144547	0.821739	0.529316	12		3
9	0.0602656	0.0749494	0.0146838	0.821739	0.54525	12		3
10	0.0749494	0.0897191	0.0147697	0.821739	0.545807	12		3
11	0.0897191	0.10457	0.0148512	0.821739	0.543436	12		3
12	0.10457	0.119525	0.0149547	0.7875	0.545123	14		4
13	0.119525	0.133942	0.0144166	0.821739	0.483763	12		3
14	0.133942	0.149033	0.0150911	0.7875	0.546462	13		4
15	0.149033	0.163569	0.0145362	0.821739	0.486645	12		3
16	0.163569	0.178755	0.0151861	0.821739	0.550193	12		3
17	0.178755	0.193984	0.0152292	0.821739	0.553082	12		3
18	0.193984	0.20923	0.0152457	0.821739	0.551861	12		3
19	0.20923	0.224503	0.0152735	0.821739	0.551183	12		3
20	0.224503	0.239811	0.0153076	0.821739	0.551612	12		3
21	0.239811	0.255149	0.0153378	0.821739	0.551725	12		3
22	0.255149	0.270516	0.015367	0.821739	0.553275	12		3
23	0.270516	0.285898	0.0153819	0.821739	0.555458	12		3
24	0.285898	0.301274	0.0153766	0.821739	0.556512	12		3
25	0.301274	0.316636	0.0153616	0.821739	0.555837	12		3
26	0.316636	0.331988	0.0153528	0.821739	0.553715	12		3
27	0.331988	0.347352	0.0153636	0.821739	0.550828	12		3
28	0.347352	0.362753	0.0154012	0.821739	0.549441	12		3
29	0.362753	0.378205	0.0154519	0.821739	0.551319	12		3
30	0.378205	0.39369	0.0154851	0.821739	0.555264	12		3
31	0.39369	0.409172	0.0154815	0.821739	0.559201	12		3
32	0.409172	0.424613	0.0154416	0.821739	0.561513	12		3
33	0.424613	0.439994	0.0153806	0.821739	0.560847	12		3
34	0.439994	0.45532	0.0153259	0.821739	0.557531	12		3
35	0.45532	0.470621	0.0153016	0.821739	0.553112	12		3
36	0.470621	0.485939	0.0153179	0.821739	0.548922	12		3
37	0.485939	0.501312	0.0153732	0.821739	0.545934	12		3
38	0.501312	0.516769	0.0154567	0.821739	0.544742	12		3
39	0.516769	0.532321	0.015552	0.821739	0.545433	12		3
40	0.532321	0.547962	0.0156413	0.821739	0.547701	12		3
41	0.547962	0.563672	0.0157094	0.821739	0.550858	12		3
42	0.563672	0.579419	0.0157476	0.821739	0.55381	12		3
43	0.579419	0.595177	0.0157578	0.821739	0.555391	12		3
44	0.595177	0.61093	0.015753	0.821739	0.554989	12		3
45	0.61093	0.626682	0.015752	0.821739	0.553005	12		3
46	0.626682	0.642452	0.0157698	0.821739	0.550775	12		3
47	0.642452	0.658261	0.0158089	0.821739	0.549859	12		3
48	0.658261	0.674118	0.0158569	0.821739	0.5509	12		3
49	0.674118	0.690013	0.015895	0.821739	0.552788	12		3
50	0.690013	0.705928	0.0159151	0.821739	0.553396	12		3
51	0.705928	0.721857	0.0159294	0.821739	0.55155	12		3
52	0.721857	0.737819	0.0159614	0.821739	0.548099	12		3
53	0.737819	0.753846	0.016027	0.821739	0.545441	12		3
54	0.753846	0.769965	0.0161189	0.821739	0.546043	12		3
55	0.769965	0.785398	0.0154337	0.821739	0.479345	12		3


==> data/rotgauss/dt_rotgau_Cash_tol1e-1_512el_p3.txt <==
step	T	dt
1	0	0.025	0.821739	1.7858	9		3
1	0	0.0169329	0.821739	0.906198	9		3
2	0.0169329	0.0143788	0.821739	0.619682	9		3
3	0.0313117	0.0138591	0.821739	0.565697	9		3
4	0.0451707	0.0137702	0.821739	0.55047	9		3
5	0.0589409	0.0138069	0.821739	0.547401	9		3
6	0.0727478	0.0138695	0.821739	0.548376	9		3
7	0.0866173	0.0139242	0.821739	0.549075	9		3
8	0.100541	0.0139731	0.821739	0.549383	9		3
9	0.114515	0.0140196	0.821739	0.549208	9		3
10	0.128534	0.0140677	0.821739	0.548674	9		3
11	0.142602	0.0141206	0.821739	0.548325	9		3
12	0.156722	0.0141767	0.821739	0.548419	9		3
13	0.170899	0.0142321	0.821739	0.548905	9		3
14	0.185131	0.0142836	0.821739	0.549756	9		3
15	0.199415	0.0143279	0.821739	0.551005	9		3
16	0.213743	0.0143614	0.821739	0.552343	9		3
17	0.228104	0.0143834	0.821739	0.553216	9		3
18	0.242488	0.0143979	0.821739	0.553389	9		3
19	0.256885	0.0144108	0.821739	0.552886	9		3
20	0.271296	0.0144281	0.821739	0.551864	9		3
21	0.285724	0.0144544	0.821739	0.550805	9		3
22	0.300179	0.01449	0.821739	0.550331	9		3
23	0.314669	0.0145298	0.821739	0.550776	9		3
24	0.329199	0.0145659	0.821739	0.552027	9		3
25	0.343764	0.0145909	0.821739	0.553564	9		3
26	0.358355	0.0146025	0.821739	0.554677	9		3
27	0.372958	0.0146043	0.821739	0.554882	9		3
28	0.387562	0.0146044	0.821739	0.554212	9		3
29	0.402167	0.0146102	0.821739	0.553086	9		3
30	0.416777	0.0146261	0.821739	0.551986	9		3
31	0.431403	0.0146516	0.821739	0.551272	9		3
32	0.446055	0.0146835	0.821739	0.551112	9		3
33	0.460738	0.014717	0.821739	0.551445	9		3
34	0.475455	0.0147475	0.821739	0.552059	9		3
35	0.490203	0.0147726	0.821739	0.552736	9		3
36	0.504975	0.0147917	0.821739	0.553303	9		3
37	0.519767	0.0148058	0.821739	0.553586	9		3
38	0.534573	0.0148173	0.821739	0.553412	9		3
39	0.54939	0.0148305	0.821739	0.552693	9		3
40	0.56422	0.01485	0.821739	0.551543	9		3
41	0.57907	0.0148799	0.821739	0.550306	9		3
42	0.59395	0.0149211	0.821739	0.549441	9		3
43	0.608871	0.0149702	0.821739	0.549269	9		3
44	0.623842	0.015021	0.821739	0.549736	9		3
45	0.638863	0.0150678	0.821739	0.550385	9		3
46	0.65393	0.0151087	0.821739	0.550617	9		3
47	0.669039	0.0151476	0.821739	0.550092	9		3
48	0.684187	0.0151915	0.821739	0.548968	9		3
49	0.699378	0.0152459	0.821739	0.547797	9		3
50	0.714624	0.0153113	0.821739	0.547172	9		3
51	0.729935	0.0153829	0.821739	0.547338	9		3
52	0.745318	0.0154533	0.821739	0.548043	9		3
53	0.760772	0.0155173	0.821739	0.54873	9		3
54	0.776289	0.00910929	0.821739	0.19124	9		3


==> data/rotgauss/dt_rotgau_Cash_tol1e-2_512el_p3.txt <==
NE	T	dt
1	0	0.025	0.821739	17.858	9		3
1	0	0.00785953	0.7875	5.15011	10		4
1	0	0.00358406	0.7875	4.361	10		4
1	0	0.00172755	0.821739	2.69015	9		3
1	0	0.00102072	0.821739	1.53998	9		3
1	0	0.000726331	0.821739	0.990767	9		3
2	0.000726331	0.000598703	0.821739	0.417728	9		3
3	0.00132503	0.000658133	0.821739	0.30718	9		3
4	0.00198317	0.000801525	0.821739	0.258681	9		3
5	0.00278469	0.0010337	0.821739	0.220376	9		3
6	0.00381839	0.00140629	0.821739	0.18864	9		3
7	0.00522469	0.00201495	0.821739	0.195226	9		3
8	0.00723964	0.00285421	0.821739	0.283253	9		3
9	0.0100938	0.00357131	0.821739	0.403253	9		3
10	0.0136652	0.00397225	0.821739	0.487884	9		3
11	0.0176374	0.00414634	0.821739	0.529624	9		3
12	0.0217837	0.00421123	0.821739	0.546442	9		3
13	0.025995	0.00423281	0.821739	0.551532	9		3
14	0.0302278	0.00424136	0.821739	0.55171	9		3
15	0.0344691	0.00424948	0.821739	0.550482	9		3
16	0.0387186	0.00426077	0.821739	0.549376	9		3
17	0.0429794	0.00427496	0.821739	0.548923	9		3
18	0.0472544	0.00429038	0.821739	0.549219	9		3
19	0.0515447	0.00430508	0.821739	0.550056	9		3
20	0.0558498	0.00431764	0.821739	0.551065	9		3
21	0.0601675	0.00432759	0.821739	0.551931	9		3
22	0.064495	0.00433529	0.821739	0.552495	9		3
23	0.0688303	0.00434153	0.821739	0.552754	9		3
24	0.0731719	0.0043471	0.821739	0.552796	9		3
25	0.077519	0.00435256	0.821739	0.55274	9		3
26	0.0818715	0.00435818	0.821739	0.552688	9		3
27	0.0862297	0.00436394	0.821739	0.552706	9		3
28	0.0905936	0.00436967	0.821739	0.552818	9		3
29	0.0949633	0.0043751	0.821739	0.55299	9		3
30	0.0993384	0.00438009	0.821739	0.553156	9		3
31	0.103719	0.00438465	0.821739	0.553259	9		3
32	0.108103	0.00438894	0.821739	0.553273	9		3
33	0.112492	0.00439319	0.821739	0.553205	9		3
34	0.116885	0.00439763	0.821739	0.553092	9		3
35	0.121283	0.00440237	0.821739	0.552976	9		3
36	0.125685	0.00440743	0.821739	0.552876	9		3
37	0.130093	0.00441276	0.821739	0.552796	9		3
38	0.134505	0.00441831	0.821739	0.552743	9		3
39	0.138924	0.004424	0.821739	0.552723	9		3
40	0.143348	0.00442976	0.821739	0.552731	9		3
41	0.147778	0.0044355	0.821739	0.552762	9		3
42	0.152213	0.00444117	0.821739	0.552808	9		3
43	0.156654	0.00444672	0.821739	0.552865	9		3
44	0.161101	0.00445213	0.821739	0.552924	9		3
45	0.165553	0.00445738	0.821739	0.552981	9		3
46	0.17001	0.00446249	0.821739	0.553033	9		3
47	0.174473	0.00446746	0.821739	0.553072	9		3
48	0.17894	0.00447233	0.821739	0.553096	9		3
49	0.183413	0.00447714	0.821739	0.553125	9		3
50	0.18789	0.00448188	0.821739	0.553188	9		3
51	0.192372	0.00448646	0.821739	0.553308	9		3
52	0.196858	0.00449071	0.821739	0.553483	9		3
53	0.201349	0.0044945	0.821739	0.553685	9		3
54	0.205843	0.00449774	0.821739	0.553878	9		3
55	0.210341	0.00450046	0.821739	0.554033	9		3
56	0.214842	0.00450276	0.821739	0.554144	9		3
57	0.219344	0.00450477	0.821739	0.554221	9		3
58	0.223849	0.00450656	0.821739	0.554283	9		3
59	0.228356	0.00450819	0.821739	0.554342	9		3
60	0.232864	0.00450965	0.821739	0.554403	9		3
61	0.237374	0.00451096	0.821739	0.554457	9		3
62	0.241885	0.00451211	0.821739	0.554496	9		3
63	0.246397	0.00451316	0.821739	0.55451	9		3
64	0.25091	0.00451418	0.821739	0.554495	9		3
65	0.255424	0.00451523	0.821739	0.554448	9		3
66	0.259939	0.00451641	0.821739	0.554375	9		3
67	0.264456	0.00451779	0.821739	0.554279	9		3
68	0.268973	0.00451944	0.821739	0.554165	9		3
69	0.273493	0.00452139	0.821739	0.554038	9		3
70	0.278014	0.00452369	0.821739	0.553908	9		3
71	0.282538	0.00452634	0.821739	0.553782	9		3
72	0.287064	0.00452934	0.821739	0.553671	9		3
73	0.291594	0.00453265	0.821739	0.553583	9		3
74	0.296126	0.00453619	0.821739	0.553522	9		3
75	0.300662	0.00453991	0.821739	0.553489	9		3
76	0.305202	0.00454372	0.821739	0.553484	9		3
77	0.309746	0.00454754	0.821739	0.553504	9		3
78	0.314294	0.00455132	0.821739	0.55355	9		3
79	0.318845	0.00455497	0.821739	0.553622	9		3
80	0.3234	0.00455843	0.821739	0.553721	9		3
81	0.327958	0.00456162	0.821739	0.553849	9		3
82	0.33252	0.00456446	0.821739	0.554006	9		3
83	0.337084	0.00456687	0.821739	0.554185	9		3
84	0.341651	0.00456879	0.821739	0.554378	9		3
85	0.34622	0.00457017	0.821739	0.554573	9		3
86	0.35079	0.00457103	0.821739	0.554754	9		3
87	0.355361	0.00457138	0.821739	0.554907	9		3
88	0.359933	0.00457132	0.821739	0.555024	9		3
89	0.364504	0.00457093	0.821739	0.555099	9		3
90	0.369075	0.00457034	0.821739	0.555134	9		3
91	0.373645	0.00456966	0.821739	0.555135	9		3
92	0.378215	0.00456897	0.821739	0.55511	9		3
93	0.382784	0.00456835	0.821739	0.555063	9		3
94	0.387352	0.00456785	0.821739	0.555001	9		3
95	0.39192	0.00456753	0.821739	0.554923	9		3
96	0.396488	0.00456742	0.821739	0.55483	9		3
97	0.401055	0.00456757	0.821739	0.554723	9		3
98	0.405623	0.00456801	0.821739	0.554602	9		3
99	0.410191	0.00456878	0.821739	0.554472	9		3
100	0.414759	0.00456991	0.821739	0.554339	9		3
101	0.419329	0.00457141	0.821739	0.554209	9		3
102	0.423901	0.00457327	0.821739	0.554089	9		3
103	0.428474	0.00457545	0.821739	0.553985	9		3
104	0.433049	0.00457792	0.821739	0.553899	9		3
105	0.437627	0.00458063	0.821739	0.553833	9		3
106	0.442208	0.00458353	0.821739	0.553786	9		3
107	0.446791	0.00458655	0.821739	0.553755	9		3
108	0.451378	0.00458967	0.821739	0.553739	9		3
109	0.455968	0.00459282	0.821739	0.553735	9		3
110	0.460561	0.004596	0.821739	0.553742	9		3
111	0.465157	0.00459915	0.821739	0.553757	9		3
112	0.469756	0.00460227	0.821739	0.553781	9		3
113	0.474358	0.00460532	0.821739	0.553812	9		3
114	0.478963	0.00460829	0.821739	0.55385	9		3
115	0.483572	0.00461116	0.821739	0.553893	9		3
116	0.488183	0.0046139	0.821739	0.553941	9		3
117	0.492797	0.00461652	0.821739	0.553994	9		3
118	0.497413	0.00461899	0.821739	0.55405	9		3
119	0.502032	0.0046213	0.821739	0.554108	9		3
120	0.506653	0.00462346	0.821739	0.554167	9		3
121	0.511277	0.00462545	0.821739	0.554225	9		3
122	0.515902	0.00462728	0.821739	0.554281	9		3
123	0.52053	0.00462896	0.821739	0.554331	9		3
124	0.525159	0.0046305	0.821739	0.554373	9		3
125	0.529789	0.00463192	0.821739	0.554404	9		3
126	0.534421	0.00463325	0.821739	0.554421	9		3
127	0.539054	0.00463454	0.821739	0.55442	9		3
128	0.543689	0.00463583	0.821739	0.5544	9		3
129	0.548325	0.00463718	0.821739	0.554359	9		3
130	0.552962	0.00463864	0.821739	0.554296	9		3
131	0.5576	0.00464028	0.821739	0.554211	9		3
132	0.562241	0.00464216	0.821739	0.554106	9		3
133	0.566883	0.00464433	0.821739	0.553984	9		3
134	0.571527	0.00464684	0.821739	0.553848	9		3
135	0.576174	0.00464973	0.821739	0.553705	9		3
136	0.580824	0.00465303	0.821739	0.553559	9		3
137	0.585477	0.00465674	0.821739	0.553418	9		3
138	0.590134	0.00466085	0.821739	0.553287	9		3
139	0.594794	0.00466532	0.821739	0.553174	9		3
140	0.59946	0.00467012	0.821739	0.553083	9		3
141	0.60413	0.00467519	0.821739	0.553018	9		3
142	0.608805	0.00468044	0.821739	0.552983	9		3
143	0.613485	0.00468579	0.821739	0.552979	9		3
144	0.618171	0.00469117	0.821739	0.553004	9		3
145	0.622862	0.00469648	0.821739	0.553056	9		3
146	0.627559	0.00470165	0.821739	0.553129	9		3
147	0.632261	0.00470661	0.821739	0.553219	9		3
148	0.636967	0.00471133	0.821739	0.553316	9		3
149	0.641679	0.00471577	0.821739	0.553414	9		3
150	0.646394	0.00471994	0.821739	0.553503	9		3
151	0.651114	0.00472386	0.821739	0.553576	9		3
152	0.655838	0.00472758	0.821739	0.553627	9		3
153	0.660566	0.00473115	0.821739	0.553651	9		3
154	0.665297	0.00473466	0.821739	0.553644	9		3
155	0.670031	0.00473819	0.821739	0.553606	9		3
156	0.67477	0.00474183	0.821739	0.553538	9		3
157	0.679512	0.00474567	0.821739	0.553444	9		3
158	0.684257	0.00474978	0.821739	0.553328	9		3
159	0.689007	0.00475423	0.821739	0.553198	9		3
160	0.693761	0.00475905	0.821739	0.553061	9		3
161	0.69852	0.00476428	0.821739	0.552924	9		3
162	0.703285	0.0047699	0.821739	0.552797	9		3
163	0.708054	0.00477589	0.821739	0.552685	9		3
164	0.71283	0.00478222	0.821739	0.552597	9		3
165	0.717613	0.0047888	0.821739	0.552537	9		3
166	0.722401	0.00479557	0.821739	0.552508	9		3
167	0.727197	0.00480243	0.821739	0.552511	9		3
168	0.731999	0.0048093	0.821739	0.552546	9		3
169	0.736809	0.00481607	0.821739	0.552607	9		3
170	0.741625	0.00482267	0.821739	0.552692	9		3
171	0.746447	0.00482904	0.821739	0.552792	9		3
172	0.751276	0.00483512	0.821739	0.552902	9		3
173	0.756112	0.00484089	0.821739	0.553013	9		3
174	0.760952	0.00484635	0.821739	0.553118	9		3
175	0.765799	0.0048515	0.821739	0.553211	9		3
176	0.77065	0.00485638	0.821739	0.553288	9		3
177	0.775507	0.00486104	0.821739	0.553344	9		3
178	0.780368	0.00486555	0.821739	0.553377	9		3
179	0.785233	0.000164921	0.821739	0.000596809	9		3


==> data/rotgauss/dt_rotgau_HW_tol1e-1_512el_p3.txt <==
step	T	dt
0	0.025	0.025	0.821739	0.6495	15		3	
1	0.0478839	0.0228839	0.821739	0.145665	15		3	
2	0.0783224	0.0304386	0.821739	0.169629	15		3	
3	0.117297	0.0389747	0.821739	0.333862	15		3	
4	0.15943	0.0421332	0.7875	0.404868	18		4	
5	0.201026	0.0415956	0.7875	0.383217	17		4	
6	0.242659	0.0416329	0.7875	0.377031	17		4	
7	0.284499	0.0418401	0.7875	0.375575	17		4	
8	0.326588	0.042089	0.7875	0.383237	17		4	
9	0.368714	0.0421262	0.7875	0.381285	17		4	
10	0.410932	0.0422173	0.7875	0.37685	17		4	
11	0.453364	0.0424326	0.7875	0.38401	17		4	
12	0.495813	0.0424487	0.7875	0.384588	18		4	
13	0.538262	0.0424488	0.7875	0.377516	18		4	
14	0.580908	0.0426464	0.7875	0.373363	19		4	
15	0.623872	0.0429636	0.821739	0.378436	15		3	
16	0.668884	0.0450128	0.821739	0.422926	15		3	
17	0.714752	0.0458674	0.821739	0.435938	15		3	
18	0.761137	0.0463855	0.821739	0.441358	15		3	
19	0.785398	0.0242609	0.821739	0.0668562	15		3	


==> data/rotgauss/dt_rotgau_HW_tol1e-2_512el_p3.txt <==
NE	T	Told	dt
1	0	0.025	0.025	0.821739	6.495	15		3
1	0	0.0128685	0.0128685	0.821739	6.23664	15		3
1	0	0.00669153	0.00669153	0.7875	4.29157	16		4
1	0	0.00366119	0.00366119	0.7875	2.1824	16		4
1	0	0.00237213	0.00237213	0.821739	1.10985	15		3
1	0	0.00189914	0.00189914	0.821739	0.741316	15		3
2	0.00189914	0.003581	0.00168186	0.821739	0.125853	15		3
3	0.003581	0.00590137	0.00232037	0.821739	0.0790698	15		3
4	0.00590137	0.00949712	0.00359575	0.821739	0.055773	15		3
5	0.00949712	0.0155773	0.00608019	0.821739	0.064649	15		3
6	0.0155773	0.0254859	0.00990856	0.821739	0.11404	15		3
7	0.0254859	0.0394972	0.0140113	0.821739	0.228364	15		3
8	0.0394972	0.0561527	0.0166555	0.821739	0.317253	15		3
9	0.0561527	0.0743891	0.0182364	0.821739	0.386043	15		3
10	0.0743891	0.0934005	0.0190114	0.821739	0.426675	15		3
11	0.0934005	0.11273	0.0193296	0.821739	0.436022	15		3
12	0.11273	0.132277	0.019547	0.821739	0.441147	15		3
13	0.132277	0.151986	0.0197092	0.821739	0.442275	15		3
14	0.151986	0.171846	0.01986	0.821739	0.44635	15		3
15	0.171846	0.191813	0.0199662	0.821739	0.448513	15		3
16	0.191813	0.211861	0.0200487	0.821739	0.452285	15		3
17	0.211861	0.231951	0.0200894	0.821739	0.450642	15		3
18	0.231951	0.252099	0.0201485	0.821739	0.4515	15		3
19	0.252099	0.272297	0.0201982	0.821739	0.450249	15		3
20	0.272297	0.292559	0.020262	0.821739	0.452491	15		3
21	0.292559	0.31286	0.0203008	0.821739	0.455982	15		3
22	0.31286	0.333161	0.0203007	0.821739	0.457351	15		3
23	0.333161	0.353446	0.0202854	0.821739	0.455669	15		3
24	0.353446	0.373735	0.0202887	0.821739	0.451022	15		3
25	0.373735	0.394079	0.0203441	0.821739	0.450297	15		3
26	0.394079	0.414487	0.0204079	0.821739	0.453759	15		3
27	0.414487	0.43492	0.0204327	0.821739	0.459479	15		3
28	0.43492	0.455313	0.0203936	0.821739	0.463375	15		3
29	0.455313	0.475625	0.0203116	0.821739	0.462068	15		3
30	0.475625	0.495869	0.0202443	0.821739	0.457109	15		3
31	0.495869	0.516101	0.0202316	0.821739	0.45029	15		3
32	0.516101	0.536396	0.0202951	0.821739	0.444424	15		3
33	0.536396	0.556822	0.0204257	0.821739	0.442084	15		3
34	0.556822	0.577406	0.0205842	0.821739	0.444992	15		3
35	0.577406	0.598116	0.02071	0.821739	0.45162	15		3
36	0.598116	0.618875	0.0207597	0.821739	0.456761	15		3
37	0.618875	0.639626	0.0207507	0.821739	0.456091	15		3
38	0.639626	0.660375	0.0207493	0.821739	0.45079	15		3
39	0.660375	0.681184	0.0208087	0.821739	0.44636	15		3
40	0.681184	0.702104	0.0209198	0.821739	0.447083	15		3
41	0.702104	0.723127	0.0210229	0.821739	0.451	15		3
42	0.723127	0.744207	0.0210806	0.821739	0.452106	15		3
43	0.744207	0.765333	0.0211255	0.821739	0.448464	15		3
44	0.765333	0.785398	0.0200653	0.821739	0.378464	15		3


==> data/rotgauss/rotgau_AR_time_space_fac16.txt <==
NE	tol	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	SuccessfulTimeSteps	NewtonSteps	NewtonStepsWasted
32	1.000000E-001	8.962554E-003	0	3.327902E-001	0	8.962554E-003	0	28	23	403	68
128	6.250000E-003	6.638474E-004	3.7549863567	5.736682E-002	2.5363244969	6.638474E-004	3.7549863567	66	62	880	53
512	3.906250E-004	2.902838E-005	4.5153156781	2.488189E-002	1.2051204726	2.902838E-005	4.5153156781	178	175	2177	39
2048	2.441400E-005	1.644921E-006	4.1413738581	2.398187E-003	3.3750800119	1.644921E-006	4.1413738581	810	807	9721	37



==> data/rotgauss/rotgau_Cash_time_space_fac8.txt <==
NE	tol	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	SuccessfulTimeSteps	NewtonSteps	NewtonStepsWasted
32	1.000000E-001	8.943047E-003	0	3.059102E-001	0	8.943047E-003	0	54	48	532	59
128	1.250000E-002	6.649363E-004	3.749478414	5.268531E-002	2.5376355486	6.649363E-004	3.749478414	137	132	1236	48
512	1.562500E-003	2.903772E-005	4.5172160544	5.364890E-003	3.2957802621	2.903772E-005	4.5172160544	456	451	4106	47
2048	1.953200E-004	1.645088E-006	4.1416915148	5.507904E-004	3.2839732714	1.645088E-006	4.1416915148	1709	1704	15382	37
8192	2.441400E-005	9.92E-008	4.0514964314	5.50E-005	3.3240694038	9.921268E-008	4.0514964314	6591	6587	59320	37



==> data/rotgauss/rotgau_HW_time_space_fac16.txt <==
NE	tol	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	SuccessfulTimeSteps	NewtonSteps	NewtonStepsWasted
32	1.000000E-001	8.869528E-003	0	3.059721E-001	0	8.869528E-003	0	26	21	430	82
128	6.250000E-003	6.629097E-004	3.7419730639	5.267605E-002	2.5381810352	6.629097E-004	3.7419730639	53	49	810	65
512	3.906250E-004	2.902770E-005	4.513310193	5.364883E-003	3.2955285534	2.902770E-005	4.513310193	134	130	2026	62
2048	2.441406E-005	1.644921E-006	4.1413400621	5.507903E-004	3.2839716509	1.644921E-006	4.1413400621	486	482	7291	61
8192	1.525890E-006	9.694231E-008	4.0847480273	5.499662E-005	3.3240882915	9.694231E-008	4.0847480273	2884	2880	43261	81



==> data/rotgauss/time_study_AR_512el.txt <==
NE	dt	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	NewtonIterations
512	0.1	4.461546E-003	0	4.568923E-001	0	4.461546E-003	0	8	110
512	0.05	5.232787E-004	3.0918922741	1.790103E-001	1.3518115285	5.232787E-004	3.0918922741	16	214
512	0.025	5.160478E-005	3.3420029258	5.182653E-002	1.7882798928	5.160478E-005	3.3420029258	32	432
512	0.0125	2.920958E-005	0.8210630904	5.210020E-002	-0.0075981081	2.920958E-005	0.8210630904	63	756
512	0.00625	2.902996E-005	0.0088990299	2.131021E-002	1.2897441005	2.902996E-005	0.0088990299	126	1512
512	0.003125	2.902785E-005	0.000104864	7.392221E-003	1.5274650164	2.902785E-005	0.000104864	252	3024



==> data/rotgauss/time_study_Cash_512el.txt <==
NE	dt	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	NewtonIterations
512	0.1	1.564025E-002	0	2.662499E-001	0	1.564025E-002	0	8	72
512	0.05	3.541991E-003	2.142631122	6.547543E-002	2.0237554491	3.541991E-003	2.142631122	16	144
512	0.025	5.709061E-004	2.6332351639	1.217959E-002	2.4264880605	5.709061E-004	2.6332351639	32	288
512	0.0125	8.292454E-005	2.7833824681	5.572233E-003	1.128138079	8.292454E-005	2.7833824681	63	567
512	0.00625	3.097041E-005	1.4209086219	5.368805E-003	0.0536545789	3.097041E-005	1.4209086219	126	1134
512	0.003125	2.910036E-005	0.0898534814	5.364992E-003	0.0010249861	2.910036E-005	0.0898534814	252	2268



==> data/rotgauss/time_study_HW_512el.txt <==
NE dt	Error	Order	GradError	Order	LambdaError	Order	TimeSteps	NewtonIterations
512	0.1	1.972943E-003	0	4.082541E-002	0	1.972943E-003	0	8	140
512	0.05	1.535523E-004	3.6835472488	6.254873E-003	2.7064148774	1.535523E-004	3.6835472488	16	262
512	0.025	3.069255E-005	2.3227697041	5.371193E-003	0.21973803	3.069255E-005	2.3227697041	32	480
512	0.0125	2.903369E-005	0.0801605717	5.365039E-003	0.0016539036	2.903369E-005	0.0801605717	63	945
512	0.00625	2.902774E-005	0.0002956881	5.364886E-003	4.11433148452298E-005	2.902774E-005	0.0002956881	126	1890
512	0.003125	2.902779E-005	-0.000002485	5.364878E-003	2.15131671627531E-006	2.902779E-005	-0.000002485	252	3780



==> data/vonkarman/dt_kvortex_AR_tol1e-1_p3.txt <==
it	Told	T	dt
1	0	1	1	0.726923	38.4077	21		6
1	0	0.215451	0.215451	0.726923	134.258	22		6
1	0	0.1	0.1	0.726923	281.631	22		6
2	0.1	0.2	0.1	0.756	237.515	19		5
3	0.2	0.3	0.1	0.756	127.314	19		5
4	0.3	0.4	0.1	0.756	55.6014	19		5
5	0.4	0.5	0.1	0.756	38.1599	19		5
6	0.5	0.6	0.1	0.756	31.4264	19		5
7	0.6	0.7	0.1	0.756	25.1452	18		5
8	0.7	0.8	0.1	0.756	19.9414	18		5
9	0.8	0.9	0.1	0.756	17.7859	18		5
10	0.9	1	0.1	0.756	15.724	18		5
11	1	1.1	0.1	0.756	13.8935	18		5
12	1.1	1.2	0.1	0.756	12.5961	18		5
13	1.2	1.3	0.1	0.756	11.3487	18		5
14	1.3	1.4	0.1	0.756	10.4322	18		5
15	1.4	1.5	0.1	0.756	9.57976	17		5
16	1.5	1.6	0.1	0.756	8.74028	17		5
17	1.6	1.7	0.1	0.756	8.04876	17		5
18	1.7	1.8	0.1	0.756	7.41516	17		5
19	1.8	1.9	0.1	0.756	6.65992	17		5
20	1.9	2	0.1	0.756	6.02618	17		5
21	2	2.1	0.1	0.756	5.40319	17		5
22	2.1	2.2	0.1	0.756	4.8508	17		5
23	2.2	2.3	0.1	0.756	4.43901	17		5
24	2.3	2.4	0.1	0.7875	3.8352	16		4
25	2.4	2.5	0.1	0.7875	3.68618	16		4
26	2.5	2.6	0.1	0.7875	3.27474	16		4
27	2.6	2.7	0.1	0.7875	3.01111	16		4
28	2.7	2.8	0.1	0.7875	2.73958	16		4
29	2.8	2.9	0.1	0.7875	2.53267	16		4
30	2.9	3	0.1	0.7875	2.31713	16		4
31	3	3.1	0.1	0.7875	2.12191	16		4
32	3.1	3.2	0.1	0.7875	1.93766	16		4
33	3.2	3.3	0.1	0.7875	1.73222	16		4
34	3.3	3.4	0.1	0.7875	1.60048	16		4
35	3.4	3.5	0.1	0.7875	1.44365	16		4
36	3.5	3.6	0.1	0.7875	1.31817	16		4
37	3.6	3.7	0.1	0.7875	1.20016	16		4
38	3.7	3.8	0.1	0.7875	1.07867	16		4
39	3.8	3.9	0.1	0.7875	0.959813	16		4
40	3.9	4	0.1	0.7875	0.875763	16		4
41	4	4.1	0.1	0.7875	0.79101	16		4
42	4.1	4.2	0.1	0.7875	0.730354	16		4
43	4.2	4.3	0.1	0.7875	0.678069	16		4
44	4.3	4.4	0.1	0.7875	0.631349	16		4
45	4.4	4.5	0.1	0.7875	0.586062	16		4
46	4.5	4.6	0.1	0.7875	0.550304	16		4
47	4.6	4.7	0.1	0.7875	0.51423	16		4
48	4.7	4.8	0.1	0.7875	0.47802	16		4
49	4.8	4.90072	0.100717	0.7875	0.464751	16		4
50	4.90072	5.00311	0.102395	0.7875	0.454602	16		4
51	5.00311	5.10798	0.10487	0.7875	0.446057	16		4
52	5.10798	5.21607	0.108087	0.7875	0.458146	16		4
53	5.21607	5.32648	0.110414	0.7875	0.436198	16		4
54	5.32648	5.44113	0.114651	0.7875	0.443873	16		4
55	5.44113	5.55949	0.118361	0.7875	0.44204	16		4
56	5.55949	5.68185	0.12236	0.7875	0.430201	16		4
57	5.68185	5.8095	0.127644	0.7875	0.435495	16		4
58	5.8095	5.94211	0.132614	0.7875	0.437301	16		4
59	5.94211	6.0797	0.137588	0.7875	0.425872	16		4
60	6.0797	6.22371	0.144014	0.7875	0.432408	16		4
61	6.22371	6.37369	0.149976	0.7875	0.442207	16		4
62	6.37369	6.52871	0.155024	0.7875	0.424959	16		4
63	6.52871	6.69109	0.16238	0.7875	0.439071	16		4
64	6.69109	6.85934	0.168244	0.7875	0.424427	16		4
65	6.85934	7.03564	0.176301	0.7875	0.430512	16		4
66	7.03564	7.21951	0.18387	0.7875	0.419802	16		4
67	7.21951	7.41289	0.193381	0.7875	0.430719	16		4
68	7.41289	7.61454	0.20165	0.7875	0.43182	16		4
69	7.61454	7.82464	0.210095	0.7875	0.428191	16		4
70	7.82464	8.04415	0.21951	0.7875	0.437665	16		4
71	8.04415	8.27182	0.227679	0.7875	0.425026	16		4
72	8.27182	8.5103	0.238471	0.7875	0.426219	16		4
73	8.5103	8.75984	0.249541	0.7875	0.419425	16		4
74	8.75984	9.02236	0.262527	0.7875	0.424066	16		4
75	9.02236	9.29754	0.275178	0.7875	0.423913	16		4
76	9.29754	9.58601	0.288473	0.7875	0.423875	16		4
77	9.58601	9.88843	0.30242	0.7875	0.421817	16		4
78	9.88843	10.206	0.317555	0.7875	0.411786	16		4
79	10.206	10.5421	0.336134	0.7875	0.409882	16		4
80	10.5421	10.8985	0.35635	0.7875	0.405926	16		4
81	10.8985	11.2775	0.379005	0.7875	0.404636	16		4
82	11.2775	11.681	0.403529	0.7875	0.408873	16		4
83	11.681	12.1092	0.42815	0.7875	0.397442	16		4
84	12.1092	12.5677	0.458587	0.7875	0.403839	16		4
85	12.5677	13.0563	0.48858	0.7875	0.389399	16		4
86	13.0563	13.5832	0.526892	0.7875	0.394912	16		4
87	13.5832	14.1488	0.565551	0.7875	0.381174	16		4
88	14.1488	14.763	0.614254	0.7875	0.375759	16		4
89	14.763	15.4334	0.67034	0.7875	0.378155	16		4
90	15.4334	16.1634	0.73	0.7875	0.368065	16		4
91	16.1634	16.9655	0.802167	0.7875	0.3663	16		4
92	16.9655	17.8484	0.882883	0.7875	0.369343	16		4
93	17.8484	18.8175	0.969044	0.7875	0.35469	16		4
94	18.8175	19.8955	1.07806	0.7875	0.339236	16		4
95	19.8955	21.1128	1.21729	0.7875	0.329387	16		4
96	21.1128	22.5009	1.38806	0.7875	0.315608	16		4
97	22.5009	24.1064	1.6055	0.7875	0.303086	16		4
98	24.1064	25.9886	1.88223	0.7875	0.280408	16		4
99	25.9886	28.2532	2.26461	0.7875	0.252853	16		4
100	28.2532	31.0735	2.82025	0.7875	0.212411	16		4
101	31.0735	34.7958	3.72231	0.7875	0.166084	16		4
102	34.7958	40.1286	5.33279	0.756	0.12572	17		5
103	40.1286	48.1763	8.04776	0.756	0.0779127	17		5
104	48.1763	58.1763	10	0.756	0.0386125	18		5
105	58.1763	68.1763	10	0.756	0.0232771	17		5
106	68.1763	78.1763	10	0.756	0.0130093	17		5
107	78.1763	88.1763	10	0.756	0.00796355	17		5
108	88.1763	98.1763	10	0.756	0.00471696	17		5
109	98.1763	108.176	10	0.7875	0.00340229	16		4
110	108.176	118.176	10	0.7875	0.00231029	16		4
111	118.176	128.176	10	0.7875	0.00159134	16		4
112	128.176	138.176	10	0.7875	0.000909367	16		4
113	138.176	148.176	10	0.7875	0.000825	16		4
114	148.176	158.176	10	0.7875	0.000642731	16		4
115	158.176	168.176	10	0.7875	0.000451387	16		4
116	168.176	178.176	10	0.7875	0.000406588	16		4
117	178.176	188.176	10	0.7875	0.000353603	16		4
118	188.176	198.176	10	0.7875	0.00030956	16		4
119	198.176	208.176	10	0.7875	0.000281138	16		4
120	208.176	218.176	10	0.7875	0.00027653	16		4
121	218.176	228.176	10	0.7875	0.000278533	16		4
122	228.176	238.176	10	0.7875	0.000297063	16		4
123	238.176	248.176	10	0.7875	0.000343892	16		4
124	248.176	258.176	10	0.7875	0.000411066	16		4
125	258.176	268.176	10	0.7875	0.000497416	16		4
126	268.176	278.176	10	0.7875	0.000616954	16		4
127	278.176	288.176	10	0.7875	0.000771478	16		4
128	288.176	298.176	10	0.7875	0.000960797	16		4
129	298.176	308.176	10	0.7875	0.0012077	16		4
130	308.176	318.176	10	0.7875	0.00154173	16		4
131	318.176	328.176	10	0.756	0.00198609	17		5
132	328.176	338.176	10	0.756	0.00257154	17		5
133	338.176	348.176	10	0.756	0.00341624	18		5
134	348.176	358.176	10	0.756	0.00443723	19		5
135	358.176	368.176	10	0.756	0.00600792	20		5
136	368.176	378.176	10	0.756	0.00949953	20		5
137	378.176	388.176	10	0.756	0.0137828	20		5
138	388.176	398.176	10	0.726923	0.0200809	21		6
139	398.176	408.176	10	0.726923	0.0293653	21		6
140	408.176	418.176	10	0.726923	0.03702	21		6
141	418.176	428.176	10	0.726923	0.0486416	21		6
142	428.176	438.176	10	0.726923	0.0592247	21		6
143	438.176	448.176	10	0.726923	0.0663958	21		6
144	448.176	458.176	10	0.726923	0.0736931	21		6
145	458.176	468.176	10	0.726923	0.0789867	21		6
146	468.176	478.176	10	0.726923	0.0884121	21		6
147	478.176	488.176	10	0.726923	0.0935019	21		6
148	488.176	498.176	10	0.726923	0.0954294	21		6
149	498.176	508.176	10	0.726923	0.103147	21		6
150	508.176	518.176	10	0.726923	0.110746	21		6
151	518.176	528.176	10	0.726923	0.116147	21		6
152	528.176	538.176	10	0.726923	0.124037	21		6
153	538.176	548.176	10	0.726923	0.125005	21		6
154	548.176	558.176	10	0.726923	0.138489	21		6
155	558.176	568.176	10	0.726923	0.142065	21		6
156	568.176	578.176	10	0.726923	0.161539	21		6
157	578.176	588.176	10	0.726923	0.152722	21		6
158	588.176	598.176	10	0.726923	0.17216	21		6
159	598.176	608.176	10	0.726923	0.168683	21		6
160	608.176	618.176	10	0.726923	0.189338	21		6
161	618.176	628.176	10	0.726923	0.185371	21		6
162	628.176	638.176	10	0.726923	0.196257	21		6
163	638.176	648.176	10	0.726923	0.205053	21		6
164	648.176	658.176	10	0.726923	0.203045	21		6
165	658.176	668.176	10	0.726923	0.225494	22		6
166	668.176	678.176	10	0.726923	0.20654	21		6
167	678.176	688.176	10	0.726923	0.241634	22		6
168	688.176	698.176	10	0.726923	0.207716	21		6
169	698.176	708.176	10	0.726923	0.248399	22		6
170	708.176	718.176	10	0.726923	0.221683	21		6
171	718.176	728.176	10	0.726923	0.243878	22		6
172	728.176	738.176	10	0.726923	0.237348	21		6
173	738.176	748.176	10	0.726923	0.236328	22		6
174	748.176	758.176	10	0.726923	0.257348	22		6
175	758.176	768.176	10	0.726923	0.226321	21		6
176	768.176	778.176	10	0.726923	0.266912	22		6
177	778.176	788.176	10	0.726923	0.222528	22		6
178	788.176	798.176	10	0.726923	0.264849	23		6
179	798.176	808.176	10	0.726923	0.232652	21		6
180	808.176	818.176	10	0.726923	0.253493	22		6
181	818.176	828.176	10	0.726923	0.247617	21		6
182	828.176	838.176	10	0.726923	0.240786	22		6
183	838.176	848.176	10	0.726923	0.265739	22		6
184	848.176	858.176	10	0.726923	0.228469	22		6
185	858.176	868.176	10	0.726923	0.271959	22		6
186	868.176	878.176	10	0.726923	0.225742	22		6
187	878.176	888.176	10	0.726923	0.265953	22		6
188	888.176	898.176	10	0.726923	0.236596	21		6
189	898.176	908.176	10	0.726923	0.252715	22		6
190	908.176	918.176	10	0.726923	0.251868	21		6
191	918.176	928.176	10	0.726923	0.238776	22		6
192	928.176	938.176	10	0.726923	0.268504	22		6
193	938.176	948.176	10	0.726923	0.226997	21		6
194	948.176	958.176	10	0.726923	0.27232	22		6
195	958.176	968.176	10	0.726923	0.2269	22		6
196	968.176	978.176	10	0.726923	0.263647	22		6
197	978.176	988.176	10	0.726923	0.239257	21		6
198	988.176	998.176	10	0.726923	0.250136	22		6
199	998.176	1008.18	10	0.726923	0.254913	21		6
200	1008.18	1018.18	10	0.726923	0.235872	22		6
201	1018.18	1028.18	10	0.726923	0.270091	22		6
202	1028.18	1038.18	10	0.726923	0.225698	21		6
203	1038.18	1048.18	10	0.726923	0.271831	22		6
204	1048.18	1058.18	10	0.726923	0.228306	22		6
205	1058.18	1068.18	10	0.726923	0.26114	22		6
206	1068.18	1078.18	10	0.726923	0.242028	21		6
207	1078.18	1088.18	10	0.726923	0.247661	22		6
208	1088.18	1098.18	10	0.726923	0.257848	21		6
209	1098.18	1108.18	10	0.726923	0.233121	21		6
210	1108.18	1118.18	10	0.726923	0.271294	22		6
211	1118.18	1128.18	10	0.726923	0.225076	21		6
212	1128.18	1138.18	10	0.726923	0.27088	21		6
213	1138.18	1148.18	10	0.726923	0.23006	22		6
214	1148.18	1158.18	10	0.726923	0.258607	22		6
215	1158.18	1168.18	10	0.726923	0.244986	21		6
216	1168.18	1178.18	10	0.726923	0.245199	22		6
217	1178.18	1188.18	10	0.726923	0.260637	22		6
218	1188.18	1198.18	10	0.726923	0.230606	22		6
219	1198.18	1208.18	10	0.726923	0.272081	22		6
220	1208.18	1218.18	10	0.726923	0.22511	22		6
221	1218.18	1228.18	10	0.726923	0.26941	22		6
222	1228.18	1238.18	10	0.726923	0.232115	22		6
223	1238.18	1248.18	10	0.726923	0.256069	22		6
224	1248.18	1258.18	10	0.726923	0.248149	21		6
225	1258.18	1268.18	10	0.726923	0.242708	22		6
226	1268.18	1278.18	10	0.726923	0.263243	22		6
227	1278.18	1288.18	10	0.726923	0.228472	22		6
228	1288.18	1298.18	10	0.726923	0.272446	22		6
229	1298.18	1308.18	10	0.726923	0.225746	22		6
230	1308.18	1318.18	10	0.726923	0.267468	23		6
231	1318.18	1328.18	10	0.726923	0.234466	22		6
232	1328.18	1338.18	10	0.726923	0.253576	22		6
233	1338.18	1348.18	10	0.726923	0.251501	21		6
234	1348.18	1358.18	10	0.726923	0.240192	22		6
235	1358.18	1368.18	10	0.726923	0.265636	22		6
236	1368.18	1378.18	10	0.726923	0.226831	22		6
237	1378.18	1388.18	10	0.726923	0.272379	22		6
238	1388.18	1398.18	10	0.726923	0.226886	22		6
239	1398.18	1408.18	10	0.726923	0.265154	23		6
240	1408.18	1418.18	10	0.726923	0.237111	21		6
241	1418.18	1428.18	10	0.726923	0.251124	22		6
242	1428.18	1438.18	10	0.726923	0.254959	22		6
243	1438.18	1448.18	10	0.726923	0.237659	22		6
244	1448.18	1458.18	10	0.726923	0.267757	22		6
245	1458.18	1468.18	10	0.726923	0.225726	22		6
246	1468.18	1478.18	10	0.726923	0.271855	22		6
247	1478.18	1488.18	10	0.726923	0.228426	22		6
248	1488.18	1498.18	10	0.726923	0.262591	22		6
249	1498.18	1508.18	10	0.726923	0.240019	21		6
250	1508.18	1518.18	10	0.726923	0.248671	22		6
251	1518.18	1528.18	10	0.726923	0.258389	22		6
252	1528.18	1538.18	10	0.726923	0.235132	22		6
253	1538.18	1548.18	10	0.726923	0.269541	22		6
254	1548.18	1558.18	10	0.726923	0.225144	22		6
255	1558.18	1568.18	10	0.726923	0.270856	22		6
256	1568.18	1578.18	10	0.726923	0.230297	22		6
257	1578.18	1588.18	10	0.726923	0.259907	22		6
258	1588.18	1598.18	10	0.726923	0.243125	21		6
259	1598.18	1608.18	10	0.726923	0.246157	22		6
260	1608.18	1618.18	10	0.726923	0.261628	22		6
261	1618.18	1628.18	10	0.726923	0.232656	21		6
262	1628.18	1638.18	10	0.726923	0.270924	22		6
263	1638.18	1648.18	10	0.726923	0.225042	22		6
264	1648.18	1658.18	10	0.726923	0.269401	22		6
265	1658.18	1668.18	10	0.726923	0.232449	22		6
266	1668.18	1678.18	10	0.726923	0.257208	22		6
267	1678.18	1688.18	10	0.726923	0.246338	21		6
268	1688.18	1698.18	10	0.726923	0.243536	22		6
269	1698.18	1708.18	10	0.726923	0.264531	22		6
270	1708.18	1718.18	10	0.726923	0.230315	21		6
271	1718.18	1728.18	10	0.726923	0.271857	22		6
272	1728.18	1738.18	10	0.726923	0.225378	22		6
273	1738.18	1748.18	10	0.726923	0.267543	23		6
274	1748.18	1758.18	10	0.726923	0.234824	22		6
275	1758.18	1768.18	10	0.726923	0.254558	22		6
276	1768.18	1778.18	10	0.726923	0.249566	21		6
277	1778.18	1788.18	10	0.726923	0.24079	22		6
278	1788.18	1798.18	10	0.726923	0.266995	22		6
279	1798.18	1808.18	10	0.726923	0.228235	22		6
280	1808.18	1818.18	10	0.726923	0.272301	22		6
281	1818.18	1828.18	10	0.726923	0.226127	22		6
282	1828.18	1838.18	10	0.726923	0.265367	22		6
283	1838.18	1848.18	10	0.726923	0.237363	21		6
284	1848.18	1858.18	10	0.726923	0.25198	22		6
285	1858.18	1868.18	10	0.726923	0.252728	21		6
286	1868.18	1878.18	10	0.726923	0.237949	22		6
287	1878.18	1888.18	10	0.726923	0.26898	22		6
288	1888.18	1898.18	10	0.726923	0.226572	22		6
289	1898.18	1908.18	10	0.726923	0.272232	22		6
290	1908.18	1918.18	10	0.726923	0.227272	22		6
291	1918.18	1928.18	10	0.726923	0.26297	22		6
292	1928.18	1938.18	10	0.726923	0.240034	21		6
293	1938.18	1948.18	10	0.726923	0.249463	22		6
294	1948.18	1958.18	10	0.726923	0.25577	22		6
295	1958.18	1968.18	10	0.726923	0.235102	22		6
296	1968.18	1978.18	10	0.726923	0.270494	22		6
297	1978.18	1988.18	10	0.726923	0.225472	22		6
298	1988.18	1998.18	10	0.726923	0.271639	22		6
299	1998.18	2008.18	10	0.726923	0.22878	22		6
300	2008.18	2018.18	10	0.726923	0.260447	22		6
301	2018.18	2028.18	10	0.726923	0.242854	21		6
302	2028.18	2038.18	10	0.726923	0.246979	22		6
303	2038.18	2048.18	10	0.726923	0.258664	22		6
304	2048.18	2058.18	10	0.726923	0.232386	22		6
305	2058.18	2068.18	10	0.726923	0.271569	22		6
306	2068.18	2078.18	10	0.726923	0.225024	22		6
307	2078.18	2088.18	10	0.726923	0.270522	22		6
308	2088.18	2098.18	10	0.726923	0.230615	22		6
309	2098.18	2108.18	10	0.726923	0.257888	22		6
310	2108.18	2118.18	10	0.726923	0.245864	21		6
311	2118.18	2128.18	10	0.726923	0.244496	22		6
312	2128.18	2138.18	10	0.726923	0.261397	22		6
313	2138.18	2148.18	10	0.726923	0.229957	22		6
314	2148.18	2158.18	10	0.726923	0.272228	22		6
315	2158.18	2168.18	10	0.726923	0.225233	22		6
316	2168.18	2178.18	10	0.726923	0.268904	21		6
317	2178.18	2188.18	10	0.726923	0.232752	22		6
318	2188.18	2198.18	10	0.726923	0.255357	22		6
319	2198.18	2208.18	10	0.726923	0.249083	21		6
320	2208.18	2218.18	10	0.726923	0.241996	22		6
321	2218.18	2228.18	10	0.726923	0.263946	22		6
322	2228.18	2238.18	10	0.726923	0.227953	22		6
323	2238.18	2248.18	10	0.726923	0.272472	22		6
324	2248.18	2258.18	10	0.726923	0.226023	22		6
325	2258.18	2268.18	10	0.726923	0.266845	23		6
326	2268.18	2278.18	10	0.726923	0.235187	22		6
327	2278.18	2288.18	10	0.726923	0.252878	22		6
328	2288.18	2298.18	10	0.726923	0.252476	22		6
329	2298.18	2308.18	10	0.726923	0.239474	22		6
330	2308.18	2318.18	10	0.726923	0.266268	22		6
331	2318.18	2328.18	10	0.726923	0.226462	22		6
332	2328.18	2338.18	10	0.726923	0.272278	22		6
333	2338.18	2348.18	10	0.726923	0.227285	22		6
334	2348.18	2358.18	10	0.726923	0.264447	22		6
335	2358.18	2368.18	10	0.726923	0.237911	21		6
336	2368.18	2378.18	10	0.726923	0.250431	22		6
337	2378.18	2388.18	10	0.726923	0.255942	22		6
338	2388.18	2398.18	10	0.726923	0.236941	22		6
339	2398.18	2408.18	10	0.726923	0.2683	22		6
340	2408.18	2418.18	10	0.726923	0.225509	21		6
341	2418.18	2428.18	10	0.726923	0.27162	22		6
342	2428.18	2438.18	10	0.726923	0.228925	22		6
343	2438.18	2448.18	10	0.726923	0.261837	22		6
344	2448.18	2458.18	10	0.726923	0.240884	21		6
345	2458.18	2468.18	10	0.726923	0.247966	22		6
346	2468.18	2478.18	10	0.726923	0.259334	22		6
347	2478.18	2488.18	10	0.726923	0.234422	22		6
348	2488.18	2498.18	10	0.726923	0.269976	22		6
349	2498.18	2508.18	10	0.726923	0.225068	22		6
350	2508.18	2518.18	10	0.726923	0.270488	22		6
351	2518.18	2528.18	10	0.726923	0.230881	22		6
352	2528.18	2538.18	10	0.726923	0.25914	22		6
353	2538.18	2548.18	10	0.726923	0.244029	21		6
354	2548.18	2558.18	10	0.726923	0.245426	22		6
355	2558.18	2568.18	10	0.726923	0.262491	22		6
356	2568.18	2578.18	10	0.726923	0.231974	22		6
357	2578.18	2588.18	10	0.726923	0.271236	22		6
358	2588.18	2598.18	10	0.726923	0.225094	22		6
359	2598.18	2608.18	10	0.726923	0.268912	22		6
360	2608.18	2618.18	10	0.726923	0.233103	22		6
361	2618.18	2628.18	10	0.726923	0.25645	22		6
362	2628.18	2638.18	10	0.726923	0.247256	21		6
363	2638.18	2648.18	10	0.726923	0.242769	22		6
364	2648.18	2658.18	10	0.726923	0.265277	22		6
365	2658.18	2668.18	10	0.726923	0.229692	21		6
366	2668.18	2678.18	10	0.726923	0.272033	22		6
367	2678.18	2688.18	10	0.726923	0.225549	22		6
368	2688.18	2698.18	10	0.726923	0.266954	23		6
369	2698.18	2708.18	10	0.726923	0.23553	21		6
370	2708.18	2718.18	10	0.726923	0.253819	22		6
371	2718.18	2728.18	10	0.726923	0.250472	21		6
372	2728.18	2738.18	10	0.726923	0.239991	22		6
373	2738.18	2748.18	10	0.726923	0.267607	22		6
374	2748.18	2758.18	10	0.726923	0.227714	22		6
375	2758.18	2768.18	10	0.726923	0.272334	22		6
376	2768.18	2778.18	10	0.726923	0.226413	22		6
377	2778.18	2788.18	10	0.726923	0.264705	22		6
378	2788.18	2798.18	10	0.726923	0.238107	21		6
379	2798.18	2808.18	10	0.726923	0.251261	22		6
380	2808.18	2818.18	10	0.726923	0.253605	21		6
381	2818.18	2828.18	10	0.726923	0.237137	22		6
382	2828.18	2838.18	10	0.726923	0.269456	22		6
383	2838.18	2848.18	10	0.726923	0.226198	22		6
384	2848.18	2858.18	10	0.726923	0.272118	22		6
385	2858.18	2868.18	10	0.726923	0.227664	22		6
386	2868.18	2878.18	10	0.726923	0.262263	22		6
387	2878.18	2888.18	10	0.726923	0.240818	21		6
388	2888.18	2898.18	10	0.726923	0.248757	22		6
389	2898.18	2908.18	10	0.726923	0.256607	22		6
390	2908.18	2918.18	10	0.726923	0.234312	21		6
391	2918.18	2928.18	10	0.726923	0.270842	22		6
392	2928.18	2938.18	10	0.726923	0.225277	22		6
393	2938.18	2948.18	10	0.726923	0.271375	22		6
394	2948.18	2958.18	10	0.726923	0.229269	22		6
395	2958.18	2968.18	10	0.726923	0.259722	22		6
396	2968.18	2978.18	10	0.726923	0.243687	21		6
397	2978.18	2988.18	10	0.726923	0.246276	22		6
398	2988.18	2998.18	10	0.726923	0.259456	22		6
399	2998.18	3008.18	10	0.726923	0.231661	21		6
400	3008.18	3018.18	10	0.726923	0.271798	22		6
401	3018.18	3028.18	10	0.726923	0.225019	22		6
402	3028.18	3038.18	10	0.726923	0.270112	22		6
403	3038.18	3048.18	10	0.726923	0.231191	22		6
404	3048.18	3058.18	10	0.726923	0.257165	22		6
405	3058.18	3068.18	10	0.726923	0.246756	21		6
406	3068.18	3078.18	10	0.726923	0.243789	22		6
407	3078.18	3088.18	10	0.726923	0.26214	22		6
408	3088.18	3098.18	10	0.726923	0.22934	22		6
409	3098.18	3108.18	10	0.726923	0.27234	22		6
410	3108.18	3118.18	10	0.726923	0.225403	22		6
411	3118.18	3128.18	10	0.726923	0.268361	23		6
412	3128.18	3138.18	10	0.726923	0.233412	22		6
413	3138.18	3148.18	10	0.726923	0.254648	22		6
414	3148.18	3158.18	10	0.726923	0.250031	21		6
415	3158.18	3168.18	10	0.726923	0.241283	22		6
416	3168.18	3178.18	10	0.726923	0.26463	22		6
417	3178.18	3188.18	10	0.726923	0.227476	22		6
418	3188.18	3198.18	10	0.726923	0.272462	22		6
419	3198.18	3208.18	10	0.726923	0.226338	22		6
420	3208.18	3218.18	10	0.726923	0.266194	23		6
421	3218.18	3228.18	10	0.726923	0.235932	21		6
422	3228.18	3238.18	10	0.726923	0.252182	22		6
423	3238.18	3248.18	10	0.726923	0.253458	22		6
424	3248.18	3258.18	10	0.726923	0.238756	22		6
425	3258.18	3268.18	10	0.726923	0.266877	22		6
426	3268.18	3278.18	10	0.726923	0.226138	22		6
427	3278.18	3288.18	10	0.726923	0.272139	22		6
428	3288.18	3298.18	10	0.726923	0.227716	22		6
429	3298.18	3308.18	10	0.726923	0.263722	22		6
430	3308.18	3318.18	10	0.726923	0.238732	21		6
431	3318.18	3328.18	10	0.726923	0.249736	22		6
432	3328.18	3338.18	10	0.726923	0.256919	22		6
433	3338.18	3348.18	10	0.726923	0.236223	22		6
434	3348.18	3358.18	10	0.726923	0.268815	22		6
435	3358.18	3368.18	10	0.726923	0.225334	21		6
436	3368.18	3378.18	10	0.726923	0.271346	22		6
437	3378.18	3388.18	10	0.726923	0.22945	22		6
438	3388.18	3398.18	10	0.726923	0.261076	22		6
439	3398.18	3408.18	10	0.726923	0.241762	21		6
440	3408.18	3418.18	10	0.726923	0.247256	22		6
441	3418.18	3428.18	10	0.726923	0.26026	22		6
442	3428.18	3438.18	10	0.726923	0.233717	22		6
443	3438.18	3448.18	10	0.726923	0.270378	22		6
444	3448.18	3458.18	10	0.726923	0.22503	22		6
445	3458.18	3468.18	10	0.726923	0.270084	22		6
446	3468.18	3478.18	10	0.726923	0.231487	22		6
447	3478.18	3488.18	10	0.726923	0.258373	22		6
448	3488.18	3498.18	10	0.726923	0.24494	21		6
449	3498.18	3508.18	10	0.726923	0.244685	22		6
450	3508.18	3518.18	10	0.726923	0.263324	22		6
451	3518.18	3528.18	10	0.726923	0.231304	22		6
452	3528.18	3538.18	10	0.726923	0.271511	22		6
453	3538.18	3548.18	10	0.726923	0.225181	22		6
454	3548.18	3558.18	10	0.726923	0.268391	22		6
455	3558.18	3568.18	10	0.726923	0.233773	21		6
456	3568.18	3578.18	10	0.726923	0.255696	22		6
457	3578.18	3588.18	10	0.726923	0.248173	21		6
458	3588.18	3598.18	10	0.726923	0.241993	22		6
459	3598.18	3608.18	10	0.726923	0.265987	22		6
460	3608.18	3618.18	10	0.726923	0.229093	22		6
461	3618.18	3628.18	10	0.726923	0.27217	22		6
462	3628.18	3638.18	10	0.726923	0.225753	22		6
463	3638.18	3648.18	10	0.726923	0.266342	23		6
464	3648.18	3658.18	10	0.726923	0.236247	22		6
465	3658.18	3668.18	10	0.726923	0.253086	22		6
466	3668.18	3678.18	10	0.726923	0.251372	21		6
467	3678.18	3688.18	10	0.726923	0.239185	22		6
468	3688.18	3698.18	10	0.726923	0.26818	22		6
469	3698.18	3708.18	10	0.726923	0.227231	22		6
470	3708.18	3718.18	10	0.726923	0.272326	22		6
471	3718.18	3728.18	10	0.726923	0.22673	22		6
472	3728.18	3738.18	10	0.726923	0.264028	22		6
473	3738.18	3748.18	10	0.726923	0.238862	21		6
474	3748.18	3758.18	10	0.726923	0.250546	22		6
475	3758.18	3768.18	10	0.726923	0.254471	21		6
476	3768.18	3778.18	10	0.726923	0.236327	22		6
477	3778.18	3788.18	10	0.726923	0.269895	22		6
478	3788.18	3798.18	10	0.726923	0.225871	22		6
479	3798.18	3808.18	10	0.726923	0.27196	22		6
480	3808.18	3818.18	10	0.726923	0.228085	22		6
481	3818.18	3828.18	10	0.726923	0.261548	22		6
482	3828.18	3838.18	10	0.726923	0.241614	21		6
483	3838.18	3848.18	10	0.726923	0.248052	22		6
484	3848.18	3858.18	10	0.726923	0.257431	21		6
485	3858.18	3868.18	10	0.726923	0.233535	22		6
486	3868.18	3878.18	10	0.726923	0.271156	22		6
487	3878.18	3888.18	10	0.726923	0.225135	22		6
488	3888.18	3898.18	10	0.726923	0.271068	22		6
489	3898.18	3908.18	10	0.726923	0.229783	22		6
490	3908.18	3918.18	10	0.726923	0.258995	22		6
491	3918.18	3928.18	10	0.726923	0.244536	21		6
492	3928.18	3938.18	10	0.726923	0.245572	22		6
493	3938.18	3948.18	10	0.726923	0.260235	22		6
494	3948.18	3958.18	10	0.726923	0.230963	22		6
495	3958.18	3968.18	10	0.726923	0.271993	22		6
496	3968.18	3978.18	10	0.726923	0.225065	22		6
497	3978.18	3988.18	10	0.726923	0.269662	21		6
498	3988.18	3998.18	10	0.726923	0.231791	22		6
499	3998.18	4008.18	10	0.726923	0.256446	22		6
500	4008.18	4018.18	10	0.726923	0.247666	21		6
501	4018.18	4028.18	10	0.726923	0.243081	22		6
502	4028.18	4038.18	10	0.726923	0.262868	22		6
503	4038.18	4048.18	10	0.726923	0.228761	22		6
504	4048.18	4058.18	10	0.726923	0.272418	22		6
505	4058.18	4068.18	10	0.726923	0.225617	22		6
506	4068.18	4078.18	10	0.726923	0.267784	23		6
507	4078.18	4088.18	10	0.726923	0.234097	22		6
508	4088.18	4098.18	10	0.726923	0.253944	22		6
509	4098.18	4108.18	10	0.726923	0.250992	21		6
510	4108.18	4118.18	10	0.726923	0.240568	22		6
511	4118.18	4128.18	10	0.726923	0.265295	22		6
512	4128.18	4138.18	10	0.726923	0.227042	22		6
513	4138.18	4148.18	10	0.726923	0.272417	22		6
514	4148.18	4158.18	10	0.726923	0.226688	22		6
515	4158.18	4168.18	10	0.726923	0.265518	22		6
516	4168.18	4178.18	10	0.726923	0.236699	21		6
517	4178.18	4188.18	10	0.726923	0.251488	22		6
518	4188.18	4198.18	10	0.726923	0.254442	22		6
519	4198.18	4208.18	10	0.726923	0.238037	22		6
520	4208.18	4218.18	10	0.726923	0.267461	22		6
521	4218.18	4228.18	10	0.726923	0.225856	22		6
522	4228.18	4238.18	10	0.726923	0.271963	22		6
523	4238.18	4248.18	10	0.726923	0.228174	22		6
524	4248.18	4258.18	10	0.726923	0.262983	22		6
525	4258.18	4268.18	10	0.726923	0.239571	21		6
526	4268.18	4278.18	10	0.726923	0.249039	22		6
527	4278.18	4288.18	10	0.726923	0.257886	22		6
528	4288.18	4298.18	10	0.726923	0.235507	22		6
529	4298.18	4308.18	10	0.726923	0.269299	22		6
530	4308.18	4318.18	10	0.726923	0.225199	22		6
531	4318.18	4328.18	10	0.726923	0.271035	22		6
532	4328.18	4338.18	10	0.726923	0.23	22		6
533	4338.18	4348.18	10	0.726923	0.26031	22		6
534	4348.18	4358.18	10	0.726923	0.242653	21		6
535	4358.18	4368.18	10	0.726923	0.246538	22		6
536	4368.18	4378.18	10	0.726923	0.261164	22		6
537	4378.18	4388.18	10	0.726923	0.233019	21		6
538	4388.18	4398.18	10	0.726923	0.270746	22		6
539	4398.18	4408.18	10	0.726923	0.225029	22		6
540	4408.18	4418.18	10	0.726923	0.269645	22		6
541	4418.18	4428.18	10	0.726923	0.232113	22		6
542	4428.18	4438.18	10	0.726923	0.257608	22		6
543	4438.18	4448.18	10	0.726923	0.245856	21		6
544	4448.18	4458.18	10	0.726923	0.243935	22		6
545	4458.18	4468.18	10	0.726923	0.264124	22		6
546	4468.18	4478.18	10	0.726923	0.230651	21		6
547	4478.18	4488.18	10	0.726923	0.271748	22		6
548	4488.18	4498.18	10	0.726923	0.225301	22		6
549	4498.18	4508.18	10	0.726923	0.267842	23		6
550	4508.18	4518.18	10	0.726923	0.234458	22		6
551	4518.18	4528.18	10	0.726923	0.254948	22		6
552	4528.18	4538.18	10	0.726923	0.249087	21		6
553	4538.18	4548.18	10	0.726923	0.241206	22		6
554	4548.18	4558.18	10	0.726923	0.266658	22		6
555	4558.18	4568.18	10	0.726923	0.228522	22		6
556	4568.18	4578.18	10	0.726923	0.272267	22		6
557	4578.18	4588.18	10	0.726923	0.22599	22		6
558	4588.18	4598.18	10	0.726923	0.265708	22		6
559	4598.18	4608.18	10	0.726923	0.236976	21		6
560	4608.18	4618.18	10	0.726923	0.252359	22		6
561	4618.18	4628.18	10	0.726923	0.252264	21		6
562	4628.18	4638.18	10	0.726923	0.238376	22		6
563	4638.18	4648.18	10	0.726923	0.268714	22		6
564	4648.18	4658.18	10	0.726923	0.226788	22		6
565	4658.18	4668.18	10	0.726923	0.272276	22		6
566	4668.18	4678.18	10	0.726923	0.227077	22		6
567	4678.18	4688.18	10	0.726923	0.263337	22		6
568	4688.18	4698.18	10	0.726923	0.239628	21		6
569	4698.18	4708.18	10	0.726923	0.249835	22		6
570	4708.18	4718.18	10	0.726923	0.255326	21		6
571	4718.18	4728.18	10	0.726923	0.235522	22		6
572	4728.18	4738.18	10	0.726923	0.270297	22		6
573	4738.18	4748.18	10	0.726923	0.225596	22		6
574	4748.18	4758.18	10	0.726923	0.271761	22		6
575	4758.18	4768.18	10	0.726923	0.228534	22		6
576	4768.18	4778.18	10	0.726923	0.260827	22		6
577	4778.18	4788.18	10	0.726923	0.242423	21		6
578	4788.18	4798.18	10	0.726923	0.247348	22		6
579	4798.18	4808.18	10	0.726923	0.258243	22		6
580	4808.18	4818.18	10	0.726923	0.232776	22		6
581	4818.18	4828.18	10	0.726923	0.271436	22		6
582	4828.18	4838.18	10	0.726923	0.225048	22		6
583	4838.18	4848.18	10	0.726923	0.270721	22		6
584	4848.18	4858.18	10	0.726923	0.230322	22		6
585	4858.18	4868.18	10	0.726923	0.258269	22		6
586	4868.18	4878.18	10	0.726923	0.245402	21		6
587	4878.18	4888.18	10	0.726923	0.244867	22		6
588	4888.18	4898.18	10	0.726923	0.261001	22		6
589	4898.18	4908.18	10	0.726923	0.230295	22		6
590	4908.18	4918.18	10	0.726923	0.272156	22		6
591	4918.18	4928.18	10	0.726923	0.225162	22		6
592	4928.18	4938.18	10	0.726923	0.269175	23		6
593	4938.18	4948.18	10	0.726923	0.232415	22		6
594	4948.18	4958.18	10	0.726923	0.255731	22		6
595	4958.18	4968.18	10	0.726923	0.248591	21		6
596	4968.18	4978.18	10	0.726923	0.24237	22		6
597	4978.18	4988.18	10	0.726923	0.263579	22		6
598	4988.18	4998.18	10	0.726923	0.228221	22		6
599	4998.18	5008.18	10	0.726923	0.272462	22		6
600	5008.18	5018.18	10	0.726923	0.225873	22		6
601	5018.18	5028.18	10	0.726923	0.267176	23		6
602	5028.18	5038.18	10	0.726923	0.234806	21		6
603	5038.18	5048.18	10	0.726923	0.253244	22		6
604	5048.18	5058.18	10	0.726923	0.251963	21		6
605	5058.18	5068.18	10	0.726923	0.239851	22		6
606	5068.18	5078.18	10	0.726923	0.265939	22		6
607	5078.18	5088.18	10	0.726923	0.22665	22		6
608	5088.18	5098.18	10	0.726923	0.272336	22		6
609	5098.18	5108.18	10	0.726923	0.227072	22		6
610	5108.18	5118.18	10	0.726923	0.26482	23		6
611	5118.18	5128.18	10	0.726923	0.237488	21		6
612	5128.18	5138.18	10	0.726923	0.250795	22		6
613	5138.18	5148.18	10	0.726923	0.255427	22		6
614	5148.18	5158.18	10	0.726923	0.237318	22		6
615	5158.18	5168.18	10	0.726923	0.268019	22		6
616	5168.18	5178.18	10	0.726923	0.225618	22		6
617	5178.18	5188.18	10	0.726923	0.271748	22		6
618	5188.18	5198.18	10	0.726923	0.22866	22		6
619	5198.18	5208.18	10	0.726923	0.262234	22		6
620	5208.18	5218.18	10	0.726923	0.240428	21		6
621	5218.18	5228.18	10	0.726923	0.248337	22		6
622	5228.18	5238.18	10	0.726923	0.25884	22		6
623	5238.18	5248.18	10	0.726923	0.234795	22		6
624	5248.18	5258.18	10	0.726923	0.269752	22		6
625	5258.18	5268.18	10	0.726923	0.225103	22		6
626	5268.18	5278.18	10	0.726923	0.270686	22		6
627	5278.18	5288.18	10	0.726923	0.230572	22		6
628	5288.18	5298.18	10	0.726923	0.259543	22		6
629	5298.18	5308.18	10	0.726923	0.243553	21		6
630	5308.18	5318.18	10	0.726923	0.245811	22		6
631	5318.18	5328.18	10	0.726923	0.262041	22		6
632	5328.18	5338.18	10	0.726923	0.232331	22		6
633	5338.18	5348.18	10	0.726923	0.271077	22		6
634	5348.18	5358.18	10	0.726923	0.225063	22		6
635	5358.18	5368.18	10	0.726923	0.269173	22		6
636	5368.18	5378.18	10	0.726923	0.232757	22		6
637	5378.18	5388.18	10	0.726923	0.256847	22		6
638	5388.18	5398.18	10	0.726923	0.246774	21		6
639	5398.18	5408.18	10	0.726923	0.243173	22		6
640	5408.18	5418.18	10	0.726923	0.26489	22		6
641	5418.18	5428.18	10	0.726923	0.230016	22		6
642	5428.18	5438.18	10	0.726923	0.271945	22		6
643	5438.18	5448.18	10	0.726923	0.225455	22		6
644	5448.18	5458.18	10	0.726923	0.267267	23		6
645	5458.18	5468.18	10	0.726923	0.235158	21		6
646	5468.18	5478.18	10	0.726923	0.254206	22		6
647	5478.18	5488.18	10	0.726923	0.249997	21		6
648	5488.18	5498.18	10	0.726923	0.240411	22		6
649	5498.18	5508.18	10	0.726923	0.26729	22		6
650	5508.18	5518.18	10	0.726923	0.227983	22		6
651	5518.18	5528.18	10	0.726923	0.272322	22		6
652	5528.18	5538.18	10	0.726923	0.226259	22		6
653	5538.18	5548.18	10	0.726923	0.265055	22		6
654	5548.18	5558.18	10	0.726923	0.237715	21		6
655	5558.18	5568.18	10	0.726923	0.251638	22		6
656	5568.18	5578.18	10	0.726923	0.253146	21		6
657	5578.18	5588.18	10	0.726923	0.237564	22		6
658	5588.18	5598.18	10	0.726923	0.26921	22		6
659	5598.18	5608.18	10	0.726923	0.226389	21		6
660	5608.18	5618.18	10	0.726923	0.272183	22		6
661	5618.18	5628.18	10	0.726923	0.227454	22		6
662	5628.18	5638.18	10	0.726923	0.262635	22		6
663	5638.18	5648.18	10	0.726923	0.240405	21		6
664	5648.18	5658.18	10	0.726923	0.249127	22		6
665	5658.18	5668.18	10	0.726923	0.256169	21		6
666	5668.18	5678.18	10	0.726923	0.234725	22		6
667	5678.18	5688.18	10	0.726923	0.270664	22		6
668	5688.18	5698.18	10	0.726923	0.225373	21		6
669	5698.18	5708.18	10	0.726923	0.271519	22		6
670	5708.18	5718.18	10	0.726923	0.229009	22		6
671	5718.18	5728.18	10	0.726923	0.260103	22		6
672	5728.18	5738.18	10	0.726923	0.243248	21		6
673	5738.18	5748.18	10	0.726923	0.246645	22		6
674	5748.18	5758.18	10	0.726923	0.259042	22		6
675	5758.18	5768.18	10	0.726923	0.232039	22		6
676	5768.18	5778.18	10	0.726923	0.271682	22		6
677	5778.18	5788.18	10	0.726923	0.225015	22		6
678	5788.18	5798.18	10	0.726923	0.270332	22		6
679	5798.18	5808.18	10	0.726923	0.230885	22		6
680	5808.18	5818.18	10	0.726923	0.257545	22		6
681	5818.18	5828.18	10	0.726923	0.246285	21		6
682	5828.18	5838.18	10	0.726923	0.244161	22		6
683	5838.18	5848.18	10	0.726923	0.261752	22		6
684	5848.18	5858.18	10	0.726923	0.22966	22		6
685	5858.18	5868.18	10	0.726923	0.272285	22		6
686	5868.18	5878.18	10	0.726923	0.225308	22		6
687	5878.18	5888.18	10	0.726923	0.26865	23		6
688	5888.18	5898.18	10	0.726923	0.233062	22		6
689	5898.18	5908.18	10	0.726923	0.25502	22		6
690	5908.18	5918.18	10	0.726923	0.249532	21		6
691	5918.18	5928.18	10	0.726923	0.241658	22		6
692	5928.18	5938.18	10	0.726923	0.264273	22		6
693	5938.18	5948.18	10	0.726923	0.227721	22		6
694	5948.18	5958.18	10	0.726923	0.272472	22		6
695	5958.18	5968.18	10	0.726923	0.226168	22		6
696	5968.18	5978.18	10	0.726923	0.266539	23		6
697	5978.18	5988.18	10	0.726923	0.235538	22		6
698	5988.18	5998.18	10	0.726923	0.252547	22		6
699	5998.18	6008.18	10	0.726923	0.252942	22		6
700	6008.18	6018.18	10	0.726923	0.239133	22		6
701	6018.18	6028.18	10	0.726923	0.26656	22		6
702	6028.18	6038.18	10	0.726923	0.226303	22		6
703	6038.18	6048.18	10	0.726923	0.272217	22		6
704	6048.18	6058.18	10	0.726923	0.227486	22		6
705	6058.18	6068.18	10	0.726923	0.264104	22		6
706	6068.18	6078.18	10	0.726923	0.238299	21		6
707	6078.18	6088.18	10	0.726923	0.250101	22		6
708	6088.18	6098.18	10	0.726923	0.256407	22		6
709	6098.18	6108.18	10	0.726923	0.2366	22		6
710	6108.18	6118.18	10	0.726923	0.268548	22		6
711	6118.18	6128.18	10	0.726923	0.225421	22		6
712	6128.18	6138.18	10	0.726923	0.271495	22		6
713	6138.18	6148.18	10	0.726923	0.229172	22		6
714	6148.18	6158.18	10	0.726923	0.261476	22		6
715	6158.18	6168.18	10	0.726923	0.241299	21		6
716	6168.18	6178.18	10	0.726923	0.24763	22		6
717	6178.18	6188.18	10	0.726923	0.259776	22		6
718	6188.18	6198.18	10	0.726923	0.234086	22		6
719	6198.18	6208.18	10	0.726923	0.270171	22		6
720	6208.18	6218.18	10	0.726923	0.225046	22		6
721	6218.18	6228.18	10	0.726923	0.270301	22		6
722	6228.18	6238.18	10	0.726923	0.231166	22		6
723	6238.18	6248.18	10	0.726923	0.258775	22		6
724	6248.18	6258.18	10	0.726923	0.244461	21		6
725	6258.18	6268.18	10	0.726923	0.245076	22		6
726	6268.18	6278.18	10	0.726923	0.262891	22		6
727	6278.18	6288.18	10	0.726923	0.231654	21		6
728	6288.18	6298.18	10	0.726923	0.271372	22		6
729	6298.18	6308.18	10	0.726923	0.225131	22		6
730	6308.18	6318.18	10	0.726923	0.268668	22		6
731	6318.18	6328.18	10	0.726923	0.233419	22		6
732	6328.18	6338.18	10	0.726923	0.256091	22		6
733	6338.18	6348.18	10	0.726923	0.247692	21		6
734	6348.18	6358.18	10	0.726923	0.242402	22		6
735	6358.18	6368.18	10	0.726923	0.265619	22		6
736	6368.18	6378.18	10	0.726923	0.229404	22		6
737	6378.18	6388.18	10	0.726923	0.272103	22		6
738	6388.18	6398.18	10	0.726923	0.225642	22		6
739	6398.18	6408.18	10	0.726923	0.266666	23		6
740	6408.18	6418.18	10	0.726923	0.235869	21		6
741	6418.18	6428.18	10	0.726923	0.253471	22		6


==> data/vonkarman/dt_kvortex_AR_tol1e-2_p3_dtmax8.txt <==
it	Told	T	dt	fac	err	newt_steps		newt_steps_max	newt_steps_total
0	0	0	0	0	-1	0		-1	0
1	0	0.01	0.01	0.756	2435.53	18		5	18
2	0.01	0.02	0.01	0.7875	1497.27	16		4	34
3	0.02	0.03	0.01	0.7875	363.135	16		4	50
4	0.03	0.04	0.01	0.7875	423.021	16		4	66
5	0.04	0.05	0.01	0.7875	148.53	16		4	82
6	0.05	0.06	0.01	0.7875	121.496	16		4	98
7	0.06	0.07	0.01	0.7875	73.2522	16		4	114
8	0.07	0.08	0.01	0.7875	59.5752	16		4	130
9	0.08	0.09	0.01	0.7875	53.4796	16		4	146
10	0.09	0.1	0.01	0.7875	45.9642	16		4	162
11	0.1	0.11	0.01	0.7875	37.8613	16		4	178
12	0.11	0.12	0.01	0.7875	34.2584	16		4	194
13	0.12	0.13	0.01	0.7875	32.5918	16		4	210
14	0.13	0.14	0.01	0.7875	30.2999	16		4	226
15	0.14	0.15	0.01	0.7875	26.8879	16		4	242
16	0.15	0.16	0.01	0.7875	23.3238	16		4	258
17	0.16	0.17	0.01	0.7875	22.7363	16		4	274
18	0.17	0.18	0.01	0.7875	25.037	16		4	290
19	0.18	0.19	0.01	0.7875	25.1347	16		4	306
20	0.19	0.2	0.01	0.7875	22.0106	16		4	322
21	0.2	0.21	0.01	0.7875	19.4986	16		4	338
22	0.21	0.22	0.01	0.7875	18.9267	16		4	354
23	0.22	0.23	0.01	0.7875	18.423	16		4	370
24	0.23	0.24	0.01	0.7875	17.3382	16		4	386
25	0.24	0.25	0.01	0.7875	15.86	16		4	402
26	0.25	0.26	0.01	0.7875	14.1648	16		4	418
27	0.26	0.27	0.01	0.7875	13.0887	16		4	434
28	0.27	0.28	0.01	0.7875	13.6876	16		4	450
29	0.28	0.29	0.01	0.7875	14.7442	16		4	466
30	0.29	0.3	0.01	0.7875	14.3107	16		4	482
31	0.3	0.31	0.01	0.7875	12.6482	16		4	498
32	0.31	0.32	0.01	0.7875	11.4003	16		4	514
33	0.32	0.33	0.01	0.7875	10.9941	16		4	530
34	0.33	0.34	0.01	0.7875	10.7041	16		4	546
35	0.34	0.35	0.01	0.7875	10.2302	16		4	562
36	0.35	0.36	0.01	0.7875	9.6389	16		4	578
37	0.36	0.37	0.01	0.7875	8.91814	16		4	594
38	0.37	0.38	0.01	0.7875	8.11397	16		4	610
39	0.38	0.39	0.01	0.7875	7.69007	16		4	626
40	0.39	0.4	0.01	0.7875	8.07866	16		4	642
41	0.4	0.41	0.01	0.7875	8.69444	16		4	658
42	0.41	0.42	0.01	0.7875	8.6701	16		4	674
43	0.42	0.43	0.01	0.7875	7.98118	16		4	690
44	0.43	0.44	0.01	0.7875	7.26586	16		4	706
45	0.44	0.45	0.01	0.7875	6.9274	16		4	722
46	0.45	0.46	0.01	0.7875	6.80418	16		4	738
47	0.46	0.47	0.01	0.7875	6.66516	16		4	754
48	0.47	0.48	0.01	0.7875	6.45034	16		4	770
49	0.48	0.49	0.01	0.7875	6.14787	16		4	786
50	0.49	0.5	0.01	0.7875	5.75579	16		4	802
51	0.5	0.51	0.01	0.7875	5.392	16		4	818
52	0.51	0.52	0.01	0.7875	5.2895	16		4	834
53	0.52	0.53	0.01	0.7875	5.48858	16		4	850
54	0.53	0.54	0.01	0.7875	5.71064	16		4	866
55	0.54	0.55	0.01	0.7875	5.70586	16		4	882
56	0.55	0.56	0.01	0.7875	5.47069	16		4	898
57	0.56	0.57	0.01	0.7875	5.14765	16		4	914
58	0.57	0.58	0.01	0.7875	4.86413	16		4	930
59	0.58	0.59	0.01	0.7875	4.66753	16		4	946
60	0.59	0.6	0.01	0.7875	4.53778	16		4	962
61	0.6	0.61	0.01	0.7875	4.42204	16		4	978
62	0.61	0.62	0.01	0.7875	4.27379	16		4	994
63	0.62	0.63	0.01	0.7875	4.08998	16		4	1010
64	0.63	0.64	0.01	0.7875	3.92265	16		4	1026
65	0.64	0.65	0.01	0.7875	3.82821	16		4	1042
66	0.65	0.66	0.01	0.7875	3.79372	16		4	1058
67	0.66	0.67	0.01	0.7875	3.76223	16		4	1074
68	0.67	0.68	0.01	0.7875	3.72133	16		4	1090
69	0.68	0.69	0.01	0.7875	3.69717	16		4	1106
70	0.69	0.7	0.01	0.7875	3.67997	16		4	1122
71	0.7	0.71	0.01	0.7875	3.62239	16		4	1138
72	0.71	0.72	0.01	0.7875	3.49901	16		4	1154
73	0.72	0.73	0.01	0.7875	3.32926	16		4	1170
74	0.73	0.74	0.01	0.7875	3.1532	16		4	1186
75	0.74	0.75	0.01	0.7875	2.99919	16		4	1202
76	0.75	0.76	0.01	0.7875	2.87542	16		4	1218
77	0.76	0.77	0.01	0.7875	2.78713	16		4	1234
78	0.77	0.78	0.01	0.7875	2.74094	15		4	1249
79	0.78	0.79	0.01	0.7875	2.71994	14		4	1263
80	0.79	0.8	0.01	0.7875	2.68121	14		4	1277
81	0.8	0.81	0.01	0.7875	2.60035	14		4	1291
82	0.81	0.82	0.01	0.7875	2.50166	14		4	1305
83	0.82	0.83	0.01	0.7875	2.42804	15		4	1320
84	0.83	0.84	0.01	0.7875	2.38942	15		4	1335
85	0.84	0.85	0.01	0.7875	2.35841	16		4	1351
86	0.85	0.86	0.01	0.7875	2.31001	15		4	1366
87	0.86	0.87	0.01	0.7875	2.24755	15		4	1381
88	0.87	0.88	0.01	0.7875	2.19121	15		4	1396
89	0.88	0.89	0.01	0.7875	2.1503	15		4	1411
90	0.89	0.9	0.01	0.7875	2.11295	14		4	1425
91	0.9	0.91	0.01	0.7875	2.06144	14		4	1439
92	0.91	0.92	0.01	0.7875	1.99059	14		4	1453
93	0.92	0.93	0.01	0.7875	1.91113	14		4	1467
94	0.93	0.94	0.01	0.7875	1.84017	14		4	1481
95	0.94	0.95	0.01	0.7875	1.78793	14		4	1495
96	0.95	0.96	0.01	0.7875	1.75069	14		4	1509
97	0.96	0.97	0.01	0.7875	1.71686	14		4	1523
98	0.97	0.98	0.01	0.7875	1.67937	14		4	1537
99	0.98	0.99	0.01	0.7875	1.64031	14		4	1551
100	0.99	1	0.01	0.7875	1.60406	14		4	1565
101	1	1.01	0.01	0.7875	1.56868	14		4	1579
102	1.01	1.02	0.01	0.7875	1.52654	14		4	1593
103	1.02	1.03	0.01	0.7875	1.47363	14		4	1607
104	1.03	1.04	0.01	0.7875	1.41617	14		4	1621
105	1.04	1.05	0.01	0.7875	1.36715	14		4	1635
106	1.05	1.06	0.01	0.7875	1.33577	14		4	1649
107	1.06	1.07	0.01	0.7875	1.32033	15		4	1664
108	1.07	1.08	0.01	0.7875	1.31105	15		4	1679
109	1.08	1.09	0.01	0.7875	1.29827	15		4	1694
110	1.09	1.1	0.01	0.7875	1.27752	15		4	1709
111	1.1	1.11	0.01	0.7875	1.24936	15		4	1724
112	1.11	1.12	0.01	0.7875	1.21697	15		4	1739
113	1.12	1.13	0.01	0.7875	1.18445	14		4	1753
114	1.13	1.14	0.01	0.7875	1.15535	14		4	1767
115	1.14	1.15	0.01	0.7875	1.13074	14		4	1781
116	1.15	1.16	0.01	0.7875	1.10842	15		4	1796
117	1.16	1.17	0.01	0.7875	1.085	15		4	1811
118	1.17	1.18	0.01	0.7875	1.05914	15		4	1826
119	1.18	1.19	0.01	0.7875	1.03257	16		4	1842
120	1.19	1.2	0.01	0.7875	1.0083	16		4	1858
121	1.2	1.21	0.01	0.7875	0.988162	16		4	1874
122	1.21	1.22	0.01	0.7875	0.971621	16		4	1890
123	1.22	1.23	0.01	0.7875	0.956058	16		4	1906
124	1.23	1.24	0.01	0.7875	0.938345	16		4	1922
125	1.24	1.25	0.01	0.7875	0.917053	16		4	1938
126	1.25	1.26	0.01	0.7875	0.894076	16		4	1954
127	1.26	1.27	0.01	0.7875	0.874082	16		4	1970
128	1.27	1.28	0.01	0.7875	0.861417	16		4	1986
129	1.28	1.29	0.01	0.7875	0.856669	16		4	2002
130	1.29	1.3	0.01	0.7875	0.856065	16		4	2018
131	1.3	1.31	0.01	0.7875	0.854205	16		4	2034
132	1.31	1.32	0.01	0.7875	0.847345	16		4	2050
133	1.32	1.33	0.01	0.7875	0.834819	16		4	2066
134	1.33	1.34	0.01	0.7875	0.818481	16		4	2082
135	1.34	1.35	0.01	0.7875	0.80115	16		4	2098
136	1.35	1.36	0.01	0.7875	0.784965	16		4	2114
137	1.36	1.37	0.01	0.7875	0.770369	16		4	2130
138	1.37	1.38	0.01	0.7875	0.756354	16		4	2146
139	1.38	1.39	0.01	0.7875	0.741831	16		4	2162
140	1.39	1.4	0.01	0.7875	0.72691	16		4	2178
141	1.4	1.41	0.01	0.7875	0.712842	16		4	2194
142	1.41	1.42	0.01	0.7875	0.700639	16		4	2210
143	1.42	1.43	0.01	0.7875	0.689728	16		4	2226
144	1.43	1.44	0.01	0.7875	0.678112	16		4	2242
145	1.44	1.45	0.01	0.7875	0.664081	16		4	2258
146	1.45	1.46	0.01	0.7875	0.648049	16		4	2274
147	1.46	1.47	0.01	0.7875	0.632934	16		4	2290
148	1.47	1.48	0.01	0.7875	0.622489	16		4	2306
149	1.48	1.49	0.01	0.7875	0.61856	16		4	2322
150	1.49	1.5	0.01	0.7875	0.619493	16		4	2338
151	1.5	1.51	0.01	0.7875	0.621171	16		4	2354
152	1.51	1.52	0.01	0.7875	0.619692	16		4	2370
153	1.52	1.53	0.01	0.7875	0.613454	16		4	2386
154	1.53	1.54	0.01	0.7875	0.60342	16		4	2402
155	1.54	1.55	0.01	0.7875	0.591829	16		4	2418
156	1.55	1.56	0.01	0.7875	0.580473	16		4	2434
157	1.56	1.57	0.01	0.7875	0.569751	16		4	2450
158	1.57	1.58	0.01	0.7875	0.559004	16		4	2466
159	1.58	1.59	0.01	0.7875	0.547593	16		4	2482
160	1.59	1.6	0.01	0.7875	0.535732	16		4	2498
161	1.6	1.61	0.01	0.7875	0.524462	16		4	2514
162	1.61	1.62	0.01	0.7875	0.514909	16		4	2530
163	1.62	1.63	0.01	0.7875	0.507447	16		4	2546
164	1.63	1.64	0.01	0.7875	0.50139	16		4	2562
165	1.64	1.65	0.01	0.7875	0.495387	16		4	2578
166	1.65	1.66	0.01	0.7875	0.488157	16		4	2594
167	1.66	1.67	0.0100015	0.7875	0.479263	16		4	2610
168	1.67	1.68007	0.0100644	0.7875	0.475637	16		4	2626
169	1.68007	1.69022	0.0101535	0.7875	0.474467	16		4	2642
170	1.69022	1.70047	0.0102517	0.7875	0.474845	16		4	2658
171	1.70047	1.71082	0.0103482	0.7875	0.47678	16		4	2674
172	1.71082	1.72125	0.0104314	0.7875	0.479846	16		4	2690
173	1.72125	1.73174	0.0104928	0.7875	0.483083	16		4	2706
174	1.73174	1.74227	0.010531	0.7875	0.485482	16		4	2722
175	1.74227	1.75283	0.0105518	0.7875	0.486509	16		4	2738
176	1.75283	1.76339	0.0105653	0.7875	0.486265	16		4	2754
177	1.76339	1.77397	0.0105805	0.7875	0.485253	16		4	2770
178	1.77397	1.78458	0.0106032	0.7875	0.484015	16		4	2786
179	1.78458	1.79521	0.0106349	0.7875	0.482897	16		4	2802
180	1.79521	1.80589	0.0106749	0.7875	0.482004	16		4	2818
181	1.80589	1.81661	0.0107218	0.7875	0.4813	16		4	2834
182	1.81661	1.82738	0.010774	0.7875	0.480692	15		4	2849
183	1.82738	1.83821	0.0108311	0.821739	0.480067	12		3	2861
184	1.83821	1.84958	0.0113668	0.7875	0.52942	14		4	2875
185	1.84958	1.86064	0.0110651	0.7875	0.492948	14		4	2889
186	1.86064	1.87167	0.0110308	0.7875	0.476931	13		4	2902
187	1.87167	1.88279	0.0111183	0.7875	0.474548	14		4	2916
188	1.88279	1.89402	0.0112253	0.7875	0.475102	14		4	2930
189	1.89402	1.90535	0.0113288	0.7875	0.476284	14		4	2944
190	1.90535	1.91677	0.0114239	0.7875	0.478067	14		4	2958
191	1.91677	1.92828	0.0115054	0.7875	0.479828	14		4	2972
192	1.92828	1.93985	0.0115733	0.7875	0.480555	14		4	2986
193	1.93985	1.95149	0.0116357	0.7875	0.479749	14		4	3000
194	1.95149	1.96319	0.011705	0.7875	0.47784	14		4	3014
195	1.96319	1.97498	0.0117904	0.7875	0.475951	16		4	3030
196	1.97498	1.98687	0.0118921	0.7875	0.475299	16		4	3046
197	1.98687	1.99887	0.0120001	0.7875	0.476524	16		4	3062
198	1.99887	2.01097	0.0120988	0.7875	0.479183	16		4	3078
199	2.01097	2.02315	0.0121756	0.7875	0.481864	16		4	3094
200	2.02315	2.03538	0.0122302	0.7875	0.483129	16		4	3110
201	2.03538	2.04765	0.0122743	0.7875	0.482551	16		4	3126
202	2.04765	2.05998	0.0123235	0.7875	0.480889	16		4	3142
203	2.05998	2.07236	0.0123871	0.7875	0.479382	16		4	3158
204	2.07236	2.08483	0.012464	0.7875	0.478921	16		4	3174
205	2.08483	2.09737	0.0125455	0.7875	0.479616	16		4	3190
206	2.09737	2.10999	0.0126214	0.7875	0.480935	16		4	3206
207	2.10999	2.12268	0.0126861	0.7875	0.482166	16		4	3222
208	2.12268	2.13542	0.0127403	0.7875	0.482782	16		4	3238
209	2.13542	2.14821	0.0127893	0.7875	0.482444	16		4	3254
210	2.14821	2.16105	0.0128415	0.7875	0.480919	16		4	3270
211	2.16105	2.17396	0.0129075	0.7875	0.478206	16		4	3286
212	2.17396	2.18696	0.0129983	0.7875	0.474801	16		4	3302
213	2.18696	2.20008	0.013121	0.7875	0.471748	14		4	3316
214	2.20008	2.21335	0.0132734	0.7875	0.470296	14		4	3330
215	2.21335	2.22679	0.0134413	0.7875	0.471224	14		4	3344
216	2.22679	2.24039	0.0136024	0.7875	0.474182	14		4	3358
217	2.24039	2.25413	0.0137368	0.7875	0.477736	14		4	3372
218	2.25413	2.26797	0.013838	0.7875	0.480362	14		4	3386
219	2.26797	2.28188	0.0139145	0.7875	0.481518	16		4	3402
220	2.28188	2.29586	0.0139802	0.7875	0.481643	16		4	3418
221	2.29586	2.30991	0.014045	0.7875	0.481313	16		4	3434
222	2.30991	2.32402	0.0141134	0.7875	0.480655	16		4	3450
223	2.32402	2.33821	0.0141885	0.7875	0.479584	16		4	3466
224	2.33821	2.35249	0.0142746	0.7875	0.478385	16		4	3482
225	2.35249	2.36686	0.0143733	0.7875	0.477822	16		4	3498
226	2.36686	2.38134	0.0144783	0.7875	0.478504	16		4	3514
227	2.38134	2.39591	0.0145772	0.7875	0.48013	16		4	3530
228	2.39591	2.41057	0.0146601	0.7875	0.481585	16		4	3546
229	2.41057	2.4253	0.0147287	0.7875	0.482018	16		4	3562
230	2.4253	2.4401	0.0147931	0.7875	0.481687	16		4	3578
231	2.4401	2.45496	0.0148613	0.7875	0.4815	16		4	3594
232	2.45496	2.46989	0.0149316	0.7875	0.481801	16		4	3610
233	2.46989	2.48489	0.0149992	0.7875	0.481826	16		4	3626
234	2.48489	2.49996	0.0150669	0.7875	0.480453	16		4	3642
235	2.49996	2.5151	0.0151492	0.7875	0.477429	16		4	3658
236	2.5151	2.53037	0.0152641	0.7875	0.473756	16		4	3674
237	2.53037	2.54579	0.0154195	0.7875	0.471076	16		4	3690
238	2.54579	2.56139	0.0156059	0.7875	0.470715	16		4	3706
239	2.56139	2.57719	0.0157987	0.7875	0.472858	16		4	3722
240	2.57719	2.59316	0.0159696	0.7875	0.476276	16		4	3738
241	2.59316	2.60927	0.0161037	0.7875	0.479043	16		4	3754
242	2.60927	2.62547	0.0162076	0.7875	0.47985	16		4	3770
243	2.62547	2.64178	0.016303	0.7875	0.478706	16		4	3786
244	2.64178	2.65819	0.016412	0.7875	0.47658	16		4	3802
245	2.65819	2.67474	0.0165463	0.7875	0.474657	16		4	3818
246	2.67474	2.69144	0.0167041	0.7875	0.47387	16		4	3834
247	2.69144	2.70831	0.0168728	0.7875	0.474639	16		4	3850
248	2.70831	2.72535	0.017034	0.7875	0.47663	16		4	3866
249	2.72535	2.74252	0.0171728	0.7875	0.478705	16		4	3882
250	2.74252	2.75981	0.0172876	0.7875	0.47949	16		4	3898
251	2.75981	2.7772	0.0173937	0.7875	0.478326	16		4	3914
252	2.7772	2.79471	0.0175147	0.7875	0.4758	16		4	3930
253	2.79471	2.81238	0.0176676	0.7875	0.473376	16		4	3946
254	2.81238	2.83023	0.0178522	0.7875	0.472509	16		4	3962
255	2.83023	2.84828	0.0180498	0.7875	0.473749	14		4	3976
256	2.84828	2.86652	0.0182337	0.7875	0.476337	16		4	3992
257	2.86652	2.8849	0.018386	0.7875	0.478707	16		4	4008
258	2.8849	2.90341	0.0185089	0.7875	0.479636	16		4	4024
259	2.90341	2.92203	0.0186206	0.7875	0.478976	16		4	4040
260	2.92203	2.94078	0.0187416	0.7875	0.477387	16		4	4056
261	2.94078	2.95966	0.0188843	0.7875	0.475643	16		4	4072
262	2.95966	2.97871	0.0190512	0.7875	0.474283	16		4	4088
263	2.97871	2.99795	0.0192381	0.7875	0.473676	16		4	4104
264	2.99795	3.01738	0.019435	0.7875	0.474077	16		4	4120
265	3.01738	3.03701	0.0196284	0.7875	0.475334	16		4	4136
266	3.03701	3.05682	0.0198063	0.7875	0.47661	16		4	4152
267	3.05682	3.07679	0.0199679	0.7875	0.476772	16		4	4168
268	3.07679	3.09692	0.0201286	0.7875	0.475371	16		4	4184
269	3.09692	3.11723	0.0203105	0.7875	0.473182	16		4	4200
270	3.11723	3.13775	0.0205255	0.7875	0.471725	16		4	4216
271	3.13775	3.15852	0.0207642	0.7875	0.472191	16		4	4232
272	3.15852	3.17951	0.0209987	0.7875	0.474529	16		4	4248
273	3.17951	3.20072	0.021201	0.7875	0.477355	16		4	4264
274	3.20072	3.22208	0.0213629	0.7875	0.478855	16		4	4280
275	3.22208	3.24358	0.0215035	0.7875	0.477978	16		4	4296
276	3.24358	3.26524	0.0216582	0.7875	0.474981	16		4	4312
277	3.26524	3.2871	0.0218599	0.7875	0.471241	16		4	4328
278	3.2871	3.30922	0.0221217	0.7875	0.468754	16		4	4344
279	3.30922	3.33165	0.0224261	0.7875	0.469347	16		4	4360
280	3.33165	3.35437	0.0227251	0.7875	0.473343	16		4	4376
281	3.35437	3.37734	0.0229631	0.7875	0.478473	16		4	4392
282	3.37734	3.40046	0.0231204	0.7875	0.481064	16		4	4408
283	3.40046	3.42369	0.0232369	0.7875	0.479278	16		4	4424
284	3.42369	3.44708	0.023383	0.7875	0.474654	16		4	4440
285	3.44708	3.47068	0.0236062	0.7875	0.470553	16		4	4456
286	3.47068	3.49458	0.0239005	0.7875	0.469597	16		4	4472
287	3.49458	3.5188	0.0242148	0.7875	0.4719	16		4	4488
288	3.5188	3.54329	0.0244934	0.7875	0.475084	16		4	4504
289	3.54329	3.56801	0.0247197	0.7875	0.476387	16		4	4520
290	3.56801	3.59294	0.0249253	0.7875	0.47492	16		4	4536
291	3.59294	3.61809	0.0251584	0.7875	0.471894	16		4	4552
292	3.61809	3.64354	0.0254479	0.7875	0.469346	16		4	4568
293	3.64354	3.66933	0.0257873	0.7875	0.468827	16		4	4584
294	3.66933	3.69547	0.0261408	0.7875	0.470483	16		4	4600
295	3.69547	3.72194	0.026468	0.7875	0.472842	16		4	4616
296	3.72194	3.74869	0.0267547	0.7875	0.473818	16		4	4632
297	3.74869	3.77572	0.0270259	0.7875	0.47233	16		4	4648
298	3.77572	3.80305	0.0273285	0.7875	0.469027	16		4	4664
299	3.80305	3.83075	0.0276991	0.7875	0.465827	16		4	4680
300	3.83075	3.85889	0.028139	0.7875	0.464924	16		4	4696
301	3.85889	3.88749	0.0286043	0.7875	0.46742	16		4	4712
302	3.88749	3.91652	0.0290255	0.7875	0.471927	16		4	4728
303	3.91652	3.94587	0.0293589	0.7875	0.475017	16		4	4744
304	3.94587	3.97551	0.0296315	0.7875	0.47426	16		4	4760
305	3.97551	4.00543	0.0299226	0.7875	0.470566	16		4	4776
306	4.00543	4.03572	0.0302953	0.7875	0.467309	16		4	4792
307	4.03572	4.06647	0.0307438	0.7875	0.467487	16		4	4808
308	4.06647	4.09766	0.031195	0.7875	0.470899	16		4	4824
309	4.09766	4.12924	0.0315762	0.7875	0.473957	16		4	4840
310	4.12924	4.16113	0.0318932	0.7875	0.473679	16		4	4856
311	4.16113	4.19335	0.0322196	0.7875	0.471149	16		4	4872
312	4.19335	4.22596	0.0326075	0.7875	0.469806	16		4	4888
313	4.22596	4.25899	0.0330316	0.7875	0.471231	16		4	4904
314	4.25899	4.29242	0.0334273	0.7875	0.473466	16		4	4920
315	4.29242	4.32619	0.0337745	0.7875	0.473846	16		4	4936
316	4.32619	4.36031	0.0341162	0.7875	0.472437	16		4	4952
317	4.36031	4.3948	0.0344956	0.7875	0.471345	16		4	4968
318	4.3948	4.42971	0.0349061	0.7875	0.471585	16		4	4984
319	4.42971	4.46503	0.0353155	0.7875	0.472066	16		4	5000
320	4.46503	4.50074	0.0357175	0.7875	0.471797	16		4	5016
321	4.50074	4.53687	0.036131	0.7875	0.47162	16		4	5032
322	4.53687	4.57343	0.0365539	0.7875	0.472652	16		4	5048
323	4.57343	4.61038	0.0369547	0.7875	0.474123	16		4	5064
324	4.61038	4.6477	0.0373213	0.7875	0.474318	16		4	5080
325	4.6477	4.68539	0.0376864	0.7875	0.473125	16		4	5096
326	4.68539	4.72348	0.038087	0.7875	0.471875	16		4	5112
327	4.72348	4.762	0.0385258	0.7875	0.471066	16		4	5128
328	4.762	4.801	0.0389919	0.7875	0.470261	16		4	5144
329	4.801	4.84048	0.0394862	0.7875	0.470546	16		4	5160
330	4.84048	4.88046	0.0399787	0.7875	0.474186	16		4	5176
331	4.88046	4.92083	0.0403735	0.7875	0.47956	16		4	5192
332	4.92083	4.96145	0.0406193	0.7875	0.480308	16		4	5208
333	4.96145	5.0023	0.0408454	0.7875	0.473804	16		4	5224
334	5.0023	5.04356	0.0412599	0.7875	0.465776	16		4	5240
335	5.04356	5.08547	0.0419166	0.7875	0.464609	16		4	5256
336	5.08547	5.12809	0.0426194	0.7875	0.471891	16		4	5272
337	5.12809	5.1712	0.0431099	0.7875	0.478772	16		4	5288
338	5.1712	5.2146	0.0433962	0.7875	0.477375	16		4	5304
339	5.2146	5.25833	0.043727	0.7875	0.470129	16		4	5320
340	5.25833	5.30261	0.0442854	0.7875	0.46395	16		4	5336
341	5.30261	5.34766	0.0450493	0.7875	0.463234	16		4	5352
342	5.34766	5.39351	0.0458499	0.7875	0.46762	16		4	5368
343	5.39351	5.44003	0.0465184	0.7875	0.472632	16		4	5384
344	5.44003	5.48706	0.0470292	0.7875	0.473738	16		4	5400
345	5.48706	5.53457	0.0475086	0.7875	0.470771	16		4	5416
346	5.53457	5.58266	0.0480935	0.7875	0.466814	16		4	5432
347	5.58266	5.63148	0.0488227	0.7875	0.464076	16		4	5448
348	5.63148	5.68114	0.0496603	0.7875	0.462945	16		4	5464
349	5.68114	5.7317	0.0505534	0.7875	0.463564	16		4	5480
350	5.7317	5.78314	0.0514396	0.7875	0.465482	16		4	5496
351	5.78314	5.83541	0.0522694	0.7875	0.466995	16		4	5512
352	5.83541	5.88846	0.0530551	0.7875	0.467373	16		4	5528
353	5.88846	5.9423	0.0538381	0.7875	0.467788	16		4	5544
354	5.9423	5.99692	0.0546165	0.7875	0.468105	16		4	5560
355	5.99692	6.05231	0.0553937	0.7875	0.465788	16		4	5576
356	6.05231	6.10859	0.0562749	0.7875	0.461148	16		4	5592
357	6.10859	6.16595	0.0573613	0.7875	0.460158	16		4	5608
358	6.16595	6.22446	0.0585105	0.7875	0.466907	16		4	5624
359	6.22446	6.28385	0.0593938	0.7875	0.474982	16		4	5640
360	6.28385	6.3438	0.0599468	0.7875	0.474825	16		4	5656
361	6.3438	6.40431	0.0605116	0.7875	0.466706	16		4	5672
362	6.40431	6.46574	0.0614339	0.7875	0.459187	16		4	5688
363	6.46574	6.52845	0.0627088	0.7875	0.460474	16		4	5704
364	6.52845	6.5924	0.0639506	0.7875	0.469343	16		4	5720
365	6.5924	6.65721	0.0648034	0.7875	0.473978	16		4	5736
366	6.65721	6.72266	0.065453	0.7875	0.467773	16		4	5752
367	6.72266	6.78906	0.0664	0.7875	0.458923	16		4	5768
368	6.78906	6.85685	0.067791	0.7875	0.459714	16		4	5784
369	6.85685	6.92602	0.0691715	0.7875	0.468144	16		4	5800
370	6.92602	6.99618	0.0701538	0.7875	0.469596	16		4	5816
371	6.99618	7.06725	0.0710766	0.7875	0.463174	16		4	5832
372	7.06725	7.13959	0.0723429	0.7875	0.459092	16		4	5848
373	7.13959	7.21344	0.0738493	0.7875	0.460843	16		4	5864
374	7.21344	7.28874	0.0752915	0.7875	0.465567	16		4	5880
375	7.28874	7.36524	0.0765014	0.7875	0.468408	16		4	5896
376	7.36524	7.44281	0.0775732	0.7875	0.466793	16		4	5912
377	7.44281	7.52156	0.0787506	0.7875	0.466831	16		4	5928
378	7.52156	7.6015	0.0799437	0.7875	0.469666	16		4	5944
379	7.6015	7.6825	0.0809914	0.7875	0.46859	16		4	5960
380	7.6825	7.76461	0.0821154	0.7875	0.465026	16		4	5976
381	7.76461	7.84808	0.0834673	0.7875	0.463984	16		4	5992
382	7.84808	7.93298	0.0849049	0.7875	0.468141	16		4	6008
383	7.93298	8.01909	0.0861109	0.7875	0.472374	16		4	6024
384	8.01909	8.10617	0.0870722	0.7875	0.469859	16		4	6040
385	8.10617	8.19437	0.0882012	0.7875	0.463839	16		4	6056
386	8.19437	8.2841	0.0897297	0.7875	0.4606	16		4	6072
387	8.2841	8.3756	0.0914981	0.7875	0.464011	16		4	6088
388	8.3756	8.46867	0.0930722	0.7875	0.468292	16		4	6104
389	8.46867	8.56305	0.0943839	0.7875	0.466053	16		4	6120
390	8.56305	8.65892	0.0958672	0.7875	0.460814	16		4	6136
391	8.65892	8.75666	0.0977415	0.7875	0.460884	16		4	6152
392	8.75666	8.85631	0.0996473	0.7875	0.469735	16		4	6168
393	8.85631	8.95726	0.100948	0.7875	0.473527	16		4	6184
394	8.95726	9.05925	0.101992	0.7875	0.464607	16		4	6200
395	9.05925	9.16295	0.103703	0.7875	0.459957	16		4	6216
396	9.16295	9.26875	0.105796	0.7875	0.470398	16		4	6232
397	9.26875	9.37587	0.107126	0.7875	0.477589	16		4	6248
398	9.37587	9.4838	0.107927	0.7875	0.467962	16		4	6264
399	9.4838	9.59327	0.109474	0.7875	0.459204	16		4	6280
400	9.59327	9.70502	0.111744	0.7875	0.466138	16		4	6296
401	9.70502	9.81851	0.113493	0.7875	0.469311	16		4	6312
402	9.81851	9.93352	0.11501	0.7875	0.460811	16		4	6328
403	9.93352	10.0508	0.117258	0.7875	0.456762	16		4	6344
404	10.0508	10.1707	0.119903	0.7875	0.460189	16		4	6360
405	10.1707	10.293	0.122303	0.7875	0.46191	16		4	6376
406	10.293	10.4176	0.124595	0.7875	0.462982	16		4	6392
407	10.4176	10.5444	0.126832	0.7875	0.462217	16		4	6408
408	10.5444	10.6736	0.129181	0.7875	0.455207	16		4	6424
409	10.6736	10.8058	0.132245	0.7875	0.454666	16		4	6440
410	10.8058	10.9413	0.135436	0.7875	0.461957	16		4	6456
411	10.9413	11.0792	0.137969	0.7875	0.469032	16		4	6472
412	11.0792	11.2191	0.13984	0.7875	0.460552	16		4	6488
413	11.2191	11.3617	0.142601	0.7875	0.448379	16		4	6504
414	11.3617	11.5084	0.146721	0.7875	0.458755	16		4	6520
415	11.5084	11.6582	0.149813	0.7875	0.465209	16		4	6536
416	11.6582	11.8105	0.152259	0.7875	0.460657	16		4	6552
417	11.8105	11.9657	0.155254	0.7875	0.461399	16		4	6568
418	11.9657	12.124	0.158222	0.7875	0.455704	16		4	6584
419	12.124	12.2859	0.161916	0.7875	0.450555	16		4	6600
420	12.2859	12.4522	0.166325	0.7875	0.458934	16		4	6616
421	12.4522	12.622	0.169808	0.7875	0.465557	16		4	6632
422	12.622	12.7945	0.172538	0.7875	0.460931	16		4	6648
423	12.7945	12.9704	0.175896	0.7875	0.449548	16		4	6664
424	12.9704	13.1513	0.180821	0.7875	0.446887	16		4	6680
425	13.1513	13.3375	0.186252	0.7875	0.462084	16		4	6696
426	13.3375	13.5272	0.189719	0.7875	0.461158	16		4	6712
427	13.5272	13.7206	0.19338	0.7875	0.44844	16		4	6728
428	13.7206	13.9196	0.198958	0.7875	0.446609	16		4	6744
429	13.9196	14.1245	0.204976	0.7875	0.459854	16		4	6760
430	14.1245	14.3337	0.209128	0.7875	0.459717	16		4	6776
431	14.3337	14.5471	0.213386	0.7875	0.45345	16		4	6792
432	14.5471	14.7658	0.218729	0.7875	0.452628	16		4	6808
433	14.7658	14.9901	0.224342	0.7875	0.455961	16		4	6824
434	14.9901	15.2197	0.229536	0.7875	0.45533	16		4	6840
435	15.2197	15.4546	0.23496	0.7875	0.456091	16		4	6856
436	15.4546	15.695	0.240377	0.7875	0.458095	16		4	6872
437	15.695	15.9406	0.245561	0.7875	0.446768	16		4	6888
438	15.9406	16.1935	0.252958	0.7875	0.455495	16		4	6904
439	16.1935	16.4524	0.258904	0.7875	0.464193	16		4	6920
440	16.4524	16.7157	0.263323	0.7875	0.456929	16		4	6936
441	16.7157	16.985	0.26923	0.7875	0.445056	16		4	6952
442	16.985	17.2627	0.277695	0.7875	0.452346	16		4	6968
443	17.2627	17.5476	0.28488	0.7875	0.458627	16		4	6984
444	17.5476	17.8385	0.290911	0.7875	0.452062	16		4	7000
445	17.8385	18.137	0.2985	0.7875	0.446308	16		4	7016
446	18.137	18.4446	0.307598	0.7875	0.44765	16		4	7032
447	18.4446	18.7612	0.316656	0.7875	0.452423	16		4	7048
448	18.7612	19.086	0.324831	0.7875	0.458846	16		4	7064
449	19.086	19.4177	0.331654	0.7875	0.445334	16		4	7080
450	19.4177	19.7597	0.342011	0.7875	0.44458	16		4	7096
451	19.7597	20.1126	0.352891	0.7875	0.447364	16		4	7112
452	20.1126	20.476	0.363361	0.7875	0.453238	16		4	7128
453	20.476	20.8485	0.372517	0.7875	0.441643	16		4	7144
454	20.8485	21.2337	0.385218	0.7875	0.443708	16		4	7160
455	21.2337	21.6314	0.397732	0.7875	0.431229	16		4	7176
456	21.6314	22.046	0.414577	0.7875	0.464172	16		4	7192
457	22.046	22.4677	0.421661	0.7875	0.435148	16		4	7208
458	22.4677	22.9059	0.438196	0.7875	0.436844	16		4	7224
459	22.9059	23.3607	0.454789	0.7875	0.437598	16		4	7240
460	23.3607	23.8324	0.471739	0.7875	0.456153	16		4	7256
461	23.8324	24.315	0.482594	0.7875	0.427042	16		4	7272
462	24.315	24.8197	0.504672	0.7875	0.43049	16		4	7288
463	24.8197	25.346	0.526347	0.7875	0.447618	16		4	7304
464	25.346	25.8879	0.54186	0.7875	0.431669	16		4	7320
465	25.8879	26.4525	0.564617	0.7875	0.415356	16		4	7336
466	26.4525	27.0484	0.595933	0.7875	0.438616	16		4	7352
467	27.0484	27.6661	0.617665	0.7875	0.422258	16		4	7368
468	27.6661	28.3144	0.648352	0.7875	0.410002	16		4	7384
469	28.3144	29.0017	0.687279	0.7875	0.418517	16		4	7400
470	29.0017	29.7253	0.723568	0.7875	0.411307	16		4	7416
471	29.7253	30.4915	0.766198	0.7875	0.41405	16		4	7432
472	30.4915	31.301	0.809544	0.7875	0.416715	16		4	7448
473	31.301	32.1545	0.853516	0.7875	0.414648	16		4	7464
474	32.1545	33.0559	0.901369	0.7875	0.414472	16		4	7480
475	33.0559	34.0079	0.952038	0.7875	0.401367	16		4	7496
476	34.0079	35.0243	1.01638	0.7875	0.411062	16		4	7512
477	35.0243	36.1008	1.07648	0.7875	0.383474	16		4	7528
478	36.1008	37.2677	1.16684	0.7875	0.387299	16		4	7544
479	37.2677	38.5283	1.26061	0.7875	0.333298	16		4	7560
480	38.5283	39.9601	1.43181	0.7875	0.317543	16		4	7576
481	39.9601	41.6128	1.65273	0.7875	0.24117	16		4	7592
482	41.6128	43.7038	2.09096	0.7875	0.213808	16		4	7608
483	43.7038	46.4575	2.75373	0.7875	0.1493	16		4	7624
484	46.4575	50.5452	4.08776	0.7875	0.0675558	16		4	7640
485	50.5452	58.4493	7.90402	0.726923	0.0462914	24		6	7664
486	58.4493	66.4493	8	0.726923	0.0410979	24		6	7688
487	66.4493	74.4493	8	0.726923	0.0424007	24		6	7712
488	74.4493	82.4493	8	0.726923	0.0451464	24		6	7736
489	82.4493	90.4493	8	0.726923	0.0406452	22		6	7758
490	90.4493	98.4493	8	0.726923	0.0290899	22		6	7780
491	98.4493	106.449	8	0.726923	0.0310146	22		6	7802
492	106.449	114.449	8	0.726923	0.0235024	22		6	7824
493	114.449	122.449	8	0.726923	0.0106104	21		6	7845
494	122.449	130.449	8	0.726923	0.00960301	21		6	7866
495	130.449	138.449	8	0.756	0.00766324	20		5	7886
496	138.449	146.449	8	0.756	0.00474368	20		5	7906
497	146.449	154.449	8	0.756	0.00443724	20		5	7926
498	154.449	162.449	8	0.756	0.00373836	20		5	7946
499	162.449	170.449	8	0.756	0.00325497	20		5	7966
500	170.449	178.449	8	0.756	0.0028557	20		5	7986
501	178.449	186.449	8	0.756	0.00254271	20		5	8006
502	186.449	194.449	8	0.756	0.00229779	20		5	8026
503	194.449	202.449	8	0.756	0.00212672	20		5	8046
504	202.449	210.449	8	0.756	0.00200914	20		5	8066
505	210.449	218.449	8	0.756	0.00194083	20		5	8086
506	218.449	226.449	8	0.756	0.00191507	20		5	8106
507	226.449	234.449	8	0.756	0.00194167	20		5	8126
508	234.449	242.449	8	0.756	0.00206417	20		5	8146
509	242.449	250.449	8	0.756	0.00229622	20		5	8166
510	250.449	258.449	8	0.756	0.00261713	20		5	8186
511	258.449	266.449	8	0.756	0.00300942	20		5	8206
512	266.449	274.449	8	0.756	0.0035117	20		5	8226
513	274.449	282.449	8	0.756	0.00416688	20		5	8246
514	282.449	290.449	8	0.756	0.00497189	20		5	8266
515	290.449	298.449	8	0.756	0.00592559	20		5	8286
516	298.449	306.449	8	0.756	0.00710093	20		5	8306
517	306.449	314.449	8	0.756	0.00857291	20		5	8326
518	314.449	322.449	8	0.756	0.0105575	20		5	8346
519	322.449	330.449	8	0.756	0.0130632	20		5	8366
520	330.449	338.449	8	0.756	0.0163176	20		5	8386
521	338.449	346.449	8	0.756	0.0210829	20		5	8406
522	346.449	354.449	8	0.756	0.0266368	20		5	8426
523	354.449	362.449	8	0.726923	0.0341396	21		6	8447
524	362.449	370.449	8	0.726923	0.0495403	22		6	8469
525	370.449	378.449	8	0.726923	0.0777599	22		6	8491
526	378.449	386.449	8	0.726923	0.109106	22		6	8513
527	386.449	394.449	8	0.726923	0.153252	23		6	8536
528	394.449	402.449	8	0.726923	0.20712	24		6	8560
529	402.449	410.449	8	0.726923	0.271076	24		6	8584
530	410.449	418.449	8	0.726923	0.324688	24		6	8608
531	418.449	426.449	8	0.726923	0.409622	24		6	8632
532	426.449	434.28	7.8304	0.726923	0.48129	24		6	8656
533	434.28	441.543	7.26335	0.726923	0.508198	24		6	8680
534	441.543	448.159	6.61629	0.726923	0.486125	23		6	8703
535	448.159	454.276	6.11674	0.726923	0.480406	22		6	8725
536	454.276	459.953	5.67726	0.726923	0.478629	22		6	8747
537	459.953	465.229	5.27587	0.756	0.430092	20		5	8767
538	465.229	470.513	5.28399	0.726923	0.459555	21		6	8788
539	470.513	475.491	4.97743	0.756	0.471023	20		5	8808
540	475.491	480.327	4.83629	0.756	0.464383	20		5	8828
541	480.327	485.048	4.72145	0.756	0.463837	20		5	8848
542	485.048	489.66	4.61115	0.756	0.465983	20		5	8868
543	489.66	494.156	4.4965	0.756	0.452777	20		5	8888
544	494.156	498.583	4.42692	0.756	0.471839	20		5	8908
545	498.583	502.882	4.29891	0.756	0.451855	20		5	8928
546	502.882	507.117	4.23526	0.756	0.47285	20		5	8948
547	507.117	511.227	4.10987	0.756	0.453243	20		5	8968
548	511.227	515.272	4.04488	0.756	0.479417	20		5	8988
549	515.272	519.179	3.90712	0.756	0.469899	20		5	9008
550	519.179	522.978	3.79936	0.756	0.462684	20		5	9028
551	522.978	526.692	3.71367	0.756	0.473497	20		5	9048
552	526.692	530.294	3.60208	0.756	0.454313	20		5	9068
553	530.294	533.836	3.54234	0.756	0.465835	20		5	9088
554	533.836	537.291	3.45463	0.756	0.440665	20		5	9108
555	537.291	540.723	3.43205	0.756	0.450807	20		5	9128
556	540.723	544.107	3.38386	0.756	0.4443	20		5	9148
557	544.107	547.459	3.35255	0.756	0.458134	20		5	9168
558	547.459	550.747	3.28775	0.756	0.473426	20		5	9188
559	550.747	553.936	3.18911	0.756	0.466234	20		5	9208
560	553.936	557.046	3.10926	0.756	0.466365	20		5	9228
561	557.046	560.077	3.03112	0.756	0.432437	20		5	9248
562	560.077	563.107	3.03029	0.756	0.443406	20		5	9268
563	563.107	566.111	3.00427	0.756	0.453822	19		5	9287
564	566.111	569.067	2.95551	0.756	0.454111	20		5	9307
565	569.067	571.974	2.90692	0.756	0.485055	20		5	9327
566	571.974	574.771	2.79699	0.756	0.465381	19		5	9346
567	574.771	577.499	2.72862	0.756	0.45274	19		5	9365
568	577.499	580.186	2.68647	0.756	0.421902	19		5	9384
569	580.186	582.894	2.70791	0.756	0.424418	19		5	9403
570	582.894	585.618	2.72411	0.756	0.419606	19		5	9422
571	585.618	588.369	2.75084	0.756	0.449889	19		5	9441
572	588.369	591.083	2.71406	0.756	0.46555	19		5	9460
573	591.083	593.73	2.64739	0.756	0.467549	19		5	9479
574	593.73	596.309	2.57868	0.756	0.47208	19		5	9498
575	596.309	598.813	2.50369	0.756	0.436092	19		5	9517
576	598.813	601.309	2.496	0.756	0.438737	19		5	9536
577	601.309	603.792	2.48331	0.756	0.414369	19		5	9555
578	603.792	606.31	2.5182	0.756	0.408186	19		5	9574
579	606.31	608.876	2.56641	0.756	0.442698	19		5	9593
580	608.876	611.422	2.54573	0.756	0.47952	19		5	9612
581	611.422	613.881	2.45884	0.756	0.472156	19		5	9631
582	613.881	616.268	2.38721	0.756	0.465122	19		5	9650
583	616.268	618.597	2.32929	0.756	0.46557	18		5	9668
584	618.597	620.87	2.27205	0.756	0.420026	18		5	9686
585	620.87	623.163	2.29358	0.756	0.428658	18		5	9704
586	623.163	625.463	2.29967	0.756	0.394991	18		5	9722
587	625.463	627.832	2.36951	0.756	0.418004	18		5	9740
588	627.832	630.228	2.39581	0.756	0.440672	18		5	9758
589	630.228	632.608	2.38014	0.756	0.467736	18		5	9776
590	632.608	634.926	2.31806	0.756	0.489723	19		5	9795
591	634.926	637.15	2.22329	0.756	0.459033	18		5	9813
592	637.15	639.328	2.1789	0.756	0.452292	18		5	9831
593	639.328	641.474	2.14595	0.756	0.433847	18		5	9849
594	641.474	643.617	2.14303	0.756	0.404161	18		5	9867
595	643.617	645.809	2.19128	0.756	0.409247	18		5	9885
596	645.809	648.04	2.2313	0.756	0.410947	18		5	9903
597	648.04	650.309	2.26892	0.756	0.41656	18		5	9921
598	650.309	652.606	2.29676	0.756	0.473633	18		5	9939
599	652.606	654.833	2.22752	0.756	0.474131	18		5	9957
600	654.833	656.993	2.15962	0.756	0.491087	18		5	9975
601	656.993	659.062	2.06941	0.756	0.456892	18		5	9993
602	659.062	661.094	2.03125	0.756	0.43189	18		5	10011
603	661.094	663.125	2.03155	0.756	0.433208	18		5	10029
604	663.125	665.155	2.02979	0.756	0.395869	18		5	10047
605	665.155	667.245	2.08989	0.756	0.424443	18		5	10065
606	667.245	669.347	2.10235	0.756	0.399252	18		5	10083
607	669.347	671.506	2.15846	0.756	0.424237	18		5	10101
608	671.506	673.677	2.17168	0.756	0.450619	18		5	10119
609	673.677	675.819	2.14148	0.756	0.465617	18		5	10137
610	675.819	677.908	2.08879	0.756	0.490696	18		5	10155
611	677.908	679.91	2.00207	0.756	0.477931	18		5	10173
612	679.91	681.845	1.93588	0.756	0.43204	18		5	10191
613	681.845	683.781	1.93594	0.756	0.422104	18		5	10209
614	683.781	685.733	1.95108	0.756	0.416738	18		5	10227
615	685.733	687.707	1.97473	0.756	0.396087	18		5	10245
616	687.707	689.74	2.03283	0.756	0.406577	18		5	10263
617	689.74	691.815	2.07447	0.756	0.405524	18		5	10281
618	691.815	693.933	2.1188	0.756	0.419286	18		5	10299
619	693.933	696.073	2.14014	0.756	0.476448	18		5	10317
620	696.073	698.145	2.07153	0.756	0.485146	18		5	10335
621	698.145	700.138	1.99307	0.756	0.492523	18		5	10353
622	700.138	702.046	1.90796	0.756	0.449039	18		5	10371
623	702.046	703.93	1.88364	0.756	0.431844	18		5	10389
624	703.93	705.814	1.88398	0.756	0.414741	18		5	10407
625	705.814	707.724	1.90988	0.756	0.420212	18		5	10425
626	707.724	709.651	1.92769	0.756	0.39373	18		5	10443
627	709.651	711.64	1.98835	0.756	0.415425	18		5	10461
628	711.64	713.654	2.01458	0.756	0.401916	18		5	10479
629	713.654	715.718	2.06377	0.756	0.429986	18		5	10497
630	715.718	717.785	2.06712	0.756	0.465296	18		5	10515
631	717.785	719.802	2.01671	0.756	0.47278	18		5	10533
632	719.802	721.759	1.9571	0.756	0.486724	18		5	10551
633	721.759	723.64	1.88093	0.756	0.467841	18		5	10569
634	723.64	725.472	1.83173	0.756	0.423725	18		5	10587
635	725.472	727.315	1.8437	0.756	0.427953	18		5	10605
636	727.315	729.165	1.8496	0.756	0.405089	18		5	10623
637	729.165	731.055	1.88981	0.756	0.400234	18		5	10641
638	731.055	732.993	1.93866	0.756	0.401228	18		5	10659
639	732.993	734.98	1.98713	0.756	0.392529	18		5	10677
640	734.98	737.032	2.05175	0.756	0.423205	18		5	10695
641	737.032	739.098	2.06599	0.756	0.455444	18		5	10713
642	739.098	741.128	2.03005	0.756	0.490481	18		5	10731
643	741.128	743.074	1.94605	0.756	0.479529	18		5	10749
644	743.074	744.954	1.87962	0.756	0.476524	18		5	10767
645	744.954	746.773	1.81927	0.756	0.431797	18		5	10785
646	746.773	748.593	1.81967	0.756	0.420183	18		5	10803
647	748.593	750.43	1.83669	0.756	0.413618	18		5	10821
648	750.43	752.293	1.86362	0.756	0.403459	18		5	10839
649	752.293	754.2	1.90668	0.756	0.402692	18		5	10857
650	754.2	756.152	1.95199	0.756	0.405295	18		5	10875
651	756.152	758.146	1.99407	0.756	0.412139	18		5	10893
652	758.146	760.172	2.02573	0.756	0.440369	18		5	10911
653	760.172	762.185	2.01294	0.756	0.47622	18		5	10929
654	762.185	764.133	1.94872	0.756	0.470282	18		5	10947
655	764.133	766.028	1.89446	0.756	0.480374	18		5	10965
656	766.028	767.856	1.82872	0.756	0.462215	18		5	10983
657	767.856	769.645	1.78809	0.756	0.417373	18		5	11001
658	769.645	771.453	1.80885	0.756	0.421955	18		5	11019
659	771.453	773.277	1.8232	0.756	0.403327	18		5	11037
660	773.277	775.142	1.86554	0.756	0.396241	18		5	11055
661	775.142	777.062	1.92017	0.756	0.401845	18		5	11073
662	777.062	779.029	1.96717	0.756	0.393601	18		5	11091
663	779.029	781.059	2.0293	0.756	0.426074	18		5	11109
664	781.059	783.098	2.03879	0.756	0.460597	18		5	11127
665	783.098	785.093	1.99581	0.756	0.490374	18		5	11145
666	785.093	787.007	1.91337	0.756	0.477981	18		5	11163
667	787.007	788.857	1.85005	0.756	0.474108	18		5	11181
668	788.857	790.65	1.79369	0.756	0.429178	18		5	11199
669	790.65	792.448	1.79772	0.756	0.42007	18		5	11217
670	792.448	794.263	1.8147	0.756	0.410559	18		5	11235
671	794.263	796.109	1.84587	0.756	0.405403	18		5	11253
672	796.109	797.994	1.8855	0.756	0.39889	18		5	11271
673	797.994	799.931	1.93641	0.756	0.407152	18		5	11289
674	799.931	801.906	1.97515	0.756	0.411002	18		5	11307
675	801.906	803.914	2.00836	0.756	0.439622	18		5	11325
676	803.914	805.911	1.99681	0.756	0.473803	18		5	11343
677	805.911	807.847	1.93639	0.756	0.4715	18		5	11361
678	807.847	809.728	1.88085	0.756	0.481086	18		5	11379
679	809.728	811.543	1.81469	0.756	0.46027	18		5	11397
680	811.543	813.32	1.77686	0.756	0.419703	18		5	11415
681	813.32	815.114	1.79416	0.756	0.426561	18		5	11433
682	815.114	816.916	1.80186	0.756	0.400072	18		5	11451
683	816.916	818.765	1.84869	0.756	0.400269	18		5	11469
684	818.765	820.661	1.89642	0.756	0.396924	18		5	11487
685	820.661	822.612	1.95084	0.756	0.392954	18		5	11505
686	822.612	824.625	2.01355	0.756	0.424912	18		5	11523
687	824.625	826.65	2.02481	0.756	0.448227	18		5	11541
688	826.65	828.65	2.0002	0.756	0.490591	18		5	11559
689	828.65	830.568	1.9173	0.756	0.480472	18		5	11577
690	830.568	832.418	1.85064	0.756	0.480856	18		5	11595
691	832.418	834.204	1.78582	0.756	0.431929	18		5	11613
692	834.204	835.99	1.78603	0.756	0.422202	18		5	11631
693	835.99	837.79	1.79985	0.756	0.407081	18		5	11649
694	837.79	839.626	1.83597	0.756	0.414441	18		5	11667
695	839.626	841.488	1.86166	0.756	0.390127	18		5	11685
696	841.488	843.414	1.92613	0.756	0.411915	18		5	11703
697	843.414	845.371	1.95707	0.756	0.404559	18		5	11721
698	845.371	847.371	2.00048	0.756	0.434275	18		5	11739
699	847.371	849.368	1.9971	0.756	0.465383	18		5	11757
700	849.368	851.317	1.94828	0.756	0.476663	18		5	11775
701	851.317	853.202	1.88554	0.756	0.479763	18		5	11793
702	853.202	855.023	1.82089	0.756	0.459496	18		5	11811
703	855.023	856.807	1.78393	0.756	0.433201	18		5	11829
704	856.807	858.589	1.78239	0.756	0.427638	18		5	11847
705	858.589	860.378	1.78854	0.756	0.399733	18		5	11865
706	860.378	862.213	1.83554	0.756	0.405032	18		5	11883
707	862.213	864.089	1.87552	0.756	0.38983	18		5	11901
708	864.089	866.03	1.94097	0.756	0.39795	18		5	11919
709	866.03	868.025	1.99495	0.756	0.417092	18		5	11937
710	868.025	870.043	2.01856	0.756	0.434217	18		5	11955
711	870.043	872.059	2.01525	0.756	0.488731	18		5	11973
712	872.059	873.993	1.93417	0.756	0.485634	18		5	11991
713	873.993	875.853	1.86028	0.756	0.481917	18		5	12009
714	875.853	877.647	1.79381	0.756	0.441263	18		5	12027
715	877.647	879.428	1.78128	0.756	0.423697	18		5	12045
716	879.428	881.221	1.79296	0.756	0.40946	18		5	12063
717	881.221	883.047	1.82538	0.756	0.41884	18		5	12081
718	883.047	884.891	1.84442	0.756	0.386925	18		5	12099
719	884.891	886.805	1.91355	0.756	0.4132	18		5	12117
720	886.805	888.747	1.94226	0.756	0.400648	18		5	12135
721	888.747	890.739	1.99178	0.756	0.427412	18		5	12153
722	890.739	892.738	1.99901	0.756	0.454867	18		5	12171
723	892.738	894.703	1.96506	0.756	0.480928	18		5	12189
724	894.703	896.599	1.89614	0.756	0.473032	18		5	12207
725	896.599	898.439	1.83976	0.756	0.465503	18		5	12225
726	898.439	900.233	1.79464	0.756	0.450837	18		5	12243
727	900.233	902.003	1.7694	0.756	0.420192	18		5	12261
728	902.003	903.789	1.78593	0.756	0.407153	18		5	12279
729	903.789	905.61	1.82166	0.756	0.405213	18		5	12297
730	905.61	907.471	1.86106	0.756	0.388773	18		5	12315
731	907.471	909.399	1.92775	0.756	0.403777	18		5	12333
732	909.399	911.371	1.97178	0.756	0.403653	18		5	12351
733	911.371	913.388	2.01702	0.756	0.428326	18		5	12369
734	913.388	915.411	2.0229	0.756	0.478686	18		5	12387
735	915.411	917.366	1.95499	0.756	0.488846	18		5	12405
736	917.366	919.242	1.87619	0.756	0.477597	18		5	12423
737	919.242	921.056	1.81459	0.756	0.457839	18		5	12441
738	921.056	922.836	1.7799	0.756	0.425256	18		5	12459
739	922.836	924.626	1.78937	0.756	0.415574	18		5	12477
740	924.626	926.439	1.81276	0.756	0.414543	18		5	12495
741	926.439	928.276	1.83797	0.756	0.394677	18		5	12513
742	928.276	930.171	1.89429	0.756	0.406584	18		5	12531
743	930.171	932.104	1.93308	0.756	0.402889	18		5	12549
744	932.104	934.083	1.97869	0.756	0.418581	18		5	12567
745	934.083	936.082	1.99974	0.756	0.445556	18		5	12585
746	936.082	938.062	1.97937	0.756	0.478764	18		5	12603
747	938.062	939.974	1.91282	0.756	0.469263	18		5	12621
748	939.974	941.835	1.86091	0.756	0.475978	18		5	12639
749	941.835	943.637	1.80185	0.756	0.459196	18		5	12657
750	943.637	945.403	1.76566	0.756	0.415486	18		5	12675
751	945.403	947.192	1.78886	0.756	0.420149	18		5	12693
752	947.192	948.997	1.80564	0.756	0.401604	18		5	12711
753	948.997	950.848	1.8502	0.756	0.39513	18		5	12729
754	950.848	952.754	1.90617	0.756	0.401447	18		5	12747
755	952.754	954.707	1.95347	0.756	0.393945	18		5	12765
756	954.707	956.722	2.01458	0.756	0.427343	18		5	12783
757	956.722	958.744	2.02199	0.756	0.460099	18		5	12801
758	958.744	960.724	1.98009	0.756	0.490269	18		5	12819
759	960.724	962.622	1.89843	0.756	0.477668	18		5	12837
760	962.622	964.458	1.83601	0.756	0.474784	18		5	12855
761	964.458	966.238	1.77923	0.756	0.42844	18		5	12873
762	966.238	968.022	1.78425	0.756	0.42033	18		5	12891
763	968.022	969.823	1.80073	0.756	0.408025	18		5	12909
764	969.823	971.658	1.83544	0.756	0.408115	18		5	12927
765	971.658	973.529	1.87069	0.756	0.395054	18		5	12945
766	973.529	975.456	1.9274	0.756	0.409098	18		5	12963
767	975.456	977.419	1.96283	0.756	0.409167	18		5	12981
768	977.419	979.418	1.99881	0.756	0.438291	18		5	12999
769	979.418	981.407	1.98933	0.756	0.470871	18		5	13017
770	981.407	983.34	1.93313	0.756	0.47337	18		5	13035
771	983.34	985.215	1.87521	0.756	0.480713	18		5	13053
772	985.215	987.025	1.80971	0.756	0.458826	18		5	13071
773	987.025	988.799	1.77384	0.756	0.424448	18		5	13089
774	988.799	990.583	1.78441	0.756	0.427827	18		5	13107
775	990.583	992.374	1.79031	0.756	0.398791	18		5	13125
776	992.374	994.212	1.8388	0.756	0.402677	18		5	13143
777	994.212	996.095	1.88251	0.756	0.392907	18		5	13161
778	996.095	998.038	1.9431	0.756	0.395008	18		5	13179
779	998.038	1000.04	2.00209	0.756	0.42236	18		5	13197
780	1000.04	1002.06	2.01733	0.756	0.441014	18		5	13215
781	1002.06	1004.06	2.00362	0.756	0.490535	18		5	13233
782	1004.06	1005.98	1.92064	0.756	0.483307	18		5	13251
783	1005.98	1007.83	1.85024	0.756	0.482066	18		5	13269
784	1007.83	1009.62	1.78394	0.756	0.4357	18		5	13287
785	1009.62	1011.39	1.77899	0.756	0.422592	18		5	13305
786	1011.39	1013.19	1.7922	0.756	0.407233	18		5	13323
787	1013.19	1015.02	1.82794	0.756	0.417588	18		5	13341
788	1015.02	1016.86	1.84885	0.756	0.386856	18		5	13359
789	1016.86	1018.78	1.91826	0.756	0.413444	18		5	13377
790	1018.78	1020.73	1.94666	0.756	0.402267	18		5	13395
791	1020.73	1022.72	1.99361	0.756	0.431297	18		5	13413
792	1022.72	1024.72	1.99482	0.756	0.459999	18		5	13431
793	1024.72	1026.67	1.95361	0.756	0.47999	18		5	13449
794	1026.67	1028.56	1.88633	0.756	0.475868	18		5	13467
795	1028.56	1030.38	1.8266	0.756	0.461507	18		5	13485
796	1030.38	1032.17	1.78692	0.756	0.443737	18		5	13503
797	1032.17	1033.94	1.77114	0.756	0.423325	18		5	13521
798	1033.94	1035.73	1.78326	0.756	0.402822	18		5	13539
799	1035.73	1037.55	1.82543	0.756	0.405455	18		5	13557
800	1037.55	1039.42	1.86455	0.756	0.387977	18		5	13575
801	1039.42	1041.35	1.93268	0.756	0.402304	18		5	13593
802	1041.35	1043.33	1.97923	0.756	0.40949	18		5	13611
803	1043.33	1045.34	2.01498	0.756	0.430308	18		5	13629
804	1045.34	1047.36	2.01775	0.756	0.48428	18		5	13647
805	1047.36	1049.3	1.94248	0.756	0.488283	18		5	13665
806	1049.3	1051.17	1.86489	0.756	0.478834	18		5	13683
807	1051.17	1052.97	1.80211	0.756	0.45069	18		5	13701
808	1052.97	1054.75	1.77695	0.756	0.42406	18		5	13719
809	1054.75	1056.53	1.78809	0.756	0.413044	18		5	13737
810	1056.53	1058.35	1.81515	0.756	0.4165	18		5	13755
811	1058.35	1060.19	1.83751	0.756	0.390506	18		5	13773
812	1060.19	1062.09	1.90053	0.756	0.409697	18		5	13791
813	1062.09	1064.02	1.93453	0.756	0.401737	18		5	13809
814	1064.02	1066	1.98206	0.756	0.422416	18		5	13827
815	1066	1068	1.99706	0.756	0.449201	18		5	13845
816	1068	1069.97	1.97136	0.756	0.480632	18		5	13863
817	1069.97	1071.88	1.90261	0.756	0.469625	18		5	13881
818	1071.88	1073.73	1.8505	0.756	0.472254	18		5	13899
819	1073.73	1075.52	1.79646	0.756	0.457414	18		5	13917
820	1075.52	1077.28	1.76267	0.756	0.415514	18		5	13935
821	1077.28	1079.07	1.78579	0.756	0.415766	18		5	13953
822	1079.07	1080.88	1.80885	0.756	0.40255	18		5	13971
823	1080.88	1082.73	1.85205	0.756	0.392531	18		5	13989
824	1082.73	1084.64	1.91227	0.756	0.403187	18		5	14007
825	1084.64	1086.6	1.9569	0.756	0.396177	18		5	14025
826	1086.6	1088.61	2.01432	0.756	0.428088	18		5	14043
827	1088.61	1090.64	2.02056	0.756	0.466744	18		5	14061
828	1090.64	1092.6	1.96925	0.756	0.490113	18		5	14079
829	1092.6	1094.49	1.88824	0.756	0.476777	18		5	14097
830	1094.49	1096.32	1.82729	0.756	0.470128	18		5	14115
831	1096.32	1098.1	1.7766	0.756	0.426915	18		5	14133
832	1098.1	1099.88	1.78374	0.756	0.419114	18		5	14151
833	1099.88	1101.68	1.80195	0.756	0.409261	18		5	14169
834	1101.68	1103.52	1.83483	0.756	0.404136	18		5	14187
835	1103.52	1105.39	1.87619	0.756	0.398208	18		5	14205
836	1105.39	1107.32	1.92794	0.756	0.407338	18		5	14223
837	1107.32	1109.29	1.96622	0.756	0.411969	18		5	14241
838	1109.29	1111.29	1.99771	0.756	0.440488	18		5	14259
839	1111.29	1113.27	1.98492	0.756	0.473608	18		5	14277
840	1113.27	1115.2	1.92512	0.756	0.47178	18		5	14295
841	1115.2	1117.06	1.86953	0.756	0.480235	18		5	14313
842	1117.06	1118.87	1.80483	0.756	0.458869	18		5	14331
843	1118.87	1120.64	1.769	0.756	0.420662	18		5	14349
844	1120.64	1122.42	1.78487	0.756	0.426804	18		5	14367
845	1122.42	1124.22	1.79219	0.756	0.398876	18		5	14385
846	1124.22	1126.06	1.84061	0.756	0.400999	18		5	14403
847	1126.06	1127.94	1.88698	0.756	0.394994	18		5	14421
848	1127.94	1129.89	1.94428	0.756	0.393899	18		5	14439
849	1129.89	1131.89	2.00518	0.756	0.424448	18		5	14457
850	1131.89	1133.91	2.01713	0.756	0.445291	18		5	14475
851	1133.91	1135.91	1.99698	0.756	0.490872	18		5	14493
852	1135.91	1137.82	1.91384	0.756	0.481828	18		5	14511
853	1137.82	1139.67	1.84557	0.756	0.481329	18		5	14529
854	1139.67	1141.45	1.78035	0.756	0.433361	18		5	14547
855	1141.45	1143.23	1.7786	0.756	0.422102	18		5	14565
856	1143.23	1145.02	1.7925	0.756	0.406567	18		5	14583
857	1145.02	1146.85	1.82924	0.756	0.416188	18		5	14601
858	1146.85	1148.7	1.85224	0.756	0.38777	18		5	14619
859	1148.7	1150.62	1.92026	0.756	0.412982	18		5	14637
860	1150.62	1152.57	1.94942	0.756	0.403473	18		5	14655
861	1152.57	1154.56	1.99444	0.756	0.433045	18		5	14673
862	1154.56	1156.56	1.99296	0.756	0.46256	18		5	14691
863	1156.56	1158.5	1.94819	0.756	0.478918	18		5	14709
864	1158.5	1160.39	1.88249	0.756	0.477351	18		5	14727
865	1160.39	1162.21	1.82099	0.756	0.460036	18		5	14745
866	1162.21	1163.99	1.78334	0.756	0.439558	18		5	14763
867	1163.99	1165.76	1.77317	0.756	0.424953	18		5	14781
868	1165.76	1167.55	1.78303	0.756	0.401115	18		5	14799
869	1167.55	1169.38	1.82778	0.756	0.405349	18		5	14817
870	1169.38	1171.24	1.8671	0.756	0.388195	18		5	14835
871	1171.24	1173.18	1.93497	0.756	0.400996	18		5	14853
872	1173.18	1175.16	1.98373	0.756	0.41257	18		5	14871
873	1175.16	1177.18	2.01452	0.756	0.431663	18		5	14889
874	1177.18	1179.19	2.01517	0.756	0.486456	18		5	14907
875	1179.19	1181.13	1.9371	0.756	0.487597	18		5	14925
876	1181.13	1182.99	1.8606	0.756	0.479727	18		5	14943
877	1182.99	1184.79	1.79685	0.756	0.447061	18		5	14961
878	1184.79	1186.56	1.77655	0.756	0.423643	18		5	14979
879	1186.56	1188.35	1.78827	0.756	0.411652	18		5	14997
880	1188.35	1190.17	1.81737	0.756	0.417437	18		5	15015
881	1190.17	1192.01	1.83838	0.756	0.388752	18		5	15033
882	1192.01	1193.91	1.90429	0.756	0.411136	18		5	15051
883	1193.91	1195.85	1.93609	0.756	0.401294	18		5	15069
884	1195.85	1197.83	1.98439	0.756	0.424327	18		5	15087
885	1197.83	1199.83	1.99641	0.756	0.451153	18		5	15105
886	1199.83	1201.8	1.96787	0.756	0.481175	18		5	15123
887	1201.8	1203.69	1.89853	0.756	0.470264	18		5	15141
888	1203.69	1205.54	1.84569	0.756	0.469957	18		5	15159
889	1205.54	1207.33	1.79471	0.756	0.455861	18		5	15177
890	1207.33	1209.1	1.76294	0.756	0.416329	18		5	15195
891	1209.1	1210.88	1.7849	0.756	0.413026	18		5	15213
892	1210.88	1212.69	1.81194	0.756	0.403312	18		5	15231
893	1212.69	1214.55	1.85404	0.756	0.391109	18		5	15249
894	1214.55	1216.46	1.91664	0.756	0.403878	18		5	15267
895	1216.46	1218.42	1.96026	0.756	0.398056	18		5	15285
896	1218.42	1220.44	2.01459	0.756	0.428274	18		5	15303
897	1220.44	1222.46	2.02054	0.756	0.470651	18		5	15321
898	1222.46	1224.42	1.96377	0.756	0.489851	18		5	15339
899	1224.42	1226.31	1.88332	0.756	0.476539	18		5	15357
900	1226.31	1228.13	1.82283	0.756	0.466767	18		5	15375
901	1228.13	1229.91	1.77651	0.756	0.426186	18		5	15393
902	1229.91	1231.69	1.78467	0.756	0.418222	18		5	15411
903	1231.69	1233.5	1.80417	0.756	0.410527	18		5	15429
904	1233.5	1235.33	1.8352	0.756	0.401381	18		5	15447
905	1235.33	1237.21	1.88085	0.756	0.400573	18		5	15465
906	1237.21	1239.14	1.92892	0.756	0.406075	18		5	15483
907	1239.14	1241.11	1.96925	0.756	0.413857	18		5	15501
908	1241.11	1243.11	1.99774	0.756	0.441908	18		5	15519
909	1243.11	1245.09	1.98282	0.756	0.475292	18		5	15537
910	1245.09	1247.01	1.92082	0.756	0.470717	18		5	15555
911	1247.01	1248.88	1.86676	0.756	0.479521	18		5	15573
912	1248.88	1250.68	1.80305	0.756	0.459099	18		5	15591
913	1250.68	1252.45	1.76696	0.756	0.418422	18		5	15609
914	1252.45	1254.23	1.78598	0.756	0.425596	18		5	15627
915	1254.23	1256.03	1.79501	0.756	0.399331	18		5	15645
916	1256.03	1257.87	1.84279	0.756	0.399573	18		5	15663
917	1257.87	1259.76	1.89147	0.756	0.396784	18		5	15681
918	1259.76	1261.71	1.94598	0.756	0.393325	18		5	15699
919	1261.71	1263.72	2.0079	0.756	0.425655	18		5	15717
920	1263.72	1265.73	2.01795	0.756	0.448906	18		5	15735
921	1265.73	1267.73	1.99242	0.756	0.490855	18		5	15753
922	1267.73	1269.64	1.90949	0.756	0.480572	18		5	15771
923	1269.64	1271.48	1.84298	0.756	0.480334	18		5	15789
924	1271.48	1273.26	1.77908	0.756	0.431757	18		5	15807
925	1273.26	1275.04	1.77952	0.756	0.42175	18		5	15825
926	1275.04	1276.83	1.79394	0.756	0.406426	18		5	15843
927	1276.83	1278.66	1.83091	0.756	0.414636	18		5	15861
928	1278.66	1280.52	1.85624	0.756	0.389098	18		5	15879
929	1280.52	1282.44	1.92222	0.756	0.412317	18		5	15897
930	1282.44	1284.39	1.95246	0.756	0.404662	18		5	15915
931	1284.39	1286.39	1.99559	0.756	0.434419	18		5	15933
932	1286.39	1288.38	1.99201	0.756	0.46471	18		5	15951
933	1288.38	1290.33	1.94425	0.756	0.477666	18		5	15969
934	1290.33	1292.21	1.88032	0.756	0.478606	18		5	15987
935	1292.21	1294.02	1.81731	0.756	0.4592	18		5	16005
936	1294.02	1295.8	1.7808	0.756	0.435636	18		5	16023
937	1295.8	1297.58	1.77595	0.756	0.426306	18		5	16041
938	1297.58	1299.36	1.78393	0.756	0.399967	18		5	16059
939	1299.36	1301.19	1.83045	0.756	0.405076	18		5	16077
940	1301.19	1303.06	1.87026	0.756	0.388833	18		5	16095
941	1303.06	1305	1.93718	0.756	0.399534	18		5	16113
942	1305	1306.99	1.98841	0.756	0.415342	18		5	16131
943	1306.99	1309.01	2.01478	0.756	0.433282	18		5	16149
944	1309.01	1311.02	2.01291	0.756	0.488044	18		5	16167
945	1311.02	1312.95	1.93283	0.756	0.486766	18		5	16185
946	1312.95	1314.81	1.85756	0.756	0.480647	18		5	16203
947	1314.81	1316.6	1.79276	0.756	0.443816	18		5	16221
948	1316.6	1318.38	1.77682	0.756	0.423362	18		5	16239
949	1318.38	1320.17	1.78893	0.756	0.410347	18		5	16257
950	1320.17	1321.99	1.81997	0.756	0.418115	18		5	16275
951	1321.99	1323.83	1.84002	0.756	0.38748	18		5	16293
952	1323.83	1325.73	1.90807	0.756	0.412268	18		5	16311
953	1325.73	1327.67	1.93816	0.756	0.401082	18		5	16329
954	1327.67	1329.66	1.98685	0.756	0.426137	18		5	16347
955	1329.66	1331.66	1.99605	0.756	0.453165	18		5	16365
956	1331.66	1333.62	1.9646	0.756	0.481402	18		5	16383
957	1333.62	1335.52	1.89508	0.756	0.471274	18		5	16401
958	1335.52	1337.36	1.84102	0.756	0.467654	18		5	16419
959	1337.36	1339.15	1.7931	0.756	0.453773	18		5	16437
960	1339.15	1340.91	1.76406	0.756	0.417641	18		5	16455
961	1340.91	1342.7	1.78416	0.756	0.410249	18		5	16473
962	1342.7	1344.51	1.81526	0.756	0.404058	18		5	16491
963	1344.51	1346.37	1.8563	0.756	0.389852	18		5	16509
964	1346.37	1348.29	1.92104	0.756	0.40418	18		5	16527
965	1348.29	1350.25	1.96426	0.756	0.400384	18		5	16545
966	1350.25	1352.27	2.01478	0.756	0.428473	18		5	16563
967	1352.27	1354.29	2.02043	0.756	0.474474	18		5	16581
968	1354.29	1356.25	1.95837	0.756	0.489581	18		5	16599
969	1356.25	1358.13	1.87848	0.756	0.476636	18		5	16617
970	1358.13	1359.94	1.81803	0.756	0.463042	18		5	16635
971	1359.94	1361.72	1.77657	0.756	0.425545	18		5	16653
972	1361.72	1363.51	1.78562	0.756	0.417164	18		5	16671
973	1363.51	1365.31	1.80665	0.756	0.411983	18		5	16689
974	1365.31	1367.15	1.83557	0.756	0.398507	18		5	16707
975	1367.15	1369.04	1.88573	0.756	0.403011	18		5	16725
976	1369.04	1370.97	1.93002	0.756	0.404807	18		5	16743
977	1370.97	1372.94	1.97243	0.756	0.415889	18		5	16761
978	1372.94	1374.94	1.9977	0.756	0.443483	18		5	16779
979	1374.94	1376.92	1.98044	0.756	0.476912	18		5	16797
980	1376.92	1378.83	1.91633	0.756	0.469887	18		5	16815
981	1378.83	1380.7	1.86349	0.756	0.478356	18		5	16833
982	1380.7	1382.5	1.80135	0.756	0.459222	18		5	16851
983	1382.5	1384.26	1.76514	0.756	0.416681	18		5	16869
984	1384.26	1386.05	1.78663	0.756	0.423837	18		5	16887
985	1386.05	1387.85	1.79814	0.756	0.39996	18		5	16905
986	1387.85	1389.69	1.84504	0.756	0.397945	18		5	16923
987	1389.69	1391.59	1.89636	0.756	0.39862	18		5	16941
988	1391.59	1393.54	1.948	0.756	0.393176	18		5	16959
989	1393.54	1395.55	2.01024	0.756	0.426619	18		5	16977
990	1395.55	1397.57	2.01878	0.756	0.452975	18		5	16995
991	1397.57	1399.55	1.98725	0.756	0.490749	18		5	17013
992	1399.55	1401.46	1.90468	0.756	0.479357	18		5	17031
993	1401.46	1403.3	1.83988	0.756	0.478739	18		5	17049
994	1403.3	1405.08	1.77806	0.756	0.430309	18		5	17067
995	1405.08	1406.86	1.7805	0.756	0.421296	18		5	17085
996	1406.86	1408.65	1.79556	0.756	0.406598	18		5	17103
997	1408.65	1410.48	1.83232	0.756	0.412603	18		5	17121
998	1410.48	1412.34	1.86071	0.756	0.390862	18		5	17139
999	1412.34	1414.27	1.92394	0.756	0.411368	18		5	17157
1000	1414.27	1416.22	1.95571	0.756	0.40614	18		5	17175
1001	1416.22	1418.22	1.99649	0.756	0.435845	18		5	17193
1002	1418.22	1420.21	1.99073	0.756	0.466949	18		5	17211
1003	1420.21	1422.15	1.93989	0.756	0.47625	18		5	17229
1004	1422.15	1424.03	1.87796	0.756	0.479635	18		5	17247
1005	1424.03	1425.84	1.81373	0.756	0.458698	18		5	17265
1006	1425.84	1427.62	1.77794	0.756	0.431589	18		5	17283
1007	1427.62	1429.4	1.77862	0.756	0.427279	18		5	17301
1008	1429.4	1431.18	1.78526	0.756	0.399161	18		5	17319
1009	1431.18	1433.02	1.83305	0.756	0.404509	18		5	17337
1010	1433.02	1434.89	1.87378	0.756	0.389864	18		5	17355
1011	1434.89	1436.83	1.93911	0.756	0.397956	18		5	17373
1012	1436.83	1438.82	1.99303	0.756	0.418011	18		5	17391
1013	1438.82	1440.84	2.01514	0.756	0.435437	18		5	17409
1014	1440.84	1442.85	2.00995	0.756	0.48927	18		5	17427
1015	1442.85	1444.78	1.92837	0.756	0.485765	18		5	17445
1016	1444.78	1446.63	1.85455	0.756	0.481409	18		5	17463
1017	1446.63	1448.42	1.78891	0.756	0.440779	18		5	17481
1018	1448.42	1450.2	1.77706	0.756	0.423076	18		5	17499
1019	1450.2	1451.99	1.78958	0.756	0.4091	18		5	17517
1020	1451.99	1453.81	1.82248	0.756	0.418398	18		5	17535
1021	1453.81	1455.65	1.84214	0.756	0.386683	18		5	17553
1022	1455.65	1457.56	1.91158	0.756	0.413045	18		5	17571
1023	1457.56	1459.5	1.94051	0.756	0.401175	18		5	17589
1024	1459.5	1461.49	1.98911	0.756	0.427926	18		5	17607
1025	1461.49	1463.49	1.99553	0.756	0.455335	18		5	17625
1026	1463.49	1465.45	1.96097	0.756	0.481311	18		5	17643
1027	1465.45	1467.34	1.89169	0.756	0.472578	18		5	17661
1028	1467.34	1469.18	1.83603	0.756	0.465386	18		5	17679
1029	1469.18	1470.97	1.79115	0.756	0.451063	18		5	17697
1030	1470.97	1472.73	1.76566	0.756	0.419299	18		5	17715
1031	1472.73	1474.52	1.78342	0.756	0.407562	18		5	17733
1032	1474.52	1476.34	1.81849	0.756	0.404683	18		5	17751
1033	1476.34	1478.19	1.85864	0.756	0.388854	18		5	17769
1034	1478.19	1480.12	1.92511	0.756	0.404041	18		5	17787
1035	1480.12	1482.09	1.96865	0.756	0.403089	18		5	17805
1036	1482.09	1484.1	2.01476	0.756	0.428805	18		5	17823
1037	1484.1	1486.12	2.01987	0.756	0.478047	18		5	17841
1038	1486.12	1488.08	1.95294	0.756	0.489267	18		5	17859
1039	1488.08	1489.95	1.87368	0.756	0.477046	18		5	17877
1040	1489.95	1491.76	1.81286	0.756	0.459109	18		5	17895
1041	1491.76	1493.54	1.77656	0.756	0.424977	18		5	17913
1042	1493.54	1495.33	1.78641	0.756	0.415961	18		5	17931
1043	1495.33	1497.13	1.80919	0.756	0.413492	18		5	17949
1044	1497.13	1498.97	1.83591	0.756	0.395708	18		5	17967
1045	1498.97	1500.86	1.89052	0.756	0.405351	18		5	17985
1046	1500.86	1502.79	1.9312	0.756	0.403642	18		5	18003
1047	1502.79	1504.77	1.97553	0.756	0.417968	18		5	18021
1048	1504.77	1506.77	1.99751	0.756	0.445173	18		5	18039
1049	1506.77	1508.74	1.97774	0.756	0.478351	18		5	18057
1050	1508.74	1510.65	1.9118	0.756	0.469381	18		5	18075
1051	1510.65	1512.51	1.85975	0.756	0.47677	18		5	18093
1052	1512.51	1514.31	1.79973	0.756	0.45909	18		5	18111
1053	1514.31	1516.08	1.76372	0.756	0.415588	18		5	18129
1054	1516.08	1517.86	1.78675	0.756	0.421631	18		5	18147
1055	1517.86	1519.67	1.80139	0.756	0.400709	18		5	18165
1056	1519.67	1521.51	1.84723	0.756	0.39623	18		5	18183
1057	1521.51	1523.41	1.90134	0.756	0.400335	18		5	18201
1058	1523.41	1525.36	1.95033	0.756	0.393538	18		5	18219
1059	1525.36	1527.38	2.01203	0.756	0.427305	18		5	18237
1060	1527.38	1529.4	2.0195	0.756	0.457242	18		5	18255
1061	1529.4	1531.38	1.98175	0.756	0.490571	18		5	18273
1062	1531.38	1533.28	1.89964	0.756	0.478285	18		5	18291
1063	1533.28	1535.11	1.83638	0.756	0.47658	18		5	18309
1064	1535.11	1536.89	1.77735	0.756	0.429062	18		5	18327
1065	1536.89	1538.67	1.78151	0.756	0.420742	18		5	18345
1066	1538.67	1540.47	1.79737	0.756	0.407105	18		5	18363
1067	1540.47	1542.3	1.8334	0.756	0.410217	18		5	18381
1068	1542.3	1544.17	1.86541	0.756	0.392948	18		5	18399
1069	1544.17	1546.09	1.92539	0.756	0.410223	18		5	18417
1070	1546.09	1548.05	1.95899	0.756	0.40781	18		5	18435
1071	1548.05	1550.05	1.99711	0.756	0.437267	18		5	18453
1072	1550.05	1552.04	1.98919	0.756	0.469134	18		5	18471
1073	1552.04	1553.98	1.93538	0.756	0.474775	18		5	18489
1074	1553.98	1555.85	1.87553	0.756	0.480298	18		5	18507
1075	1555.85	1557.66	1.81054	0.756	0.458527	18		5	18525
1076	1557.66	1559.44	1.77504	0.756	0.427738	18		5	18543
1077	1559.44	1561.22	1.78103	0.756	0.427746	18		5	18561
1078	1561.22	1563	1.78703	0.756	0.398733	18		5	18579
1079	1563	1564.84	1.83552	0.756	0.403673	18		5	18597
1080	1564.84	1566.72	1.87761	0.756	0.391229	18		5	18615
1081	1566.72	1568.66	1.94081	0.756	0.396437	18		5	18633
1082	1568.66	1570.66	1.99732	0.756	0.420395	18		5	18651
1083	1570.66	1572.67	2.01565	0.756	0.438054	18		5	18669
1084	1572.67	1574.68	2.00645	0.756	0.490097	18		5	18687
1085	1574.68	1576.6	1.92393	0.756	0.484618	18		5	18705
1086	1576.6	1578.45	1.85173	0.756	0.481868	18		5	18723
1087	1578.45	1580.24	1.78563	0.756	0.438089	18		5	18741
1088	1580.24	1582.02	1.77743	0.756	0.422796	18		5	18759
1089	1582.02	1583.81	1.79035	0.756	0.40803	18		5	18777
1090	1583.81	1585.63	1.82485	0.756	0.418226	18		5	18795
1091	1585.63	1587.48	1.84479	0.756	0.38644	18		5	18813
1092	1587.48	1589.39	1.91473	0.756	0.41343	18		5	18831
1093	1589.39	1591.33	1.9431	0.756	0.401573	18		5	18849
1094	1591.33	1593.33	1.99111	0.756	0.429619	18		5	18867
1095	1593.33	1595.32	1.99491	0.756	0.457564	18		5	18885
1096	1595.32	1597.28	1.95716	0.756	0.480879	18		5	18903
1097	1597.28	1599.17	1.88859	0.756	0.474059	18		5	18921
1098	1599.17	1601	1.83111	0.756	0.463339	18		5	18939
1099	1601	1602.79	1.78897	0.756	0.447843	18		5	18957
1100	1602.79	1604.55	1.76773	0.756	0.421135	18		5	18975
1101	1604.55	1606.34	1.78292	0.756	0.405141	18		5	18993
1102	1606.34	1608.16	1.82159	0.756	0.405138	18		5	19011
1103	1608.16	1610.02	1.86111	0.756	0.38821	18		5	19029
1104	1610.02	1611.95	1.92873	0.756	0.403466	18		5	19047
1105	1611.95	1613.92	1.97329	0.756	0.406011	18		5	19065
1106	1613.92	1615.94	2.01465	0.756	0.429347	18		5	19083
1107	1615.94	1617.96	2.01892	0.756	0.481204	18		5	19101
1108	1617.96	1619.9	1.94774	0.756	0.488871	18		5	19119
1109	1619.9	1621.77	1.8692	0.756	0.477728	18		5	19137
1110	1621.77	1623.58	1.80766	0.756	0.455162	18		5	19155
1111	1623.58	1625.36	1.77658	0.756	0.424492	18		5	19173
1112	1625.36	1627.14	1.7871	0.756	0.414656	18		5	19191
1113	1627.14	1628.96	1.81179	0.756	0.414945	18		5	19209
1114	1628.96	1630.79	1.83639	0.756	0.393134	18		5	19227
1115	1630.79	1632.69	1.89514	0.756	0.407489	18		5	19245
1116	1632.69	1634.62	1.93252	0.756	0.402648	18		5	19263
1117	1634.62	1636.6	1.97851	0.756	0.420028	18		5	19281
1118	1636.6	1638.59	1.99725	0.756	0.446954	18		5	19299
1119	1638.59	1640.57	1.97485	0.756	0.479547	18		5	19317
1120	1640.57	1642.48	1.90742	0.756	0.469245	18		5	19335
1121	1642.48	1644.33	1.85567	0.756	0.474847	18		5	19353
1122	1644.33	1646.13	1.7982	0.756	0.458595	18		5	19371
1123	1646.13	1647.89	1.76286	0.756	0.415168	18		5	19389
1124	1647.89	1649.68	1.78648	0.756	0.419094	18		5	19407
1125	1649.68	1651.49	1.80474	0.756	0.40153	18		5	19425
1126	1651.49	1653.33	1.8494	0.756	0.394511	18		5	19443
1127	1653.33	1655.24	1.90634	0.756	0.40182	18		5	19461
1128	1655.24	1657.19	1.95304	0.756	0.394426	18		5	19479
1129	1657.19	1659.21	2.01331	0.756	0.427753	18		5	19497
1130	1659.21	1661.23	2.02008	0.756	0.461572	18		5	19515
1131	1661.23	1663.2	1.97611	0.756	0.490356	18		5	19533
1132	1663.2	1665.1	1.8945	0.756	0.477428	18		5	19551
1133	1665.1	1666.93	1.83251	0.756	0.473913	18		5	19569
1134	1666.93	1668.71	1.77693	0.756	0.427998	18		5	19587
1135	1668.71	1670.49	1.78256	0.756	0.420079	18		5	19605
1136	1670.49	1672.29	1.79938	0.756	0.407927	18		5	19623
1137	1672.29	1674.12	1.83421	0.756	0.407567	18		5	19641
1138	1674.12	1675.99	1.87027	0.756	0.395261	18		5	19659
1139	1675.99	1677.92	1.92663	0.756	0.408949	18		5	19677
1140	1677.92	1679.88	1.96229	0.756	0.409624	18		5	19695
1141	1679.88	1681.88	1.99752	0.756	0.438696	18		5	19713
1142	1681.88	1683.87	1.98743	0.756	0.471226	18		5	19731
1143	1683.87	1685.8	1.9308	0.756	0.47333	18		5	19749
1144	1685.8	1687.67	1.873	0.756	0.480541	18		5	19767
1145	1687.67	1689.48	1.80779	0.756	0.458608	18		5	19785
1146	1689.48	1691.25	1.77224	0.756	0.424235	18		5	19803
1147	1691.25	1693.03	1.7831	0.756	0.427663	18		5	19821
1148	1693.03	1694.82	1.78922	0.756	0.398642	18		5	19839
1149	1694.82	1696.66	1.83791	0.756	0.402587	18		5	19857
1150	1696.66	1698.54	1.88174	0.756	0.392852	18		5	19875
1151	1698.54	1700.49	1.9424	0.756	0.395097	18		5	19893
1152	1700.49	1702.49	2.00121	0.756	0.422446	18		5	19911
1153	1702.49	1704.5	2.01631	0.756	0.441108	18		5	19929
1154	1704.5	1706.51	2.00246	0.756	0.490591	18		5	19947
1155	1706.51	1708.43	1.91946	0.756	0.483365	18		5	19965
1156	1708.43	1710.27	1.84903	0.756	0.48192	18		5	19983
1157	1710.27	1712.06	1.78295	0.756	0.435742	18		5	20001
1158	1712.06	1713.84	1.77795	0.756	0.422505	18		5	20019
1159	1713.84	1715.63	1.79128	0.756	0.407198	18		5	20037
1160	1715.63	1717.45	1.82705	0.756	0.417581	18		5	20055
1161	1717.45	1719.3	1.84796	0.756	0.386748	18		5	20073
1162	1719.3	1721.22	1.91751	0.756	0.413435	18		5	20091
1163	1721.22	1723.16	1.94591	0.756	0.402268	18		5	20109
1164	1723.16	1725.16	1.99284	0.756	0.431223	18		5	20127
1165	1725.16	1727.15	1.99416	0.756	0.459833	18		5	20145
1166	1727.15	1729.11	1.95321	0.756	0.480128	18		5	20163
1167	1729.11	1730.99	1.88576	0.756	0.47561	18		5	20181
1168	1730.99	1732.82	1.82638	0.756	0.461605	18		5	20199
1169	1732.82	1734.6	1.78658	0.756	0.444201	18		5	20217
1170	1734.6	1736.37	1.77018	0.756	0.422991	18		5	20235
1171	1736.37	1738.16	1.78277	0.756	0.403062	18		5	20253
1172	1738.16	1739.98	1.82457	0.756	0.405385	18		5	20271
1173	1739.98	1741.85	1.86377	0.756	0.387962	18		5	20289
1174	1741.85	1743.78	1.9319	0.756	0.402501	18		5	20307
1175	1743.78	1745.76	1.97811	0.756	0.40904	18		5	20325
1176	1745.76	1747.77	2.01458	0.756	0.430186	18		5	20343
1177	1747.77	1749.79	2.01753	0.756	0.483901	18		5	20361
1178	1749.79	1751.73	1.94278	0.756	0.48836	18		5	20379
1179	1751.73	1753.6	1.86508	0.756	0.478609	18		5	20397
1180	1753.6	1755.4	1.80257	0.756	0.451307	18		5	20415
1181	1755.4	1757.17	1.77661	0.756	0.424077	18		5	20433
1182	1757.17	1758.96	1.78771	0.756	0.413282	18		5	20451
1183	1758.96	1760.78	1.81442	0.756	0.41625	18		5	20469
1184	1760.78	1762.61	1.83714	0.756	0.390875	18		5	20487
1185	1762.61	1764.51	1.89955	0.756	0.409366	18		5	20505
1186	1764.51	1766.45	1.93405	0.756	0.401868	18		5	20523
1187	1766.45	1768.43	1.98136	0.756	0.42205	18		5	20541
1188	1768.43	1770.43	1.99693	0.756	0.448834	18		5	20559
1189	1770.43	1772.4	1.97177	0.756	0.480471	18		5	20577
1190	1772.4	1774.3	1.90322	0.756	0.469499	18		5	20595
1191	1774.3	1776.15	1.85125	0.756	0.472667	18		5	20613
1192	1776.15	1777.95	1.79667	0.756	0.457638	18		5	20631
1193	1777.95	1779.71	1.76258	0.756	0.415386	18		5	20649
1194	1779.71	1781.5	1.78589	0.756	0.416332	18		5	20667
1195	1781.5	1783.31	1.80813	0.756	0.402379	18		5	20685
1196	1783.31	1785.16	1.85157	0.756	0.392851	18		5	20703
1197	1785.16	1787.07	1.91126	0.756	0.402996	18		5	20721
1198	1787.07	1789.02	1.95617	0.756	0.395835	18		5	20739
1199	1789.02	1791.04	2.01415	0.756	0.428035	18		5	20757
1200	1791.04	1793.06	2.02047	0.756	0.465873	18		5	20775
1201	1793.06	1795.03	1.97039	0.756	0.490125	18		5	20793
1202	1795.03	1796.92	1.88932	0.756	0.476839	18		5	20811
1203	1796.92	1798.75	1.82825	0.756	0.470795	18		5	20829
1204	1798.75	1800.52	1.7767	0.756	0.427085	18		5	20847
1205	1800.52	1802.31	1.7836	0.756	0.419291	18		5	20865
1206	1802.31	1804.11	1.80156	0.756	0.409024	18		5	20883
1207	1804.11	1805.94	1.83479	0.756	0.404733	18		5	20901
1208	1805.94	1807.82	1.87522	0.756	0.397715	18		5	20919
1209	1807.82	1809.75	1.92775	0.756	0.407608	18		5	20937
1210	1809.75	1811.71	1.96558	0.756	0.411552	18		5	20955
1211	1811.71	1813.71	1.99773	0.756	0.440161	18		5	20973
1212	1813.71	1815.69	1.98544	0.756	0.473204	18		5	20991
1213	1815.69	1817.62	1.92617	0.756	0.471997	18		5	21009
1214	1817.62	1819.49	1.87027	0.756	0.480331	18		5	21027
1215	1819.49	1821.3	1.80542	0.756	0.458832	18		5	21045
1216	1821.3	1823.07	1.76963	0.756	0.421197	18		5	21063
1217	1823.07	1824.85	1.78474	0.756	0.427011	18		5	21081
1218	1824.85	1826.64	1.79178	0.756	0.398836	18		5	21099
1219	1826.64	1828.48	1.84024	0.756	0.401281	18		5	21117
1220	1828.48	1830.37	1.88617	0.756	0.39465	18		5	21135
1221	1830.37	1832.31	1.94401	0.756	0.394047	18		5	21153
1222	1832.31	1834.32	2.00465	0.756	0.424146	18		5	21171
1223	1834.32	1836.34	2.01707	0.756	0.444563	18		5	21189
1224	1836.34	1838.33	1.99801	0.756	0.490823	18		5	21207
1225	1838.33	1840.25	1.9149	0.756	0.482054	18		5	21225
1226	1840.25	1842.09	1.8463	0.756	0.481487	18		5	21243
1227	1842.09	1843.88	1.78086	0.756	0.433715	18		5	21261
1228	1843.88	1845.65	1.77862	0.756	0.422183	18		5	21279
1229	1845.65	1847.45	1.79241	0.756	0.406653	18		5	21297
1230	1847.45	1849.28	1.82902	0.756	0.416458	18		5	21315
1231	1849.28	1851.13	1.85161	0.756	0.387581	18		5	21333
1232	1851.13	1853.05	1.91992	0.756	0.413087	18		5	21351
1233	1853.05	1855	1.94891	0.756	0.403245	18		5	21369
1234	1855	1856.99	1.9943	0.756	0.432752	18		5	21387
1235	1856.99	1858.98	1.99327	0.756	0.462122	18		5	21405
1236	1858.98	1860.93	1.9491	0.756	0.479098	18		5	21423
1237	1860.93	1862.82	1.88314	0.756	0.477112	18		5	21441
1238	1862.82	1864.64	1.82193	0.756	0.46025	18		5	21459
1239	1864.64	1866.42	1.78397	0.756	0.440264	18		5	21477
1240	1866.42	1868.19	1.77285	0.756	0.42471	18		5	21495
1241	1868.19	1869.98	1.78305	0.756	0.401375	18		5	21513
1242	1869.98	1871.8	1.8274	0.756	0.40539	18		5	21531
1243	1871.8	1873.67	1.86666	0.756	0.388134	18		5	21549
1244	1873.67	1875.61	1.93461	0.756	0.401224	18		5	21567
1245	1875.61	1877.59	1.98299	0.756	0.412062	18		5	21585
1246	1877.59	1879.6	2.01459	0.756	0.431396	18		5	21603
1247	1879.6	1881.62	2.01566	0.756	0.486116	18		5	21621
1248	1881.62	1883.56	1.93802	0.756	0.487705	18		5	21639
1249	1883.56	1885.42	1.86135	0.756	0.479585	18		5	21657
1250	1885.42	1887.22	1.79774	0.756	0.44764	18		5	21675
1251	1887.22	1888.99	1.77667	0.756	0.423718	18		5	21693
1252	1888.99	1890.78	1.78828	0.756	0.411884	18		5	21711
1253	1890.78	1892.6	1.81705	0.756	0.417312	18		5	21729
1254	1892.6	1894.44	1.83824	0.756	0.389014	18		5	21747
1255	1894.44	1896.34	1.90371	0.756	0.410929	18		5	21765
1256	1896.34	1898.28	1.93583	0.756	0.40134	18		5	21783
1257	1898.28	1900.26	1.98404	0.756	0.424012	18		5	21801
1258	1900.26	1902.26	1.99655	0.756	0.450814	18		5	21819
1259	1902.26	1904.23	1.96851	0.756	0.481094	18		5	21837
1260	1904.23	1906.12	1.89925	0.756	0.470137	18		5	21855
1261	1906.12	1907.97	1.84656	0.756	0.470333	18		5	21873
1262	1907.97	1909.77	1.79507	0.756	0.456149	18		5	21891
1263	1909.77	1911.53	1.76293	0.756	0.416178	18		5	21909
1264	1911.53	1913.31	1.78511	0.756	0.413464	18		5	21927
1265	1913.31	1915.13	1.81151	0.756	0.403206	18		5	21945
1266	1915.13	1916.98	1.85376	0.756	0.391324	18		5	21963
1267	1916.98	1918.9	1.916	0.756	0.403794	18		5	21981
1268	1918.9	1920.86	1.95974	0.756	0.397731	18		5	21999
1269	1920.86	1922.87	2.0146	0.756	0.428235	18		5	22017
1270	1922.87	1924.89	2.02062	0.756	0.470042	18		5	22035
1271	1924.89	1926.85	1.96469	0.756	0.489883	18		5	22053
1272	1926.85	1928.74	1.88416	0.756	0.476558	18		5	22071
1273	1928.74	1930.56	1.82362	0.756	0.467308	18		5	22089
1274	1930.56	1932.34	1.7766	0.756	0.4263	18		5	22107
1275	1932.34	1934.12	1.78459	0.756	0.418369	18		5	22125
1276	1934.12	1935.93	1.80388	0.756	0.410334	18		5	22143
1277	1935.93	1937.76	1.8352	0.756	0.401806	18		5	22161
1278	1937.76	1939.64	1.88018	0.756	0.40022	18		5	22179
1279	1939.64	1941.57	1.9288	0.756	0.406262	18		5	22197
1280	1941.57	1943.54	1.96883	0.756	0.41356	18		5	22215
1281	1943.54	1945.54	1.99779	0.756	0.441679	18		5	22233
1282	1945.54	1947.52	1.98321	0.756	0.475041	18		5	22251
1283	1947.52	1949.44	1.92153	0.756	0.470856	18		5	22269
1284	1949.44	1951.31	1.86727	0.756	0.479657	18		5	22287
1285	1951.31	1953.11	1.80337	0.756	0.459077	18		5	22305
1286	1953.11	1954.88	1.7673	0.756	0.418721	18		5	22323
1287	1954.88	1956.67	1.7859	0.756	0.425808	18		5	22341
1288	1956.67	1958.46	1.79463	0.756	0.399263	18		5	22359
1289	1958.46	1960.3	1.84251	0.756	0.399791	18		5	22377
1290	1960.3	1962.2	1.89084	0.756	0.396526	18		5	22395
1291	1962.2	1964.14	1.94575	0.756	0.393379	18		5	22413
1292	1964.14	1966.15	2.00757	0.756	0.425494	18		5	22431
1293	1966.15	1968.17	2.01788	0.756	0.44836	18		5	22449
1294	1968.17	1970.16	1.99315	0.756	0.490861	18		5	22467
1295	1970.16	1972.07	1.91019	0.756	0.480748	18		5	22485
1296	1972.07	1973.91	1.84343	0.756	0.480515	18		5	22503
1297	1973.91	1975.69	1.77928	0.756	0.431975	18		5	22521
1298	1975.69	1977.47	1.77943	0.756	0.421808	18		5	22539
1299	1977.47	1979.27	1.79376	0.756	0.406433	18		5	22557
1300	1979.27	1981.1	1.83073	0.756	0.414882	18		5	22575
1301	1981.1	1982.95	1.85568	0.756	0.38889	18		5	22593
1302	1982.95	1984.87	1.92198	0.756	0.412427	18		5	22611
1303	1984.87	1986.83	1.95204	0.756	0.404477	18		5	22629
1304	1986.83	1988.82	1.99548	0.756	0.434223	18		5	22647
1305	1988.82	1990.81	1.99219	0.756	0.464405	18		5	22665
1306	1990.81	1992.76	1.94485	0.756	0.477846	18		5	22683
1307	1992.76	1994.64	1.88067	0.756	0.478448	18		5	22701
1308	1994.64	1996.46	1.81784	0.756	0.4593	18		5	22719
1309	1996.46	1998.24	1.7812	0.756	0.436183	18		5	22737
1310	1998.24	2000.01	1.7756	0.756	0.426145	18		5	22755
1311	2000.01	2001.8	1.78381	0.756	0.400105	18		5	22773
1312	2001.8	2003.63	1.83011	0.756	0.405132	18		5	22791
1313	2003.63	2005.5	1.86983	0.756	0.388724	18		5	22809
1314	2005.5	2007.43	1.93691	0.756	0.399739	18		5	22827
1315	2007.43	2009.42	1.9878	0.756	0.41497	18		5	22845
1316	2009.42	2011.44	2.01475	0.756	0.433032	18		5	22863
1317	2011.44	2013.45	2.01328	0.756	0.48785	18		5	22881
1318	2013.45	2015.38	1.93344	0.756	0.486888	18		5	22899
1319	2015.38	2017.24	1.85798	0.756	0.480533	18		5	22917
1320	2017.24	2019.04	1.79331	0.756	0.444243	18		5	22935
1321	2019.04	2020.81	1.7768	0.756	0.423401	18		5	22953
1322	2020.81	2022.6	1.78886	0.756	0.410521	18		5	22971
1323	2022.6	2024.42	1.81964	0.756	0.418047	18		5	22989
1324	2024.42	2026.26	1.83978	0.756	0.387625	18		5	23007
1325	2026.26	2028.17	1.90758	0.756	0.412137	18		5	23025
1326	2028.17	2030.11	1.93787	0.756	0.401093	18		5	23043
1327	2030.11	2032.09	1.98654	0.756	0.425896	18		5	23061
1328	2032.09	2034.09	1.99611	0.756	0.452887	18		5	23079
1329	2034.09	2036.05	1.96507	0.756	0.481389	18		5	23097
1330	2036.05	2037.95	1.89554	0.756	0.471122	18		5	23115
1331	2037.95	2039.79	1.84167	0.756	0.467963	18		5	23133
1332	2039.79	2041.58	1.79334	0.756	0.454087	18		5	23151
1333	2041.58	2043.35	1.76389	0.756	0.417445	18		5	23169
1334	2043.35	2045.13	1.78427	0.756	0.410615	18		5	23187
1335	2045.13	2046.95	1.81483	0.756	0.403965	18		5	23205
1336	2046.95	2048.8	1.85599	0.756	0.390006	18		5	23223
1337	2048.8	2050.72	1.92047	0.756	0.404165	18		5	23241
1338	2050.72	2052.69	1.96371	0.756	0.400051	18		5	23259
1339	2052.69	2054.7	2.01478	0.756	0.428441	18		5	23277
1340	2054.7	2056.72	2.02047	0.756	0.473979	18		5	23295
1341	2056.72	2058.68	1.95909	0.756	0.48962	18		5	23313
1342	2058.68	2060.56	1.87913	0.756	0.476606	18		5	23331
1343	2060.56	2062.38	1.81869	0.756	0.463551	18		5	23349
1344	2062.38	2064.16	1.77656	0.756	0.425626	18		5	23367
1345	2064.16	2065.94	1.7855	0.756	0.417312	18		5	23385
1346	2065.94	2067.75	1.80632	0.756	0.411785	18		5	23403
1347	2067.75	2069.58	1.83552	0.756	0.398886	18		5	23421
1348	2069.58	2071.47	1.88509	0.756	0.402691	18		5	23439
1349	2071.47	2073.4	1.92987	0.756	0.40497	18		5	23457
1350	2073.4	2075.37	1.97201	0.756	0.415616	18		5	23475
1351	2075.37	2077.37	1.99772	0.756	0.443268	18		5	23493
1352	2077.37	2079.35	1.98077	0.756	0.476707	18		5	23511
1353	2079.35	2081.27	1.91692	0.756	0.46998	18		5	23529
1354	2081.27	2083.13	1.86395	0.756	0.478536	18		5	23547
1355	2083.13	2084.93	1.80157	0.756	0.459217	18		5	23565
1356	2084.93	2086.7	1.76536	0.756	0.416875	18		5	23583
1357	2086.7	2088.48	1.78657	0.756	0.424097	18		5	23601
1358	2088.48	2090.28	1.79771	0.756	0.399868	18		5	23619
1359	2090.28	2092.13	1.84474	0.756	0.398166	18		5	23637
1360	2092.13	2094.02	1.8957	0.756	0.398381	18		5	23655
1361	2094.02	2095.97	1.94771	0.756	0.393167	18		5	23673
1362	2095.97	2097.98	2.00996	0.756	0.426509	18		5	23691
1363	2097.98	2100	2.01867	0.756	0.452422	18		5	23709
1364	2100	2101.99	1.98796	0.756	0.490769	18		5	23727
1365	2101.99	2103.89	1.90533	0.756	0.479512	18		5	23745
1366	2103.89	2105.73	1.84031	0.756	0.478983	18		5	23763
1367	2105.73	2107.51	1.77817	0.756	0.430488	18		5	23781
1368	2107.51	2109.29	1.78036	0.756	0.421361	18		5	23799
1369	2109.29	2111.08	1.79533	0.756	0.406555	18		5	23817
1370	2111.08	2112.92	1.83215	0.756	0.412894	18		5	23835
1371	2112.92	2114.78	1.8601	0.756	0.390607	18		5	23853
1372	2114.78	2116.7	1.92373	0.756	0.411507	18		5	23871
1373	2116.7	2118.66	1.95527	0.756	0.405932	18		5	23889
1374	2118.66	2120.65	1.99638	0.756	0.435657	18		5	23907
1375	2120.65	2122.64	1.99091	0.756	0.466655	18		5	23925
1376	2122.64	2124.58	1.94047	0.756	0.476444	18		5	23943
1377	2124.58	2126.46	1.87827	0.756	0.479517	18		5	23961
1378	2126.46	2128.28	1.81418	0.756	0.458744	18		5	23979
1379	2128.28	2130.05	1.77832	0.756	0.43212	18		5	23997
1380	2130.05	2131.83	1.77827	0.756	0.427176	18		5	24015
1381	2131.83	2133.62	1.78505	0.756	0.399245	18		5	24033
1382	2133.62	2135.45	1.8327	0.756	0.4046	18		5	24051
1383	2135.45	2137.32	1.87329	0.756	0.389706	18		5	24069
1384	2137.32	2139.26	1.93887	0.756	0.398166	18		5	24087
1385	2139.26	2141.26	1.99243	0.756	0.417671	18		5	24105
1386	2141.26	2143.27	2.01508	0.756	0.435123	18		5	24123
1387	2143.27	2145.28	2.01037	0.756	0.489131	18		5	24141
1388	2145.28	2147.21	1.92896	0.756	0.485907	18		5	24159
1389	2147.21	2149.06	1.85493	0.756	0.481322	18		5	24177
1390	2149.06	2150.85	1.78939	0.756	0.441164	18		5	24195
1391	2150.85	2152.63	1.77702	0.756	0.423113	18		5	24213
1392	2152.63	2154.42	1.78949	0.756	0.409257	18		5	24231
1393	2154.42	2156.24	1.82215	0.756	0.418385	18		5	24249
1394	2156.24	2158.08	1.84182	0.756	0.386757	18		5	24267
1395	2158.08	2160	1.91113	0.756	0.412964	18		5	24285
1396	2160	2161.94	1.94018	0.756	0.401145	18		5	24303
1397	2161.94	2163.92	1.98882	0.756	0.427693	18		5	24321
1398	2163.92	2165.92	1.9956	0.756	0.455042	18		5	24339
1399	2165.92	2167.88	1.96146	0.756	0.481343	18		5	24357
1400	2167.88	2169.77	1.89212	0.756	0.472391	18		5	24375
1401	2169.77	2171.61	1.83669	0.756	0.465678	18		5	24393
1402	2171.61	2173.4	1.79142	0.756	0.451456	18		5	24411
1403	2173.4	2175.17	1.76541	0.756	0.419064	18		5	24429
1404	2175.17	2176.95	1.78351	0.756	0.407907	18		5	24447
1405	2176.95	2178.77	1.81807	0.756	0.404608	18		5	24465
1406	2178.77	2180.63	1.85832	0.756	0.388968	18		5	24483
1407	2180.63	2182.55	1.92458	0.756	0.404086	18		5	24501
1408	2182.55	2184.52	1.96804	0.756	0.402712	18		5	24519
1409	2184.52	2186.53	2.01477	0.756	0.42875	18		5	24537
1410	2186.53	2188.55	2.01997	0.756	0.477592	18		5	24555
1411	2188.55	2190.51	1.95365	0.756	0.489313	18		5	24573
1412	2190.51	2192.38	1.87431	0.756	0.476974	18		5	24591
1413	2192.38	2194.2	1.81355	0.756	0.459638	18		5	24609
1414	2194.2	2195.97	1.77656	0.756	0.425048	18		5	24627
1415	2195.97	2197.76	1.78631	0.756	0.416128	18		5	24645
1416	2197.76	2199.57	1.80885	0.756	0.413291	18		5	24663
1417	2199.57	2201.4	1.83586	0.756	0.396071	18		5	24681
1418	2201.4	2203.29	1.88989	0.756	0.405048	18		5	24699
1419	2203.29	2205.22	1.93103	0.756	0.403789	18		5	24717
1420	2205.22	2207.2	1.97512	0.756	0.417691	18		5	24735
1421	2207.2	2209.2	1.99754	0.756	0.444942	18		5	24753
1422	2209.2	2211.18	1.97811	0.756	0.478171	18		5	24771
1423	2211.18	2213.09	1.9124	0.756	0.469427	18		5	24789
1424	2213.09	2214.95	1.86027	0.756	0.477004	18		5	24807
1425	2214.95	2216.75	1.79994	0.756	0.459126	18		5	24825
1426	2216.75	2218.51	1.76388	0.756	0.415695	18		5	24843
1427	2218.51	2220.3	1.78676	0.756	0.421947	18		5	24861
1428	2220.3	2222.1	1.80095	0.756	0.400603	18		5	24879
1429	2222.1	2223.95	1.84694	0.756	0.396462	18		5	24897
1430	2223.95	2225.85	1.90067	0.756	0.400117	18		5	24915
1431	2225.85	2227.8	1.94999	0.756	0.393459	18		5	24933
1432	2227.8	2229.81	2.01182	0.756	0.427228	18		5	24951
1433	2229.81	2231.83	2.01941	0.756	0.456665	18		5	24969
1434	2231.83	2233.81	1.9825	0.756	0.490598	18		5	24987
1435	2233.81	2235.71	1.90032	0.756	0.478418	18		5	25005
1436	2235.71	2237.55	1.83687	0.756	0.476899	18		5	25023
1437	2237.55	2239.33	1.77743	0.756	0.429218	18		5	25041
1438	2239.33	2241.11	1.78137	0.756	0.420822	18		5	25059
1439	2241.11	2242.9	1.79712	0.756	0.407018	18		5	25077
1440	2242.9	2244.74	1.83327	0.756	0.410554	18		5	25095
1441	2244.74	2246.6	1.86477	0.756	0.392654	18		5	25113
1442	2246.6	2248.53	1.92521	0.756	0.410385	18		5	25131
1443	2248.53	2250.49	1.95855	0.756	0.407577	18		5	25149
1444	2250.49	2252.48	1.99704	0.756	0.437076	18		5	25167
1445	2252.48	2254.47	1.98941	0.756	0.468846	18		5	25185
1446	2254.47	2256.41	1.93599	0.756	0.474973	18		5	25203
1447	2256.41	2258.28	1.87586	0.756	0.480233	18		5	25221
1448	2258.28	2260.1	1.81095	0.756	0.458533	18		5	25239
1449	2260.1	2261.87	1.77543	0.756	0.428236	18		5	25257
1450	2261.87	2263.65	1.78073	0.756	0.427715	18		5	25275
1451	2263.65	2265.44	1.78677	0.756	0.39877	18		5	25293
1452	2265.44	2267.27	1.83519	0.756	0.4038	18		5	25311
1453	2267.27	2269.15	1.87708	0.756	0.391029	18		5	25329
1454	2269.15	2271.09	1.94059	0.756	0.396632	18		5	25347
1455	2271.09	2273.09	1.99676	0.756	0.420094	18		5	25365
1456	2273.09	2275.1	2.01558	0.756	0.437677	18		5	25383
1457	2275.1	2277.11	2.00695	0.756	0.490007	18		5	25401
1458	2277.11	2279.03	1.92453	0.756	0.484779	18		5	25419
1459	2279.03	2280.89	1.8521	0.756	0.481828	18		5	25437
1460	2280.89	2282.67	1.78603	0.756	0.438429	18		5	25455
1461	2282.67	2284.45	1.77737	0.756	0.422834	18		5	25473
1462	2284.45	2286.24	1.79023	0.756	0.40816	18		5	25491
1463	2286.24	2288.06	1.82455	0.756	0.418277	18		5	25509
1464	2288.06	2289.91	1.8444	0.756	0.38644	18		5	25527
1465	2289.91	2291.82	1.91433	0.756	0.413401	18		5	25545
1466	2291.82	2293.77	1.94274	0.756	0.401502	18		5	25563
1467	2293.77	2295.76	1.99086	0.756	0.429397	18		5	25581
1468	2295.76	2297.75	1.995	0.756	0.457262	18		5	25599
1469	2297.75	2299.71	1.95768	0.756	0.480956	18		5	25617
1470	2299.71	2301.6	1.88899	0.756	0.473855	18		5	25635
1471	2301.6	2303.43	1.83176	0.756	0.463597	18		5	25653
1472	2303.43	2305.22	1.78928	0.756	0.4483	18		5	25671
1473	2305.22	2306.99	1.76743	0.756	0.420884	18		5	25689
1474	2306.99	2308.77	1.78297	0.756	0.405446	18		5	25707
1475	2308.77	2310.59	1.82119	0.756	0.405089	18		5	25725
1476	2310.59	2312.45	1.86077	0.756	0.388274	18		5	25743
1477	2312.45	2314.38	1.92827	0.756	0.403567	18		5	25761
1478	2314.38	2316.35	1.97266	0.756	0.405611	18		5	25779
1479	2316.35	2318.37	2.01467	0.756	0.429258	18		5	25797
1480	2318.37	2320.39	2.01908	0.756	0.480807	18		5	25815
1481	2320.39	2322.34	1.94843	0.756	0.488929	18		5	25833
1482	2322.34	2324.21	1.86978	0.756	0.477623	18		5	25851
1483	2324.21	2326.01	1.80835	0.756	0.455687	18		5	25869
1484	2326.01	2327.79	1.77657	0.756	0.424553	18		5	25887
1485	2327.79	2329.58	1.78701	0.756	0.414836	18		5	25905
1486	2329.58	2331.39	1.81144	0.756	0.414757	18		5	25923
1487	2331.39	2333.22	1.83632	0.756	0.393462	18		5	25941
1488	2333.22	2335.12	1.89453	0.756	0.407217	18		5	25959
1489	2335.12	2337.05	1.93233	0.756	0.402769	18		5	25977
1490	2337.05	2339.03	1.97812	0.756	0.419755	18		5	25995
1491	2339.03	2341.03	1.99729	0.756	0.44671	18		5	26013
1492	2341.03	2343	1.97525	0.756	0.479402	18		5	26031
1493	2343	2344.91	1.90799	0.756	0.469241	18		5	26049
1494	2344.91	2346.77	1.85624	0.756	0.475121	18		5	26067
1495	2346.77	2348.57	1.7984	0.756	0.458686	18		5	26085
1496	2348.57	2350.33	1.76294	0.756	0.415186	18		5	26103
1497	2350.33	2352.11	1.78653	0.756	0.419449	18		5	26121
1498	2352.11	2353.92	1.80429	0.756	0.401418	18		5	26139
1499	2353.92	2355.77	1.84911	0.756	0.394739	18		5	26157
1500	2355.77	2357.67	1.90567	0.756	0.401638	18		5	26175
1501	2357.67	2359.63	1.95265	0.756	0.394277	18		5	26193
1502	2359.63	2361.64	2.01317	0.756	0.427704	18		5	26211
1503	2361.64	2363.66	2.02001	0.756	0.460993	18		5	26229
1504	2363.66	2365.64	1.97687	0.756	0.490386	18		5	26247
1505	2365.64	2367.53	1.89519	0.756	0.477528	18		5	26265
1506	2367.53	2369.36	1.83305	0.756	0.474297	18		5	26283
1507	2369.36	2371.14	1.77697	0.756	0.428131	18		5	26301
1508	2371.14	2372.92	1.78242	0.756	0.420175	18		5	26319
1509	2372.92	2374.72	1.7991	0.756	0.407801	18		5	26337
1510	2374.72	2376.56	1.83412	0.756	0.407934	18		5	26355
1511	2376.56	2378.43	1.86962	0.756	0.394942	18		5	26373
1512	2378.43	2380.35	1.92648	0.756	0.409125	18		5	26391
1513	2380.35	2382.32	1.96185	0.756	0.409374	18		5	26409
1514	2382.32	2384.31	1.99748	0.756	0.438504	18		5	26427
1515	2384.31	2386.3	1.98768	0.756	0.470952	18		5	26445
1516	2386.3	2388.23	1.93141	0.756	0.473518	18		5	26463
1517	2388.23	2390.11	1.87335	0.756	0.480534	18		5	26481
1518	2390.11	2391.91	1.80814	0.756	0.458586	18		5	26499
1519	2391.91	2393.69	1.77261	0.756	0.424678	18		5	26517
1520	2393.69	2395.47	1.78285	0.756	0.427707	18		5	26535
1521	2395.47	2397.26	1.78891	0.756	0.398637	18		5	26553
1522	2397.26	2399.1	1.8376	0.756	0.402746	18		5	26571
1523	2399.1	2400.98	1.88117	0.756	0.392624	18		5	26589
1524	2400.98	2402.92	1.94219	0.756	0.395261	18		5	26607
1525	2402.92	2404.92	2.00072	0.756	0.422192	18		5	26625
1526	2404.92	2406.94	2.01622	0.756	0.440676	18		5	26643
1527	2406.94	2408.94	2.00302	0.756	0.490542	18		5	26661
1528	2408.94	2410.86	1.92007	0.756	0.483537	18		5	26679
1529	2410.86	2412.71	1.84939	0.756	0.48194	18		5	26697
1530	2412.71	2414.49	1.78328	0.756	0.436037	18		5	26715
1531	2414.49	2416.27	1.77787	0.756	0.422545	18		5	26733
1532	2416.27	2418.06	1.79114	0.756	0.407293	18		5	26751
1533	2418.06	2419.89	1.82677	0.756	0.417695	18		5	26769
1534	2419.89	2421.73	1.8475	0.756	0.386676	18		5	26787
1535	2421.73	2423.65	1.91716	0.756	0.413455	18		5	26805
1536	2423.65	2425.6	1.94553	0.756	0.402159	18		5	26823
1537	2425.6	2427.59	1.99263	0.756	0.431013	18		5	26841
1538	2427.59	2429.58	1.99427	0.756	0.459528	18		5	26859
1539	2429.58	2431.54	1.95375	0.756	0.480246	18		5	26877
1540	2431.54	2433.42	1.88612	0.756	0.475403	18		5	26895
1541	2433.42	2435.25	1.82699	0.756	0.461816	18		5	26913
1542	2435.25	2437.04	1.78691	0.756	0.444708	18		5	26931
1543	2437.04	2438.81	1.76984	0.756	0.422748	18		5	26949
1544	2438.81	2440.59	1.78277	0.756	0.403317	18		5	26967
1545	2440.59	2442.41	1.82418	0.756	0.405365	18		5	26985
1546	2442.41	2444.28	1.8634	0.756	0.387971	18		5	27003
1547	2444.28	2446.21	1.9315	0.756	0.40265	18		5	27021
1548	2446.21	2448.19	1.97746	0.756	0.408634	18		5	27039
1549	2448.19	2450.2	2.01458	0.756	0.430054	18		5	27057
1550	2450.2	2452.22	2.01774	0.756	0.483569	18		5	27075
1551	2452.22	2454.16	1.94343	0.756	0.488436	18		5	27093
1552	2454.16	2456.03	1.86561	0.756	0.478483	18		5	27111
1553	2456.03	2457.83	1.80324	0.756	0.451812	18		5	27129
1554	2457.83	2459.61	1.7766	0.756	0.424129	18		5	27147
1555	2459.61	2461.4	1.78764	0.756	0.413468	18		5	27165
1556	2461.4	2463.21	1.81407	0.756	0.416088	18		5	27183
1557	2463.21	2465.05	1.83702	0.756	0.391155	18		5	27201
1558	2465.05	2466.95	1.89897	0.756	0.409133	18		5	27219
1559	2466.95	2468.88	1.93384	0.756	0.401958	18		5	27237
1560	2468.88	2470.86	1.98098	0.756	0.421783	18		5	27255
1561	2470.86	2472.86	1.99698	0.756	0.448577	18		5	27273
1562	2472.86	2474.83	1.97219	0.756	0.480365	18		5	27291
1563	2474.83	2476.73	1.90377	0.756	0.469443	18		5	27309
1564	2476.73	2478.59	1.85186	0.756	0.472969	18		5	27327
1565	2478.59	2480.38	1.79688	0.756	0.457796	18		5	27345
1566	2480.38	2482.14	1.76259	0.756	0.415322	18		5	27363
1567	2482.14	2483.93	1.78598	0.756	0.416709	18		5	27381
1568	2483.93	2485.74	1.80768	0.756	0.402266	18		5	27399
1569	2485.74	2487.59	1.85128	0.756	0.393066	18		5	27417
1570	2487.59	2489.5	1.91061	0.756	0.40286	18		5	27435
1571	2489.5	2491.46	1.95573	0.756	0.395618	18		5	27453
1572	2491.46	2493.47	2.01406	0.756	0.428004	18		5	27471
1573	2493.47	2495.49	2.02043	0.756	0.465304	18		5	27489
1574	2495.49	2497.46	1.97115	0.756	0.490156	18		5	27507
1575	2497.46	2499.35	1.89001	0.756	0.4769	18		5	27525
1576	2499.35	2501.18	1.82884	0.756	0.471234	18		5	27543
1577	2501.18	2502.96	1.77672	0.756	0.427199	18		5	27561
1578	2502.96	2504.74	1.78346	0.756	0.419404	18		5	27579
1579	2504.74	2506.54	1.80126	0.756	0.408864	18		5	27597
1580	2506.54	2508.38	1.83473	0.756	0.405118	18		5	27615
1581	2508.38	2510.25	1.87456	0.756	0.397383	18		5	27633
1582	2510.25	2512.18	1.9276	0.756	0.407789	18		5	27651
1583	2512.18	2514.14	1.96514	0.756	0.411289	18		5	27669
1584	2514.14	2516.14	1.99772	0.756	0.439963	18		5	27687
1585	2516.14	2518.13	1.98571	0.756	0.472948	18		5	27705
1586	2518.13	2520.05	1.92679	0.756	0.472165	18		5	27723
1587	2520.05	2521.93	1.87065	0.756	0.480385	18		5	27741
1588	2521.93	2523.73	1.80572	0.756	0.458798	18		5	27759
1589	2523.73	2525.5	1.76997	0.756	0.421572	18		5	27777
1590	2525.5	2527.29	1.78455	0.756	0.427131	18		5	27795
1591	2527.29	2529.08	1.79142	0.756	0.398796	18		5	27813
1592	2529.08	2530.92	1.83994	0.756	0.401466	18		5	27831
1593	2530.92	2532.8	1.88556	0.756	0.394404	18		5	27849
1594	2532.8	2534.75	1.94379	0.756	0.394166	18		5	27867
1595	2534.75	2536.75	2.00422	0.756	0.42394	18		5	27885
1596	2536.75	2538.77	2.01697	0.756	0.444081	18		5	27903
1597	2538.77	2540.77	1.99863	0.756	0.490804	18		5	27921
1598	2540.77	2542.68	1.91551	0.756	0.48223	18		5	27939
1599	2542.68	2544.53	1.84667	0.756	0.481575	18		5	27957
1600	2544.53	2546.31	1.7811	0.756	0.433968	18		5	27975
1601	2546.31	2548.09	1.77852	0.756	0.422228	18		5	27993
1602	2548.09	2549.88	1.79225	0.756	0.406708	18		5	28011
1603	2549.88	2551.71	1.82877	0.756	0.416635	18		5	28029
1604	2551.71	2553.56	1.8511	0.756	0.387441	18		5	28047
1605	2553.56	2555.48	1.91962	0.756	0.413152	18		5	28065
1606	2555.48	2557.43	1.9485	0.756	0.4031	18		5	28083
1607	2557.43	2559.42	1.99412	0.756	0.432552	18		5	28101
1608	2559.42	2561.42	1.9934	0.756	0.461817	18		5	28119
1609	2561.42	2563.37	1.94966	0.756	0.47925	18		5	28137
1610	2563.37	2565.25	1.88348	0.756	0.476918	18		5	28155
1611	2565.25	2567.07	1.8225	0.756	0.460407	18		5	28173
1612	2567.07	2568.86	1.78433	0.756	0.440801	18		5	28191
1613	2568.86	2570.63	1.77249	0.756	0.424494	18		5	28209
1614	2570.63	2572.41	1.78298	0.756	0.401576	18		5	28227
1615	2572.41	2574.24	1.82703	0.756	0.405404	18		5	28245
1616	2574.24	2576.1	1.86626	0.756	0.388086	18		5	28263
1617	2576.1	2578.04	1.93427	0.756	0.401409	18		5	28281
1618	2578.04	2580.02	1.98234	0.756	0.411664	18		5	28299
1619	2580.02	2582.04	2.01458	0.756	0.431211	18		5	28317
1620	2582.04	2584.05	2.01594	0.756	0.485849	18		5	28335
1621	2584.05	2585.99	1.93864	0.756	0.487802	18		5	28353
1622	2585.99	2587.85	1.86183	0.756	0.479453	18		5	28371
1623	2587.85	2589.65	1.79837	0.756	0.448115	18		5	28389
1624	2589.65	2591.43	1.77666	0.756	0.423763	18		5	28407
1625	2591.43	2593.21	1.78821	0.756	0.41207	18		5	28425
1626	2593.21	2595.03	1.8167	0.756	0.417187	18		5	28443
1627	2595.03	2596.87	1.83807	0.756	0.389237	18		5	28461
1628	2596.87	2598.77	1.90317	0.756	0.41074	18		5	28479
1629	2598.77	2600.71	1.93558	0.756	0.401395	18		5	28497
1630	2600.71	2602.69	1.9837	0.756	0.423754	18		5	28515
1631	2602.69	2604.69	1.99661	0.756	0.450544	18		5	28533
1632	2604.69	2606.66	1.96895	0.756	0.481029	18		5	28551
1633	2606.66	2608.56	1.89976	0.756	0.47003	18		5	28569
1634	2608.56	2610.4	1.8472	0.756	0.470649	18		5	28587
1635	2610.4	2612.2	1.79529	0.756	0.45638	18		5	28605
1636	2612.2	2613.96	1.76285	0.756	0.416042	18		5	28623
1637	2613.96	2615.75	1.78522	0.756	0.413848	18		5	28641
1638	2615.75	2617.56	1.81106	0.756	0.403099	18		5	28659
1639	2617.56	2619.41	1.85346	0.756	0.391517	18		5	28677
1640	2619.41	2621.33	1.91538	0.756	0.403712	18		5	28695
1641	2621.33	2623.29	1.95924	0.756	0.397452	18		5	28713
1642	2623.29	2625.3	2.01456	0.756	0.42821	18		5	28731
1643	2625.3	2627.32	2.02061	0.756	0.469497	18		5	28749
1644	2627.32	2629.29	1.96545	0.756	0.489916	18		5	28767
1645	2629.29	2631.17	1.88484	0.756	0.476577	18		5	28785
1646	2631.17	2633	1.82426	0.756	0.467791	18		5	28803
1647	2633	2634.77	1.77661	0.756	0.426398	18		5	28821
1648	2634.77	2636.56	1.78446	0.756	0.4185	18		5	28839
1649	2636.56	2638.36	1.80356	0.756	0.41015	18		5	28857
1650	2638.36	2640.2	1.83515	0.756	0.402199	18		5	28875
1651	2640.2	2642.08	1.87952	0.756	0.399886	18		5	28893
1652	2642.08	2644	1.92866	0.756	0.40644	18		5	28911
1653	2644	2645.97	1.9684	0.756	0.413289	18		5	28929
1654	2645.97	2647.97	1.99779	0.756	0.441473	18		5	28947
1655	2647.97	2649.95	1.98352	0.756	0.474805	18		5	28965
1656	2649.95	2651.88	1.92215	0.756	0.470995	18		5	28983
1657	2651.88	2653.74	1.86769	0.756	0.479774	18		5	29001
1658	2653.74	2655.55	1.80363	0.756	0.459048	18		5	29019
1659	2655.55	2657.32	1.76759	0.756	0.419016	18		5	29037
1660	2657.32	2659.1	1.78578	0.756	0.425999	18		5	29055
1661	2659.1	2660.9	1.79424	0.756	0.399194	18		5	29073
1662	2660.9	2662.74	1.84221	0.756	0.399999	18		5	29091
1663	2662.74	2664.63	1.89021	0.756	0.396275	18		5	29109
1664	2664.63	2666.57	1.9455	0.756	0.393443	18		5	29127
1665	2666.57	2668.58	2.00721	0.756	0.425334	18		5	29145
1666	2668.58	2670.6	2.01777	0.756	0.447836	18		5	29163
1667	2670.6	2672.59	1.99382	0.756	0.490865	18		5	29181
1668	2672.59	2674.5	1.91083	0.756	0.480919	18		5	29199
1669	2674.5	2676.35	1.84382	0.756	0.480677	18		5	29217
1670	2676.35	2678.13	1.77947	0.756	0.432192	18		5	29235
1671	2678.13	2679.91	1.77931	0.756	0.421862	18		5	29253
1672	2679.91	2681.7	1.79357	0.756	0.406443	18		5	29271
1673	2681.7	2683.53	1.83051	0.756	0.415117	18		5	29289
1674	2683.53	2685.39	1.85512	0.756	0.38869	18		5	29307
1675	2685.39	2687.31	1.92173	0.756	0.412531	18		5	29325
1676	2687.31	2689.26	1.95162	0.756	0.404299	18		5	29343
1677	2689.26	2691.25	1.99533	0.756	0.43403	18		5	29361
1678	2691.25	2693.25	1.99234	0.756	0.464101	18		5	29379
1679	2693.25	2695.19	1.94543	0.756	0.478023	18		5	29397
1680	2695.19	2697.07	1.88099	0.756	0.478284	18		5	29415
1681	2697.07	2698.89	1.81836	0.756	0.459403	18		5	29433
1682	2698.89	2700.67	1.78158	0.756	0.43673	18		5	29451
1683	2700.67	2702.45	1.77523	0.756	0.425974	18		5	29469
1684	2702.45	2704.23	1.78368	0.756	0.40025	18		5	29487
1685	2704.23	2706.06	1.82976	0.756	0.405182	18		5	29505
1686	2706.06	2707.93	1.86939	0.756	0.388622	18		5	29523
1687	2707.93	2709.87	1.93662	0.756	0.399945	18		5	29541
1688	2709.87	2711.85	1.98716	0.756	0.414592	18		5	29559
1689	2711.85	2713.87	2.01472	0.756	0.432788	18		5	29577
1690	2713.87	2715.88	2.01362	0.756	0.487646	18		5	29595
1691	2715.88	2717.82	1.93404	0.756	0.487007	18		5	29613
1692	2717.82	2719.68	1.85841	0.756	0.480413	18		5	29631
1693	2719.68	2721.47	1.79388	0.756	0.444678	18		5	29649
1694	2721.47	2723.25	1.77677	0.756	0.423442	18		5	29667
1695	2723.25	2725.03	1.78878	0.756	0.410698	18		5	29685
1696	2725.03	2726.85	1.8193	0.756	0.41797	18		5	29703
1697	2726.85	2728.69	1.83954	0.756	0.387781	18		5	29721
1698	2728.69	2730.6	1.90709	0.756	0.411998	18		5	29739
1699	2730.6	2732.54	1.93758	0.756	0.401109	18		5	29757
1700	2732.54	2734.52	1.98622	0.756	0.42565	18		5	29775
1701	2734.52	2736.52	1.99618	0.756	0.452605	18		5	29793
1702	2736.52	2738.49	1.96554	0.756	0.48137	18		5	29811
1703	2738.49	2740.38	1.89602	0.756	0.470972	18		5	29829
1704	2740.38	2742.22	1.84233	0.756	0.468277	18		5	29847
1705	2742.22	2744.02	1.79358	0.756	0.454396	18		5	29865
1706	2744.02	2745.78	1.76373	0.756	0.417253	18		5	29883
1707	2745.78	2747.57	1.78438	0.756	0.41099	18		5	29901
1708	2747.57	2749.38	1.81439	0.756	0.40387	18		5	29919
1709	2749.38	2751.24	1.85569	0.756	0.390167	18		5	29937
1710	2751.24	2753.16	1.9199	0.756	0.404141	18		5	29955
1711	2753.16	2755.12	1.96316	0.756	0.39972	18		5	29973
1712	2755.12	2757.13	2.01477	0.756	0.42841	18		5	29991
1713	2757.13	2759.15	2.02051	0.756	0.473471	18		5	30009
1714	2759.15	2761.11	1.95983	0.756	0.489657	18		5	30027
1715	2761.11	2762.99	1.87979	0.756	0.476581	18		5	30045
1716	2762.99	2764.81	1.81936	0.756	0.464064	18		5	30063
1717	2764.81	2766.59	1.77656	0.756	0.42571	18		5	30081
1718	2766.59	2768.38	1.78538	0.756	0.417461	18		5	30099
1719	2768.38	2770.18	1.80599	0.756	0.411587	18		5	30117
1720	2770.18	2772.02	1.83548	0.756	0.399271	18		5	30135
1721	2772.02	2773.9	1.88444	0.756	0.402366	18		5	30153
1722	2773.9	2775.83	1.92973	0.756	0.405137	18		5	30171
1723	2775.83	2777.8	1.97159	0.756	0.415341	18		5	30189
1724	2777.8	2779.8	1.99773	0.756	0.443052	18		5	30207
1725	2779.8	2781.78	1.98111	0.756	0.476496	18		5	30225
1726	2781.78	2783.7	1.91754	0.756	0.47008	18		5	30243
1727	2783.7	2785.56	1.86441	0.756	0.47871	18		5	30261
1728	2785.56	2787.37	1.8018	0.756	0.459209	18		5	30279
1729	2787.37	2789.13	1.76559	0.756	0.417083	18		5	30297
1730	2789.13	2790.92	1.78651	0.756	0.424352	18		5	30315
1731	2790.92	2792.71	1.79729	0.756	0.399779	18		5	30333
1732	2792.71	2794.56	1.84445	0.756	0.398389	18		5	30351
1733	2794.56	2796.45	1.89504	0.756	0.398139	18		5	30369
1734	2796.45	2798.4	1.94743	0.756	0.393167	18		5	30387
1735	2798.4	2800.41	2.00967	0.756	0.426392	18		5	30405
1736	2800.41	2802.43	2.01857	0.756	0.451868	18		5	30423
1737	2802.43	2804.42	1.98867	0.756	0.490787	18		5	30441
1738	2804.42	2806.32	1.90599	0.756	0.479671	18		5	30459
1739	2806.32	2808.17	1.84074	0.756	0.47922	18		5	30477
1740	2808.17	2809.94	1.77829	0.756	0.430673	18		5	30495
1741	2809.94	2811.72	1.78023	0.756	0.421426	18		5	30513
1742	2811.72	2813.52	1.79511	0.756	0.406519	18		5	30531
1743	2813.52	2815.35	1.83197	0.756	0.413181	18		5	30549
1744	2815.35	2817.21	1.85949	0.756	0.390357	18		5	30567
1745	2817.21	2819.13	1.92351	0.756	0.411643	18		5	30585
1746	2819.13	2821.09	1.95484	0.756	0.405727	18		5	30603
1747	2821.09	2823.08	1.99628	0.756	0.435467	18		5	30621
1748	2823.08	2825.08	1.99109	0.756	0.466357	18		5	30639
1749	2825.08	2827.02	1.94106	0.756	0.476637	18		5	30657
1750	2827.02	2828.9	1.87859	0.756	0.479393	18		5	30675
1751	2828.9	2830.71	1.81464	0.756	0.458797	18		5	30693
1752	2830.71	2832.49	1.77871	0.756	0.432655	18		5	30711
1753	2832.49	2834.27	1.77792	0.756	0.427066	18		5	30729
1754	2834.27	2836.05	1.78486	0.756	0.399337	18		5	30747
1755	2836.05	2837.88	1.83237	0.756	0.404687	18		5	30765
1756	2837.88	2839.76	1.87281	0.756	0.389554	18		5	30783
1757	2839.76	2841.7	1.93862	0.756	0.398376	18		5	30801
1758	2841.7	2843.69	1.99182	0.756	0.417325	18		5	30819
1759	2843.69	2845.7	2.01503	0.756	0.434818	18		5	30837
1760	2845.7	2847.71	2.01079	0.756	0.488985	18		5	30855
1761	2847.71	2849.64	1.92955	0.756	0.486047	18		5	30873
1762	2849.64	2851.5	1.85532	0.756	0.481231	18		5	30891
1763	2851.5	2853.29	1.78988	0.756	0.441555	18		5	30909
1764	2853.29	2855.06	1.77698	0.756	0.42315	18		5	30927
1765	2855.06	2856.85	1.7894	0.756	0.409418	18		5	30945
1766	2856.85	2858.68	1.82183	0.756	0.418365	18		5	30963
1767	2858.68	2860.52	1.84152	0.756	0.386841	18		5	30981
1768	2860.52	2862.43	1.91068	0.756	0.412876	18		5	30999
1769	2862.43	2864.37	1.93986	0.756	0.40112	18		5	31017
1770	2864.37	2866.36	1.98853	0.756	0.427458	18		5	31035
1771	2866.36	2868.35	1.99568	0.756	0.45475	18		5	31053
1772	2868.35	2870.31	1.96195	0.756	0.481369	18		5	31071
1773	2870.31	2872.21	1.89256	0.756	0.472209	18		5	31089
1774	2872.21	2874.04	1.83736	0.756	0.465974	18		5	31107
1775	2874.04	2875.84	1.79169	0.756	0.451839	18		5	31125
1776	2875.84	2877.6	1.76518	0.756	0.418833	18		5	31143
1777	2877.6	2879.38	1.7836	0.756	0.408256	18		5	31161
1778	2879.38	2881.2	1.81764	0.756	0.404531	18		5	31179
1779	2881.2	2883.06	1.858	0.756	0.389088	18		5	31197
1780	2883.06	2884.98	1.92406	0.756	0.404122	18		5	31215
1781	2884.98	2886.95	1.96745	0.756	0.402341	18		5	31233
1782	2886.95	2888.97	2.01477	0.756	0.4287	18		5	31251
1783	2888.97	2890.99	2.02006	0.756	0.477132	18		5	31269
1784	2890.99	2892.94	1.95437	0.756	0.489357	18		5	31287
1785	2892.94	2894.82	1.87493	0.756	0.476907	18		5	31305
1786	2894.82	2896.63	1.81425	0.756	0.460165	18		5	31323
1787	2896.63	2898.41	1.77656	0.756	0.42512	18		5	31341
1788	2898.41	2900.19	1.7862	0.756	0.416293	18		5	31359
1789	2900.19	2902	1.80851	0.756	0.41309	18		5	31377
1790	2902	2903.84	1.83581	0.756	0.396437	18		5	31395
1791	2903.84	2905.73	1.88926	0.756	0.404743	18		5	31413
1792	2905.73	2907.66	1.93087	0.756	0.403938	18		5	31431
1793	2907.66	2909.63	1.97471	0.756	0.417414	18		5	31449
1794	2909.63	2911.63	1.99757	0.756	0.444714	18		5	31467
1795	2911.63	2913.61	1.97848	0.756	0.477989	18		5	31485
1796	2913.61	2915.52	1.91299	0.756	0.469481	18		5	31503
1797	2915.52	2917.38	1.86078	0.756	0.47723	18		5	31521
1798	2917.38	2919.18	1.80015	0.756	0.459156	18		5	31539
1799	2919.18	2920.95	1.76405	0.756	0.415813	18		5	31557
1800	2920.95	2922.73	1.78676	0.756	0.422256	18		5	31575
1801	2922.73	2924.53	1.80051	0.756	0.400499	18		5	31593
1802	2924.53	2926.38	1.84665	0.756	0.396691	18		5	31611
1803	2926.38	2928.28	1.9	0.756	0.399895	18		5	31629
1804	2928.28	2930.23	1.94967	0.756	0.39339	18		5	31647
1805	2930.23	2932.24	2.0116	0.756	0.427147	18		5	31665
1806	2932.24	2934.26	2.01931	0.756	0.456092	18		5	31683
1807	2934.26	2936.24	1.98324	0.756	0.490623	18		5	31701
1808	2936.24	2938.14	1.90099	0.756	0.478553	18		5	31719
1809	2938.14	2939.98	1.83735	0.756	0.477208	18		5	31737
1810	2939.98	2941.76	1.77751	0.756	0.429376	18		5	31755
1811	2941.76	2943.54	1.78123	0.756	0.4209	18		5	31773
1812	2943.54	2945.34	1.79687	0.756	0.406937	18		5	31791
1813	2945.34	2947.17	1.83314	0.756	0.410884	18		5	31809
1814	2947.17	2949.04	1.86414	0.756	0.392365	18		5	31827
1815	2949.04	2950.96	1.92502	0.756	0.410544	18		5	31845
1816	2950.96	2952.92	1.95811	0.756	0.407348	18		5	31863
1817	2952.92	2954.92	1.99697	0.756	0.436887	18		5	31881
1818	2954.92	2956.9	1.98962	0.756	0.468558	18		5	31899
1819	2956.9	2958.84	1.93659	0.756	0.47517	18		5	31917
1820	2958.84	2960.72	1.87619	0.756	0.48016	18		5	31935
1821	2960.72	2962.53	1.81135	0.756	0.458544	18		5	31953
1822	2962.53	2964.3	1.77581	0.756	0.428739	18		5	31971
1823	2964.3	2966.09	1.78042	0.756	0.427674	18		5	31989
1824	2966.09	2967.87	1.78651	0.756	0.398812	18		5	32007
1825	2967.87	2969.71	1.83487	0.756	0.403921	18		5	32025
1826	2969.71	2971.58	1.87655	0.756	0.390836	18		5	32043
1827	2971.58	2973.52	1.94037	0.756	0.39683	18		5	32061
1828	2973.52	2975.52	1.9962	0.756	0.419789	18		5	32079
1829	2975.52	2977.54	2.0155	0.756	0.43731	18		5	32097
1830	2977.54	2979.54	2.00744	0.756	0.489911	18		5	32115
1831	2979.54	2981.47	1.92512	0.756	0.484937	18		5	32133
1832	2981.47	2983.32	1.85247	0.756	0.481781	18		5	32151
1833	2983.32	2985.11	1.78645	0.756	0.438774	18		5	32169
1834	2985.11	2986.88	1.77732	0.756	0.422871	18		5	32187
1835	2986.88	2988.67	1.79013	0.756	0.408295	18		5	32205
1836	2988.67	2990.5	1.82424	0.756	0.418318	18		5	32223
1837	2990.5	2992.34	1.84403	0.756	0.38645	18		5	32241
1838	2992.34	2994.26	1.91392	0.756	0.413365	18		5	32259
1839	2994.26	2996.2	1.94238	0.756	0.401437	18		5	32277
1840	2996.2	2998.19	1.9906	0.756	0.429175	18		5	32295
1841	2998.19	3000.18	1.99509	0.756	0.456963	18		5	32313
1842	3000.18	3002.14	1.9582	0.756	0.481027	18		5	32331
1843	3002.14	3004.03	1.88939	0.756	0.473652	18		5	32349
1844	3004.03	3005.86	1.83241	0.756	0.463859	18		5	32367
1845	3005.86	3007.65	1.78958	0.756	0.448749	18		5	32385
1846	3007.65	3009.42	1.76714	0.756	0.420636	18		5	32403
1847	3009.42	3011.2	1.78302	0.756	0.405757	18		5	32421
1848	3011.2	3013.02	1.82078	0.756	0.405035	18		5	32439
1849	3013.02	3014.89	1.86043	0.756	0.388345	18		5	32457
1850	3014.89	3016.81	1.92781	0.756	0.40366	18		5	32475
1851	3016.81	3018.79	1.97203	0.756	0.405215	18		5	32493
1852	3018.79	3020.8	2.01468	0.756	0.429176	18		5	32511
1853	3020.8	3022.82	2.01922	0.756	0.480404	18		5	32529
1854	3022.82	3024.77	1.94911	0.756	0.488986	18		5	32547
1855	3024.77	3026.64	1.87036	0.756	0.477523	18		5	32565
1856	3026.64	3028.45	1.80905	0.756	0.456212	18		5	32583
1857	3028.45	3030.22	1.77657	0.756	0.424615	18		5	32601
1858	3030.22	3032.01	1.78692	0.756	0.415013	18		5	32619
1859	3032.01	3033.82	1.81109	0.756	0.414568	18		5	32637
1860	3033.82	3035.66	1.83625	0.756	0.393795	18		5	32655
1861	3035.66	3037.55	1.89392	0.756	0.406941	18		5	32673
1862	3037.55	3039.48	1.93215	0.756	0.402894	18		5	32691
1863	3039.48	3041.46	1.97772	0.756	0.419481	18		5	32709
1864	3041.46	3043.46	1.99733	0.756	0.446468	18		5	32727
1865	3043.46	3045.44	1.97564	0.756	0.479252	18		5	32745
1866	3045.44	3047.34	1.90857	0.756	0.469244	18		5	32763
1867	3047.34	3049.2	1.8568	0.756	0.47539	18		5	32781
1868	3049.2	3051	1.79861	0.756	0.458768	18		5	32799
1869	3051	3052.76	1.76303	0.756	0.415216	18		5	32817
1870	3052.76	3054.55	1.78658	0.756	0.419799	18		5	32835
1871	3054.55	3056.35	1.80384	0.756	0.401306	18		5	32853
1872	3056.35	3058.2	1.84882	0.756	0.394967	18		5	32871
1873	3058.2	3060.11	1.90501	0.756	0.401451	18		5	32889
1874	3060.11	3062.06	1.95227	0.756	0.394137	18		5	32907
1875	3062.06	3064.07	2.01301	0.756	0.427652	18		5	32925
1876	3064.07	3066.09	2.01994	0.756	0.460414	18		5	32943
1877	3066.09	3068.07	1.97762	0.756	0.490415	18		5	32961
1878	3068.07	3069.97	1.89588	0.756	0.477633	18		5	32979
1879	3069.97	3071.8	1.83359	0.756	0.474672	18		5	32997
1880	3071.8	3073.58	1.77702	0.756	0.428266	18		5	33015
1881	3073.58	3075.36	1.78228	0.756	0.420268	18		5	33033
1882	3075.36	3077.16	1.79883	0.756	0.407679	18		5	33051
1883	3077.16	3078.99	1.83402	0.756	0.408297	18		5	33069
1884	3078.99	3080.86	1.86896	0.756	0.394626	18		5	33087
1885	3080.86	3082.79	1.92632	0.756	0.409299	18		5	33105
1886	3082.79	3084.75	1.96141	0.756	0.409127	18		5	33123
1887	3084.75	3086.74	1.99743	0.756	0.438312	18		5	33141
1888	3086.74	3088.73	1.98792	0.756	0.470677	18		5	33159
1889	3088.73	3090.66	1.93203	0.756	0.473708	18		5	33177
1890	3090.66	3092.54	1.87369	0.756	0.48052	18		5	33195
1891	3092.54	3094.35	1.80849	0.756	0.458568	18		5	33213
1892	3094.35	3096.12	1.77298	0.756	0.425129	18		5	33231
1893	3096.12	3097.9	1.78259	0.756	0.42774	18		5	33249
1894	3097.9	3099.69	1.7886	0.756	0.398636	18		5	33267
1895	3099.69	3101.53	1.83728	0.756	0.4029	18		5	33285
1896	3101.53	3103.41	1.88061	0.756	0.392398	18		5	33303
1897	3103.41	3105.35	1.94198	0.756	0.395431	18		5	33321
1898	3105.35	3107.35	2.00022	0.756	0.421932	18		5	33339
1899	3107.35	3109.37	2.01613	0.756	0.440251	18		5	33357
1900	3109.37	3111.37	2.00358	0.756	0.490488	18		5	33375
1901	3111.37	3113.29	1.92066	0.756	0.483707	18		5	33393
1902	3113.29	3115.14	1.84975	0.756	0.481951	18		5	33411
1903	3115.14	3116.93	1.78361	0.756	0.436336	18		5	33429
1904	3116.93	3118.7	1.77779	0.756	0.422585	18		5	33447
1905	3118.7	3120.49	1.79101	0.756	0.407393	18		5	33465
1906	3120.49	3122.32	1.82648	0.756	0.4178	18		5	33483
1907	3122.32	3124.17	1.84706	0.756	0.386613	18		5	33501
1908	3124.17	3126.08	1.9168	0.756	0.413469	18		5	33519
1909	3126.08	3128.03	1.94514	0.756	0.402054	18		5	33537
1910	3128.03	3130.02	1.99241	0.756	0.430803	18		5	33555
1911	3130.02	3132.02	1.99438	0.756	0.459224	18		5	33573
1912	3132.02	3133.97	1.95428	0.756	0.480358	18		5	33591
1913	3133.97	3135.86	1.88649	0.756	0.475196	18		5	33609
1914	3135.86	3137.68	1.82762	0.756	0.462033	18		5	33627
1915	3137.68	3139.47	1.78724	0.756	0.445208	18		5	33645
1916	3139.47	3141.24	1.7695	0.756	0.422503	18		5	33663
1917	3141.24	3143.02	1.78277	0.756	0.40358	18		5	33681
1918	3143.02	3144.85	1.82379	0.756	0.405341	18		5	33699
1919	3144.85	3146.71	1.86304	0.756	0.387988	18		5	33717
1920	3146.71	3148.64	1.9311	0.756	0.402793	18		5	33735
1921	3148.64	3150.62	1.97681	0.756	0.408228	18		5	33753
1922	3150.62	3152.63	2.01459	0.756	0.429928	18		5	33771
1923	3152.63	3154.65	2.01795	0.756	0.483228	18		5	33789
1924	3154.65	3156.6	1.94408	0.756	0.488509	18		5	33807
1925	3156.6	3158.46	1.86614	0.756	0.47836	18		5	33825
1926	3158.46	3160.27	1.80391	0.756	0.452321	18		5	33843
1927	3160.27	3162.04	1.7766	0.756	0.424181	18		5	33861
1928	3162.04	3163.83	1.78756	0.756	0.413653	18		5	33879
1929	3163.83	3165.64	1.81372	0.756	0.415922	18		5	33897
1930	3165.64	3167.48	1.83691	0.756	0.391442	18		5	33915
1931	3167.48	3169.38	1.8984	0.756	0.408894	18		5	33933
1932	3169.38	3171.31	1.93362	0.756	0.402053	18		5	33951
1933	3171.31	3173.29	1.98061	0.756	0.421516	18		5	33969
1934	3173.29	3175.29	1.99702	0.756	0.448322	18		5	33987
1935	3175.29	3177.26	1.97261	0.756	0.480253	18		5	34005
1936	3177.26	3179.17	1.90432	0.756	0.469393	18		5	34023
1937	3179.17	3181.02	1.85246	0.756	0.473268	18		5	34041
1938	3181.02	3182.82	1.79708	0.756	0.457943	18		5	34059
1939	3182.82	3184.58	1.7626	0.756	0.415269	18		5	34077
1940	3184.58	3186.37	1.78607	0.756	0.417084	18		5	34095
1941	3186.37	3188.17	1.80722	0.756	0.402152	18		5	34113
1942	3188.17	3190.02	1.85099	0.756	0.393284	18		5	34131
1943	3190.02	3191.93	1.90996	0.756	0.402717	18		5	34149
1944	3191.93	3193.89	1.95529	0.756	0.39541	18		5	34167
1945	3193.89	3195.9	2.01396	0.756	0.427972	18		5	34185
1946	3195.9	3197.92	2.02039	0.756	0.464734	18		5	34203
1947	3197.92	3199.89	1.97192	0.756	0.490188	18		5	34221
1948	3199.89	3201.79	1.8907	0.756	0.476967	18		5	34239
1949	3201.79	3203.61	1.82943	0.756	0.471667	18		5	34257
1950	3203.61	3205.39	1.77675	0.756	0.427315	18		5	34275
1951	3205.39	3207.17	1.78333	0.756	0.419514	18		5	34293
1952	3207.17	3208.98	1.80096	0.756	0.408708	18		5	34311
1953	3208.98	3210.81	1.83466	0.756	0.405502	18		5	34329
1954	3210.81	3212.68	1.8739	0.756	0.397052	18		5	34347
1955	3212.68	3214.61	1.92746	0.756	0.407969	18		5	34365
1956	3214.61	3216.58	1.96471	0.756	0.411028	18		5	34383
1957	3216.58	3218.57	1.99769	0.756	0.439766	18		5	34401
1958	3218.57	3220.56	1.98599	0.756	0.472689	18		5	34419
1959	3220.56	3222.49	1.92741	0.756	0.472337	18		5	34437
1960	3222.49	3224.36	1.87102	0.756	0.480432	18		5	34455
1961	3224.36	3226.16	1.80602	0.756	0.458764	18		5	34473
1962	3226.16	3227.94	1.7703	0.756	0.421956	18		5	34491
1963	3227.94	3229.72	1.78435	0.756	0.42724	18		5	34509
1964	3229.72	3231.51	1.79107	0.756	0.39876	18		5	34527
1965	3231.51	3233.35	1.83963	0.756	0.401649	18		5	34545
1966	3233.35	3235.24	1.88496	0.756	0.394159	18		5	34563
1967	3235.24	3237.18	1.94357	0.756	0.394293	18		5	34581
1968	3237.18	3239.18	2.00378	0.756	0.423727	18		5	34599
1969	3239.18	3241.2	2.01686	0.756	0.443606	18		5	34617
1970	3241.2	3243.2	1.99924	0.756	0.490783	18		5	34635
1971	3243.2	3245.11	1.91613	0.756	0.482406	18		5	34653
1972	3245.11	3246.96	1.84704	0.756	0.481653	18		5	34671
1973	3246.96	3248.74	1.78136	0.756	0.434226	18		5	34689
1974	3248.74	3250.52	1.77842	0.756	0.422273	18		5	34707
1975	3250.52	3252.31	1.79209	0.756	0.406768	18		5	34725
1976	3252.31	3254.14	1.82852	0.756	0.416804	18		5	34743
1977	3254.14	3255.99	1.85059	0.756	0.38731	18		5	34761
1978	3255.99	3257.91	1.91931	0.756	0.413212	18		5	34779
1979	3257.91	3259.86	1.94809	0.756	0.402958	18		5	34797
1980	3259.86	3261.85	1.99394	0.756	0.432351	18		5	34815
1981	3261.85	3263.85	1.99352	0.756	0.461511	18		5	34833
1982	3263.85	3265.8	1.95021	0.756	0.479397	18		5	34851
1983	3265.8	3267.68	1.88382	0.756	0.476722	18		5	34869
1984	3267.68	3269.5	1.82308	0.756	0.460572	18		5	34887
1985	3269.5	3271.29	1.78468	0.756	0.441335	18		5	34905
1986	3271.29	3273.06	1.77212	0.756	0.424273	18		5	34923
1987	3273.06	3274.84	1.78293	0.756	0.401785	18		5	34941
1988	3274.84	3276.67	1.82666	0.756	0.405414	18		5	34959
1989	3276.67	3278.54	1.86586	0.756	0.388046	18		5	34977
1990	3278.54	3280.47	1.93393	0.756	0.40159	18		5	34995
1991	3280.47	3282.45	1.98169	0.756	0.411263	18		5	35013
1992	3282.45	3284.47	2.01458	0.756	0.431034	18		5	35031
1993	3284.47	3286.48	2.01621	0.756	0.485573	18		5	35049
1994	3286.48	3288.42	1.93927	0.756	0.487895	18		5	35067
1995	3288.42	3290.28	1.86231	0.756	0.479322	18		5	35085
1996	3290.28	3292.08	1.799	0.756	0.448595	18		5	35103
1997	3292.08	3293.86	1.77665	0.756	0.423809	18		5	35121
1998	3293.86	3295.65	1.78813	0.756	0.412256	18		5	35139
1999	3295.65	3297.47	1.81635	0.756	0.417057	18		5	35157
2000	3297.47	3299.3	1.8379	0.756	0.389467	18		5	35175
2001	3299.3	3301.21	1.90263	0.756	0.410546	18		5	35193
2002	3301.21	3303.14	1.93533	0.756	0.401455	18		5	35211
2003	3303.14	3305.12	1.98334	0.756	0.423495	18		5	35229
2004	3305.12	3307.12	1.99666	0.756	0.450276	18		5	35247
2005	3307.12	3309.09	1.96939	0.756	0.480959	18		5	35265
2006	3309.09	3310.99	1.90028	0.756	0.469931	18		5	35283
2007	3310.99	3312.84	1.84783	0.756	0.470964	18		5	35301
2008	3312.84	3314.63	1.79551	0.756	0.456601	18		5	35319
2009	3314.63	3316.4	1.76278	0.756	0.415915	18		5	35337
2010	3316.4	3318.18	1.78533	0.756	0.414232	18		5	35355
2011	3318.18	3319.99	1.81061	0.756	0.40299	18		5	35373
2012	3319.99	3321.85	1.85317	0.756	0.391714	18		5	35391
2013	3321.85	3323.76	1.91476	0.756	0.403622	18		5	35409
2014	3323.76	3325.72	1.95874	0.756	0.39718	18		5	35427
2015	3325.72	3327.73	2.01451	0.756	0.428185	18		5	35445
2016	3327.73	3329.75	2.02061	0.756	0.468949	18		5	35463
2017	3329.75	3331.72	1.9662	0.756	0.489949	18		5	35481
2018	3331.72	3333.61	1.88553	0.756	0.476601	18		5	35499
2019	3333.61	3335.43	1.82489	0.756	0.468269	18		5	35517
2020	3335.43	3337.21	1.77662	0.756	0.426498	18		5	35535
2021	3337.21	3338.99	1.78433	0.756	0.418628	18		5	35553
2022	3338.99	3340.8	1.80325	0.756	0.409968	18		5	35571
2023	3340.8	3342.63	1.8351	0.756	0.402591	18		5	35589
2024	3342.63	3344.51	1.87886	0.756	0.399552	18		5	35607
2025	3344.51	3346.44	1.92852	0.756	0.406618	18		5	35625
2026	3346.44	3348.41	1.96797	0.756	0.413019	18		5	35643
2027	3348.41	3350.4	1.99779	0.756	0.441268	18		5	35661
2028	3350.4	3352.39	1.98383	0.756	0.474566	18		5	35679
2029	3352.39	3354.31	1.92277	0.756	0.471138	18		5	35697
2030	3354.31	3356.18	1.8681	0.756	0.479882	18		5	35715
2031	3356.18	3357.98	1.80389	0.756	0.459017	18		5	35733
2032	3357.98	3359.75	1.76789	0.756	0.419322	18		5	35751
2033	3359.75	3361.54	1.78564	0.756	0.426181	18		5	35769
2034	3361.54	3363.33	1.79385	0.756	0.399129	18		5	35787
2035	3363.33	3365.17	1.84191	0.756	0.400204	18		5	35805
2036	3365.17	3367.06	1.88957	0.756	0.396024	18		5	35823
2037	3367.06	3369.01	1.94526	0.756	0.393516	18		5	35841
2038	3369.01	3371.01	2.00684	0.756	0.425168	18		5	35859
2039	3371.01	3373.03	2.01766	0.756	0.447318	18		5	35877
2040	3373.03	3375.03	1.99449	0.756	0.490866	18		5	35895
2041	3375.03	3376.94	1.91146	0.756	0.481092	18		5	35913
2042	3376.94	3378.78	1.84421	0.756	0.480828	18		5	35931
2043	3378.78	3380.56	1.77966	0.756	0.432413	18		5	35949
2044	3380.56	3382.34	1.7792	0.756	0.421914	18		5	35967
2045	3382.34	3384.13	1.79338	0.756	0.406459	18		5	35985
2046	3384.13	3385.96	1.8303	0.756	0.415345	18		5	36003
2047	3385.96	3387.82	1.85456	0.756	0.388498	18		5	36021
2048	3387.82	3389.74	1.92147	0.756	0.412631	18		5	36039
2049	3389.74	3391.69	1.9512	0.756	0.404125	18		5	36057
2050	3391.69	3393.69	1.99519	0.756	0.433836	18		5	36075
2051	3393.69	3395.68	1.9925	0.756	0.463798	18		5	36093
2052	3395.68	3397.62	1.946	0.756	0.478198	18		5	36111
2053	3397.62	3399.51	1.88132	0.756	0.478114	18		5	36129
2054	3399.51	3401.32	1.81889	0.756	0.459513	18		5	36147
2055	3401.32	3403.11	1.78195	0.756	0.437276	18		5	36165
2056	3403.11	3404.88	1.77487	0.756	0.425797	18		5	36183
2057	3404.88	3406.66	1.78356	0.756	0.400403	18		5	36201
2058	3406.66	3408.49	1.8294	0.756	0.405227	18		5	36219
2059	3408.49	3410.36	1.86895	0.756	0.388526	18		5	36237
2060	3410.36	3412.3	1.93633	0.756	0.400149	18		5	36255
2061	3412.3	3414.29	1.98653	0.756	0.414211	18		5	36273
2062	3414.29	3416.3	2.01469	0.756	0.432552	18		5	36291
2063	3416.3	3418.31	2.01396	0.756	0.487434	18		5	36309
2064	3418.31	3420.25	1.93465	0.756	0.487122	18		5	36327
2065	3420.25	3422.11	1.85885	0.756	0.48029	18		5	36345
2066	3422.11	3423.9	1.79445	0.756	0.445119	18		5	36363
2067	3423.9	3425.68	1.77675	0.756	0.423482	18		5	36381
2068	3425.68	3427.47	1.7887	0.756	0.410877	18		5	36399
2069	3427.47	3429.29	1.81895	0.756	0.417887	18		5	36417
2070	3429.29	3431.13	1.83932	0.756	0.387946	18		5	36435
2071	3431.13	3433.03	1.90658	0.756	0.411851	18		5	36453
2072	3433.03	3434.97	1.9373	0.756	0.40113	18		5	36471
2073	3434.97	3436.96	1.9859	0.756	0.425402	18		5	36489
2074	3436.96	3438.95	1.99624	0.756	0.452325	18		5	36507
2075	3438.95	3440.92	1.966	0.756	0.481344	18		5	36525
2076	3440.92	3442.81	1.8965	0.756	0.470828	18		5	36543
2077	3442.81	3444.66	1.84298	0.756	0.468592	18		5	36561
2078	3444.66	3446.45	1.79382	0.756	0.454694	18		5	36579
2079	3446.45	3448.22	1.76357	0.756	0.417067	18		5	36597
2080	3448.22	3450	1.78449	0.756	0.411366	18		5	36615
2081	3450	3451.81	1.81395	0.756	0.403772	18		5	36633
2082	3451.81	3453.67	1.85539	0.756	0.390333	18		5	36651
2083	3453.67	3455.59	1.91931	0.756	0.404109	18		5	36669
2084	3455.59	3457.55	1.96261	0.756	0.399395	18		5	36687
2085	3457.55	3459.57	2.01475	0.756	0.42838	18		5	36705
2086	3459.57	3461.59	2.02054	0.756	0.472957	18		5	36723
2087	3461.59	3463.55	1.96057	0.756	0.489694	18		5	36741
2088	3463.55	3465.43	1.88045	0.756	0.476561	18		5	36759
2089	3465.43	3467.25	1.82003	0.756	0.464573	18		5	36777
2090	3467.25	3469.02	1.77657	0.756	0.425796	18		5	36795
2091	3469.02	3470.81	1.78527	0.756	0.417607	18		5	36813
2092	3470.81	3472.61	1.80566	0.756	0.411389	18		5	36831
2093	3472.61	3474.45	1.83544	0.756	0.399659	18		5	36849
2094	3474.45	3476.33	1.88379	0.756	0.40204	18		5	36867
2095	3476.33	3478.26	1.92958	0.756	0.405306	18		5	36885
2096	3478.26	3480.23	1.97117	0.756	0.415065	18		5	36903
2097	3480.23	3482.23	1.99775	0.756	0.442837	18		5	36921
2098	3482.23	3484.21	1.98144	0.756	0.476281	18		5	36939
2099	3484.21	3486.13	1.91815	0.756	0.470185	18		5	36957
2100	3486.13	3488	1.86487	0.756	0.478877	18		5	36975
2101	3488	3489.8	1.80203	0.756	0.459198	18		5	36993
2102	3489.8	3491.56	1.76584	0.756	0.417303	18		5	37011
2103	3491.56	3493.35	1.78644	0.756	0.4246	18		5	37029
2104	3493.35	3495.15	1.79687	0.756	0.399692	18		5	37047
2105	3495.15	3496.99	1.84415	0.756	0.39861	18		5	37065
2106	3496.99	3498.89	1.89439	0.756	0.397894	18		5	37083
2107	3498.89	3500.83	1.94716	0.756	0.393176	18		5	37101
2108	3500.83	3502.84	2.00937	0.756	0.426269	18		5	37119
2109	3502.84	3504.86	2.01847	0.756	0.451317	18		5	37137
2110	3504.86	3506.85	1.98937	0.756	0.490803	18		5	37155
2111	3506.85	3508.76	1.90664	0.756	0.479831	18		5	37173
2112	3508.76	3510.6	1.84117	0.756	0.479447	18		5	37191
2113	3510.6	3512.38	1.77843	0.756	0.430862	18		5	37209
2114	3512.38	3514.16	1.7801	0.756	0.421488	18		5	37227
2115	3514.16	3515.95	1.79489	0.756	0.406489	18		5	37245
2116	3515.95	3517.78	1.8318	0.756	0.413462	18		5	37263
2117	3517.78	3519.64	1.85889	0.756	0.390113	18		5	37281
2118	3519.64	3521.57	1.92329	0.756	0.411774	18		5	37299
2119	3521.57	3523.52	1.9544	0.756	0.405524	18		5	37317
2120	3523.52	3525.52	1.99617	0.756	0.435277	18		5	37335
2121	3525.52	3527.51	1.99127	0.756	0.466059	18		5	37353
2122	3527.51	3529.45	1.94165	0.756	0.476828	18		5	37371
2123	3529.45	3531.33	1.87891	0.756	0.479263	18		5	37389
2124	3531.33	3533.14	1.81511	0.756	0.458856	18		5	37407
2125	3533.14	3534.92	1.7791	0.756	0.433193	18		5	37425
2126	3534.92	3536.7	1.77757	0.756	0.426946	18		5	37443
2127	3536.7	3538.49	1.78467	0.756	0.399435	18		5	37461
2128	3538.49	3540.32	1.83202	0.756	0.404769	18		5	37479
2129	3540.32	3542.19	1.87234	0.756	0.389408	18		5	37497
2130	3542.19	3544.13	1.93837	0.756	0.398587	18		5	37515
2131	3544.13	3546.12	1.99122	0.756	0.416975	18		5	37533
2132	3546.12	3548.13	2.01498	0.756	0.43452	18		5	37551
2133	3548.13	3550.15	2.0112	0.756	0.488831	18		5	37569
2134	3550.15	3552.08	1.93015	0.756	0.486184	18		5	37587
2135	3552.08	3553.93	1.85572	0.756	0.481135	18		5	37605
2136	3553.93	3555.72	1.79038	0.756	0.441952	18		5	37623
2137	3555.72	3557.5	1.77695	0.756	0.423188	18		5	37641
2138	3557.5	3559.29	1.78931	0.756	0.409581	18		5	37659
2139	3559.29	3561.11	1.82149	0.756	0.418337	18		5	37677
2140	3561.11	3562.95	1.84123	0.756	0.386935	18		5	37695
2141	3562.95	3564.86	1.91022	0.756	0.412782	18		5	37713
2142	3564.86	3566.8	1.93954	0.756	0.401101	18		5	37731
2143	3566.8	3568.79	1.98824	0.756	0.427222	18		5	37749
2144	3568.79	3570.78	1.99575	0.756	0.45446	18		5	37767
2145	3570.78	3572.75	1.96244	0.756	0.481389	18		5	37785
2146	3572.75	3574.64	1.89301	0.756	0.47203	18		5	37803
2147	3574.64	3576.48	1.83802	0.756	0.466273	18		5	37821
2148	3576.48	3578.27	1.79195	0.756	0.452212	18		5	37839
2149	3578.27	3580.03	1.76495	0.756	0.418606	18		5	37857
2150	3580.03	3581.82	1.78369	0.756	0.40861	18		5	37875
2151	3581.82	3583.64	1.81721	0.756	0.404451	18		5	37893
2152	3583.64	3585.49	1.85769	0.756	0.389214	18		5	37911
2153	3585.49	3587.42	1.92353	0.756	0.404151	18		5	37929
2154	3587.42	3589.38	1.96685	0.756	0.401975	18		5	37947
2155	3589.38	3591.4	2.01478	0.756	0.428652	18		5	37965
2156	3591.4	3593.42	2.02014	0.756	0.476665	18		5	37983
2157	3593.42	3595.37	1.95508	0.756	0.489401	18		5	38001
2158	3595.37	3597.25	1.87557	0.756	0.476846	18		5	38019
2159	3597.25	3599.06	1.81494	0.756	0.460691	18		5	38037
2160	3599.06	3600.84	1.77656	0.756	0.425194	18		5	38055
2161	3600.84	3602.63	1.7861	0.756	0.416456	18		5	38073
2162	3602.63	3604.44	1.80817	0.756	0.412889	18		5	38091
2163	3604.44	3606.27	1.83576	0.756	0.396806	18		5	38109
2164	3606.27	3608.16	1.88862	0.756	0.404435	18		5	38127
2165	3608.16	3610.09	1.93071	0.756	0.40409	18		5	38145
2166	3610.09	3612.06	1.9743	0.756	0.417137	18		5	38163
2167	3612.06	3614.06	1.9976	0.756	0.444487	18		5	38181
2168	3614.06	3616.04	1.97884	0.756	0.477802	18		5	38199
2169	3616.04	3617.95	1.91359	0.756	0.469541	18		5	38217
2170	3617.95	3619.82	1.86129	0.756	0.47745	18		5	38235
2171	3619.82	3621.62	1.80036	0.756	0.45918	18		5	38253
2172	3621.62	3623.38	1.76422	0.756	0.415944	18		5	38271
2173	3623.38	3625.17	1.78675	0.756	0.422559	18		5	38289
2174	3625.17	3626.97	1.80007	0.756	0.400397	18		5	38307
2175	3626.97	3628.81	1.84635	0.756	0.396921	18		5	38325
2176	3628.81	3630.71	1.89934	0.756	0.399671	18		5	38343
2177	3630.71	3632.66	1.94935	0.756	0.39333	18		5	38361
2178	3632.66	3634.67	2.01137	0.756	0.427062	18		5	38379
2179	3634.67	3636.69	2.01922	0.756	0.455521	18		5	38397
2180	3636.69	3638.68	1.98397	0.756	0.490648	18		5	38415
2181	3638.68	3640.58	1.90167	0.756	0.478692	18		5	38433
2182	3640.58	3642.42	1.83783	0.756	0.477508	18		5	38451
2183	3642.42	3644.19	1.77759	0.756	0.429538	18		5	38469
2184	3644.19	3645.97	1.7811	0.756	0.420976	18		5	38487
2185	3645.97	3647.77	1.79662	0.756	0.406862	18		5	38505
2186	3647.77	3649.6	1.833	0.756	0.411209	18		5	38523
2187	3649.6	3651.47	1.8635	0.756	0.392081	18		5	38541
2188	3651.47	3653.39	1.92484	0.756	0.410701	18		5	38559
2189	3653.39	3655.35	1.95767	0.756	0.407122	18		5	38577
2190	3655.35	3657.35	1.99689	0.756	0.436698	18		5	38595
2191	3657.35	3659.34	1.98983	0.756	0.468268	18		5	38613
2192	3659.34	3661.27	1.93719	0.756	0.475367	18		5	38631
2193	3661.27	3663.15	1.87651	0.756	0.48008	18		5	38649
2194	3663.15	3664.96	1.81176	0.756	0.45856	18		5	38667
2195	3664.96	3666.74	1.7762	0.756	0.429246	18		5	38685
2196	3666.74	3668.52	1.7801	0.756	0.427623	18		5	38703
2197	3668.52	3670.31	1.78626	0.756	0.398861	18		5	38721
2198	3670.31	3672.14	1.83454	0.756	0.404039	18		5	38739
2199	3672.14	3674.02	1.87604	0.756	0.390647	18		5	38757
2200	3674.02	3675.96	1.94015	0.756	0.39703	18		5	38775
2201	3675.96	3677.95	1.99564	0.756	0.419478	18		5	38793
2202	3677.95	3679.97	2.01543	0.756	0.436951	18		5	38811
2203	3679.97	3681.98	2.00791	0.756	0.48981	18		5	38829
2204	3681.98	3683.9	1.92571	0.756	0.485093	18		5	38847
2205	3683.9	3685.75	1.85284	0.756	0.481727	18		5	38865
2206	3685.75	3687.54	1.78687	0.756	0.439125	18		5	38883
2207	3687.54	3689.32	1.77726	0.756	0.422908	18		5	38901
2208	3689.32	3691.11	1.79002	0.756	0.408433	18		5	38919
2209	3691.11	3692.93	1.82392	0.756	0.418351	18		5	38937
2210	3692.93	3694.78	1.84366	0.756	0.38647	18		5	38955
2211	3694.78	3696.69	1.91351	0.756	0.413322	18		5	38973
2212	3696.69	3698.63	1.94203	0.756	0.401377	18		5	38991
2213	3698.63	3700.62	1.99034	0.756	0.428951	18		5	39009
2214	3700.62	3702.62	1.99517	0.756	0.456665	18		5	39027
2215	3702.62	3704.58	1.95871	0.756	0.481092	18		5	39045
2216	3704.58	3706.46	1.8898	0.756	0.473451	18		5	39063
2217	3706.46	3708.3	1.83307	0.756	0.464126	18		5	39081
2218	3708.3	3710.09	1.78987	0.756	0.449189	18		5	39099
2219	3710.09	3711.85	1.76685	0.756	0.420388	18		5	39117
2220	3711.85	3713.64	1.78308	0.756	0.406073	18		5	39135
2221	3713.64	3715.46	1.82037	0.756	0.404979	18		5	39153
2222	3715.46	3717.32	1.8601	0.756	0.388423	18		5	39171
2223	3717.32	3719.25	1.92733	0.756	0.403747	18		5	39189
2224	3719.25	3721.22	1.9714	0.756	0.404821	18		5	39207
2225	3721.22	3723.23	2.0147	0.756	0.429098	18		5	39225
2226	3723.23	3725.25	2.01936	0.756	0.479992	18		5	39243
2227	3725.25	3727.2	1.9498	0.756	0.489041	18		5	39261
2228	3727.2	3729.07	1.87095	0.756	0.477426	18		5	39279
2229	3729.07	3730.88	1.80974	0.756	0.456738	18		5	39297
2230	3730.88	3732.66	1.77657	0.756	0.424678	18		5	39315
2231	3732.66	3734.44	1.78683	0.756	0.415189	18		5	39333
2232	3734.44	3736.26	1.81074	0.756	0.414376	18		5	39351
2233	3736.26	3738.09	1.83618	0.756	0.394133	18		5	39369
2234	3738.09	3739.99	1.89331	0.756	0.40666	18		5	39387
2235	3739.99	3741.92	1.93197	0.756	0.403023	18		5	39405
2236	3741.92	3743.89	1.97733	0.756	0.419207	18		5	39423
2237	3743.89	3745.89	1.99737	0.756	0.446229	18		5	39441
2238	3745.89	3747.87	1.97603	0.756	0.479098	18		5	39459
2239	3747.87	3749.78	1.90915	0.756	0.469253	18		5	39477
2240	3749.78	3751.63	1.85735	0.756	0.475653	18		5	39495
2241	3751.63	3753.43	1.79881	0.756	0.458843	18		5	39513
2242	3753.43	3755.2	1.76313	0.756	0.415257	18		5	39531
2243	3755.2	3756.98	1.78663	0.756	0.420144	18		5	39549
2244	3756.98	3758.79	1.80339	0.756	0.401195	18		5	39567
2245	3758.79	3760.63	1.84853	0.756	0.395196	18		5	39585
2246	3760.63	3762.54	1.90434	0.756	0.401258	18		5	39603
2247	3762.54	3764.49	1.9519	0.756	0.394007	18		5	39621
2248	3764.49	3766.5	2.01285	0.756	0.427597	18		5	39639
2249	3766.5	3768.52	2.01986	0.756	0.459836	18		5	39657
2250	3768.52	3770.5	1.97838	0.756	0.490445	18		5	39675
2251	3770.5	3772.4	1.89657	0.756	0.477742	18		5	39693
2252	3772.4	3774.23	1.83411	0.756	0.475039	18		5	39711
2253	3774.23	3776.01	1.77707	0.756	0.428404	18		5	39729
2254	3776.01	3777.79	1.78214	0.756	0.420359	18		5	39747
2255	3777.79	3779.59	1.79855	0.756	0.407563	18		5	39765
2256	3779.59	3781.42	1.83392	0.756	0.408656	18		5	39783
2257	3781.42	3783.29	1.86831	0.756	0.394313	18		5	39801
2258	3783.29	3785.22	1.92615	0.756	0.409471	18		5	39819
2259	3785.22	3787.18	1.96097	0.756	0.408882	18		5	39837
2260	3787.18	3789.18	1.99738	0.756	0.438121	18		5	39855
2261	3789.18	3791.17	1.98816	0.756	0.4704	18		5	39873
2262	3791.17	3793.1	1.93264	0.756	0.4739	18		5	39891
2263	3793.1	3794.97	1.87403	0.756	0.480497	18		5	39909
2264	3794.97	3796.78	1.80885	0.756	0.458552	18		5	39927
2265	3796.78	3798.55	1.77335	0.756	0.425588	18		5	39945
2266	3798.55	3800.34	1.78232	0.756	0.427764	18		5	39963
2267	3800.34	3802.12	1.7883	0.756	0.398641	18		5	39981
2268	3802.12	3803.96	1.83697	0.756	0.40305	18		5	39999
2269	3803.96	3805.84	1.88005	0.756	0.392176	18		5	40017
2270	3805.84	3807.78	1.94177	0.756	0.395604	18		5	40035
2271	3807.78	3809.78	1.9997	0.756	0.421666	18		5	40053
2272	3809.78	3811.8	2.01604	0.756	0.439834	18		5	40071
2273	3811.8	3813.8	2.00412	0.756	0.490429	18		5	40089
2274	3813.8	3815.72	1.92126	0.756	0.483877	18		5	40107
2275	3815.72	3817.58	1.85011	0.756	0.481954	18		5	40125
2276	3817.58	3819.36	1.78395	0.756	0.436642	18		5	40143
2277	3819.36	3821.14	1.77772	0.756	0.422624	18		5	40161
2278	3821.14	3822.93	1.79088	0.756	0.407499	18		5	40179
2279	3822.93	3824.75	1.82619	0.756	0.417897	18		5	40197
2280	3824.75	3826.6	1.84663	0.756	0.38656	18		5	40215
2281	3826.6	3828.52	1.91644	0.756	0.413477	18		5	40233
2282	3828.52	3830.46	1.94476	0.756	0.401955	18		5	40251
2283	3830.46	3832.45	1.99218	0.756	0.43059	18		5	40269
2284	3832.45	3834.45	1.99448	0.756	0.458921	18		5	40287
2285	3834.45	3836.4	1.95481	0.756	0.480465	18		5	40305
2286	3836.4	3838.29	1.88686	0.756	0.474988	18		5	40323
2287	3838.29	3840.12	1.82824	0.756	0.462257	18		5	40341
2288	3840.12	3841.91	1.78756	0.756	0.445702	18		5	40359
2289	3841.91	3843.67	1.76916	0.756	0.422256	18		5	40377
2290	3843.67	3845.46	1.78278	0.756	0.403849	18		5	40395
2291	3845.46	3847.28	1.82339	0.756	0.405313	18		5	40413
2292	3847.28	3849.14	1.86268	0.756	0.388012	18		5	40431
2293	3849.14	3851.07	1.93069	0.756	0.40293	18		5	40449
2294	3851.07	3853.05	1.97617	0.756	0.407822	18		5	40467
2295	3853.05	3855.07	2.0146	0.756	0.429809	18		5	40485
2296	3855.07	3857.08	2.01814	0.756	0.482879	18		5	40503
2297	3857.08	3859.03	1.94474	0.756	0.48858	18		5	40521
2298	3859.03	3860.89	1.86669	0.756	0.478239	18		5	40539
2299	3860.89	3862.7	1.80459	0.756	0.452832	18		5	40557
2300	3862.7	3864.48	1.77659	0.756	0.424235	18		5	40575
2301	3864.48	3866.26	1.78748	0.756	0.413838	18		5	40593
2302	3866.26	3868.08	1.81337	0.756	0.415752	18		5	40611
2303	3868.08	3869.91	1.8368	0.756	0.391736	18		5	40629
2304	3869.91	3871.81	1.89781	0.756	0.40865	18		5	40647
2305	3871.81	3873.74	1.93341	0.756	0.402152	18		5	40665
2306	3873.74	3875.73	1.98023	0.756	0.421247	18		5	40683
2307	3875.73	3877.72	1.99707	0.756	0.448069	18		5	40701
2308	3877.72	3879.7	1.97303	0.756	0.480136	18		5	40719
2309	3879.7	3881.6	1.90487	0.756	0.469351	18		5	40737
2310	3881.6	3883.45	1.85306	0.756	0.473564	18		5	40755
2311	3883.45	3885.25	1.79729	0.756	0.458082	18		5	40773
2312	3885.25	3887.01	1.76262	0.756	0.415226	18		5	40791
2313	3887.01	3888.8	1.78615	0.756	0.417457	18		5	40809
2314	3888.8	3890.61	1.80677	0.756	0.402039	18		5	40827
2315	3890.61	3892.46	1.8507	0.756	0.393503	18		5	40845
2316	3892.46	3894.37	1.9093	0.756	0.402568	18		5	40863
2317	3894.37	3896.32	1.95487	0.756	0.395211	18		5	40881
2318	3896.32	3898.33	2.01386	0.756	0.427937	18		5	40899
2319	3898.33	3900.35	2.02034	0.756	0.464162	18		5	40917
2320	3900.35	3902.33	1.97268	0.756	0.490219	18		5	40935
2321	3902.33	3904.22	1.89139	0.756	0.477039	18		5	40953
2322	3904.22	3906.05	1.83	0.756	0.472092	18		5	40971
2323	3906.05	3907.83	1.77677	0.756	0.427433	18		5	40989
2324	3907.83	3909.61	1.78319	0.756	0.419622	18		5	41007
2325	3909.61	3911.41	1.80067	0.756	0.408556	18		5	41025
2326	3911.41	3913.24	1.83458	0.756	0.405884	18		5	41043
2327	3913.24	3915.12	1.87324	0.756	0.396722	18		5	41061
2328	3915.12	3917.04	1.92731	0.756	0.408149	18		5	41079
2329	3917.04	3919.01	1.96427	0.756	0.410769	18		5	41097
2330	3919.01	3921.01	1.99767	0.756	0.439569	18		5	41115
2331	3921.01	3922.99	1.98626	0.756	0.472428	18		5	41133
2332	3922.99	3924.92	1.92803	0.756	0.472511	18		5	41151
2333	3924.92	3926.79	1.87139	0.756	0.48047	18		5	41169
2334	3926.79	3928.6	1.80633	0.756	0.458732	18		5	41187
2335	3928.6	3930.37	1.77065	0.756	0.42235	18		5	41205
2336	3930.37	3932.15	1.78414	0.756	0.42734	18		5	41223
2337	3932.15	3933.94	1.79072	0.756	0.398728	18		5	41241
2338	3933.94	3935.78	1.83932	0.756	0.401828	18		5	41259
2339	3935.78	3937.67	1.88437	0.756	0.393916	18		5	41277
2340	3937.67	3939.61	1.94336	0.756	0.394426	18		5	41295
2341	3939.61	3941.61	2.00333	0.756	0.423508	18		5	41313
2342	3941.61	3943.63	2.01676	0.756	0.443136	18		5	41331
2343	3943.63	3945.63	1.99985	0.756	0.490757	18		5	41349
2344	3945.63	3947.55	1.91674	0.756	0.482582	18		5	41367
2345	3947.55	3949.4	1.8474	0.756	0.481723	18		5	41385
2346	3949.4	3951.18	1.78163	0.756	0.434489	18		5	41403
2347	3951.18	3952.96	1.77833	0.756	0.422317	18		5	41421
2348	3952.96	3954.75	1.79193	0.756	0.406834	18		5	41439
2349	3954.75	3956.58	1.82826	0.756	0.416964	18		5	41457
2350	3956.58	3958.43	1.85009	0.756	0.387187	18		5	41475
2351	3958.43	3960.34	1.919	0.756	0.413266	18		5	41493
2352	3960.34	3962.29	1.94769	0.756	0.402822	18		5	41511
2353	3962.29	3964.29	1.99375	0.756	0.432148	18		5	41529
2354	3964.29	3966.28	1.99365	0.756	0.461205	18		5	41547
2355	3966.28	3968.23	1.95077	0.756	0.47954	18		5	41565
2356	3968.23	3970.11	1.88416	0.756	0.476524	18		5	41583
2357	3970.11	3971.94	1.82367	0.756	0.460744	18		5	41601
2358	3971.94	3973.72	1.78504	0.756	0.441866	18		5	41619
2359	3973.72	3975.5	1.77176	0.756	0.424048	18		5	41637
2360	3975.5	3977.28	1.78288	0.756	0.402001	18		5	41655
2361	3977.28	3979.1	1.82629	0.756	0.405419	18		5	41673
2362	3979.1	3980.97	1.86547	0.756	0.388014	18		5	41691
2363	3980.97	3982.9	1.93358	0.756	0.401766	18		5	41709
2364	3982.9	3984.88	1.98104	0.756	0.410861	18		5	41727
2365	3984.88	3986.9	2.01457	0.756	0.430863	18		5	41745
2366	3986.9	3988.92	2.01647	0.756	0.485289	18		5	41763
2367	3988.92	3990.86	1.9399	0.756	0.487986	18		5	41781
2368	3990.86	3992.72	1.8628	0.756	0.47919	18		5	41799
2369	3992.72	3994.52	1.79964	0.756	0.449079	18		5	41817
2370	3994.52	3996.29	1.77664	0.756	0.423855	18		5	41835
2371	3996.29	3998.08	1.78806	0.756	0.412443	18		5	41853
2372	3998.08	3999.9	1.816	0.756	0.416922	18		5	41871
2373	3999.9	4001.74	1.83775	0.756	0.389706	18		5	41889
2374	4001.74	4003.64	1.90208	0.756	0.410344	18		5	41907
2375	4003.64	4005.57	1.93509	0.756	0.401519	18		5	41925
2376	4005.57	4007.56	1.98299	0.756	0.423235	18		5	41943
2377	4007.56	4009.55	1.99671	0.756	0.45001	18		5	41961
2378	4009.55	4011.52	1.96983	0.756	0.480883	18		5	41979
2379	4011.52	4013.42	1.90081	0.756	0.469837	18		5	41997
2380	4013.42	4015.27	1.84846	0.756	0.471278	18		5	42015
2381	4015.27	4017.07	1.79573	0.756	0.456812	18		5	42033
2382	4017.07	4018.83	1.76272	0.756	0.415798	18		5	42051
2383	4018.83	4020.62	1.78543	0.756	0.414616	18		5	42069
2384	4020.62	4022.43	1.81016	0.756	0.402881	18		5	42087
2385	4022.43	4024.28	1.85288	0.756	0.391914	18		5	42105
2386	4024.28	4026.19	1.91413	0.756	0.403524	18		5	42123
2387	4026.19	4028.15	1.95826	0.756	0.396917	18		5	42141
2388	4028.15	4030.17	2.01446	0.756	0.428159	18		5	42159
2389	4030.17	4032.19	2.02059	0.756	0.468396	18		5	42177
2390	4032.19	4034.15	1.96696	0.756	0.489982	18		5	42195
2391	4034.15	4036.04	1.88622	0.756	0.476632	18		5	42213
2392	4036.04	4037.87	1.82551	0.756	0.468741	18		5	42231
2393	4037.87	4039.64	1.77663	0.756	0.4266	18		5	42249
2394	4039.64	4041.43	1.7842	0.756	0.418754	18		5	42267
2395	4041.43	4043.23	1.80293	0.756	0.409789	18		5	42285
2396	4043.23	4045.06	1.83505	0.756	0.402982	18		5	42303
2397	4045.06	4046.94	1.8782	0.756	0.399217	18		5	42321
2398	4046.94	4048.87	1.92838	0.756	0.406797	18		5	42339
2399	4048.87	4050.84	1.96754	0.756	0.412749	18		5	42357
2400	4050.84	4052.84	1.99779	0.756	0.441064	18		5	42375
2401	4052.84	4054.82	1.98413	0.756	0.474325	18		5	42393
2402	4054.82	4056.74	1.92339	0.756	0.471285	18		5	42411
2403	4056.74	4058.61	1.8685	0.756	0.479982	18		5	42429
2404	4058.61	4060.42	1.80416	0.756	0.458984	18		5	42447
2405	4060.42	4062.18	1.76819	0.756	0.419639	18		5	42465
2406	4062.18	4063.97	1.7855	0.756	0.426353	18		5	42483
2407	4063.97	4065.76	1.79346	0.756	0.399068	18		5	42501
2408	4065.76	4067.6	1.84161	0.756	0.400406	18		5	42519
2409	4067.6	4069.49	1.88895	0.756	0.395772	18		5	42537
2410	4069.49	4071.44	1.94503	0.756	0.393595	18		5	42555
2411	4071.44	4073.45	2.00646	0.756	0.424996	18		5	42573
2412	4073.45	4075.46	2.01755	0.756	0.446804	18		5	42591
2413	4075.46	4077.46	1.99514	0.756	0.490865	18		5	42609
2414	4077.46	4079.37	1.91209	0.756	0.481266	18		5	42627
2415	4079.37	4081.21	1.8446	0.756	0.48097	18		5	42645
2416	4081.21	4082.99	1.77985	0.756	0.432639	18		5	42663
2417	4082.99	4084.77	1.77909	0.756	0.421966	18		5	42681
2418	4084.77	4086.57	1.79319	0.756	0.406481	18		5	42699
2419	4086.57	4088.4	1.83008	0.756	0.415565	18		5	42717
2420	4088.4	4090.25	1.85401	0.756	0.388313	18		5	42735
2421	4090.25	4092.17	1.9212	0.756	0.412725	18		5	42753
2422	4092.17	4094.12	1.95077	0.756	0.403955	18		5	42771
2423	4094.12	4096.12	1.99504	0.756	0.433641	18		5	42789
2424	4096.12	4098.11	1.99264	0.756	0.463494	18		5	42807
2425	4098.11	4100.06	1.94657	0.756	0.478369	18		5	42825
2426	4100.06	4101.94	1.88164	0.756	0.47794	18		5	42843
2427	4101.94	4103.76	1.81943	0.756	0.459631	18		5	42861
2428	4103.76	4105.54	1.78232	0.756	0.437823	18		5	42879
2429	4105.54	4107.32	1.7745	0.756	0.425613	18		5	42897
2430	4107.32	4109.1	1.78344	0.756	0.400563	18		5	42915
2431	4109.1	4110.93	1.82904	0.756	0.405268	18		5	42933
2432	4110.93	4112.8	1.86852	0.756	0.388438	18		5	42951
2433	4112.8	4114.73	1.93603	0.756	0.400351	18		5	42969
2434	4114.73	4116.72	1.98589	0.756	0.413827	18		5	42987
2435	4116.72	4118.73	2.01467	0.756	0.432324	18		5	43005
2436	4118.73	4120.75	2.01429	0.756	0.487213	18		5	43023
2437	4120.75	4122.68	1.93525	0.756	0.487235	18		5	43041
2438	4122.68	4124.54	1.85929	0.756	0.480165	18		5	43059
2439	4124.54	4126.34	1.79503	0.756	0.445566	18		5	43077
2440	4126.34	4128.11	1.77674	0.756	0.423524	18		5	43095
2441	4128.11	4129.9	1.78862	0.756	0.411058	18		5	43113
2442	4129.9	4131.72	1.81861	0.756	0.417797	18		5	43131
2443	4131.72	4133.56	1.8391	0.756	0.38812	18		5	43149
2444	4133.56	4135.47	1.90607	0.756	0.411698	18		5	43167
2445	4135.47	4137.4	1.93702	0.756	0.401157	18		5	43185
2446	4137.4	4139.39	1.98557	0.756	0.425152	18		5	43203
2447	4139.39	4141.38	1.9963	0.756	0.452047	18		5	43221
2448	4141.38	4143.35	1.96646	0.756	0.481312	18		5	43239
2449	4143.35	4145.25	1.89699	0.756	0.470689	18		5	43257
2450	4145.25	4147.09	1.84364	0.756	0.468908	18		5	43275
2451	4147.09	4148.89	1.79405	0.756	0.454982	18		5	43293
2452	4148.89	4150.65	1.76343	0.756	0.416888	18		5	43311
2453	4150.65	4152.43	1.7846	0.756	0.411745	18		5	43329
2454	4152.43	4154.25	1.81351	0.756	0.403673	18		5	43347
2455	4154.25	4156.1	1.85509	0.756	0.390504	18		5	43365
2456	4156.1	4158.02	1.91872	0.756	0.40407	18		5	43383
2457	4158.02	4159.98	1.96207	0.756	0.399076	18		5	43401
2458	4159.98	4162	2.01474	0.756	0.428352	18		5	43419
2459	4162	4164.02	2.02057	0.756	0.472438	18		5	43437
2460	4164.02	4165.98	1.96131	0.756	0.489729	18		5	43455
2461	4165.98	4167.86	1.88112	0.756	0.476547	18		5	43473
2462	4167.86	4169.68	1.82069	0.756	0.46508	18		5	43491
2463	4169.68	4171.46	1.77657	0.756	0.425884	18		5	43509
2464	4171.46	4173.24	1.78515	0.756	0.417751	18		5	43527
2465	4173.24	4175.05	1.80533	0.756	0.411193	18		5	43545
2466	4175.05	4176.88	1.8354	0.756	0.400047	18		5	43563
2467	4176.88	4178.77	1.88313	0.756	0.401712	18		5	43581
2468	4178.77	4180.7	1.92944	0.756	0.405477	18		5	43599
2469	4180.7	4182.67	1.97075	0.756	0.41479	18		5	43617
2470	4182.67	4184.67	1.99776	0.756	0.442623	18		5	43635
2471	4184.67	4186.65	1.98177	0.756	0.476063	18		5	43653
2472	4186.65	4188.57	1.91876	0.756	0.470295	18		5	43671
2473	4188.57	4190.43	1.86532	0.756	0.479037	18		5	43689


==> data/vonkarman/dt_kvortex_Cash_tol1e-1_p3.txt <==
it	Told	T	dt
1	0	1	1	0.726923	55.8635	15		6
1	0	0.190157	0.190157	0.726923	197.108	15		6
1	0	0.1	0.1	0.726923	366.757	16		6
2	0.1	0.2	0.1	0.756	130.048	14		5
3	0.2	0.3	0.1	0.756	67.7939	13		5
4	0.3	0.4	0.1	0.7875	44.3885	12		4
5	0.4	0.5	0.1	0.7875	34.3644	12		4
6	0.5	0.6	0.1	0.7875	30.3165	12		4
7	0.6	0.7	0.1	0.7875	26.0611	12		4
8	0.7	0.8	0.1	0.7875	21.0605	12		4
9	0.8	0.9	0.1	0.7875	19.9769	12		4
10	0.9	1	0.1	0.7875	17.2196	12		4
11	1	1.1	0.1	0.7875	16.0136	12		4
12	1.1	1.2	0.1	0.7875	14.2286	12		4
13	1.2	1.3	0.1	0.7875	13.5642	12		4
14	1.3	1.4	0.1	0.7875	12.1955	12		4
15	1.4	1.5	0.1	0.7875	11.6954	12		4
16	1.5	1.6	0.1	0.7875	10.817	12		4
17	1.6	1.7	0.1	0.7875	10.0818	12		4
18	1.7	1.8	0.1	0.7875	9.70735	12		4
19	1.8	1.9	0.1	0.7875	8.81392	12		4
20	1.9	2	0.1	0.7875	8.38418	12		4
21	2	2.1	0.1	0.7875	7.93957	12		4
22	2.1	2.2	0.1	0.7875	7.15129	12		4
23	2.2	2.3	0.1	0.7875	6.89591	12		4
24	2.3	2.4	0.1	0.7875	6.35142	12		4
25	2.4	2.5	0.1	0.7875	5.89466	12		4
26	2.5	2.6	0.1	0.7875	5.55777	12		4
27	2.6	2.7	0.1	0.7875	5.32562	12		4
28	2.7	2.8	0.1	0.7875	4.92939	12		4
29	2.8	2.9	0.1	0.7875	4.75911	12		4
30	2.9	3	0.1	0.7875	4.50312	12		4
31	3	3.1	0.1	0.7875	4.33309	12		4
32	3.1	3.2	0.1	0.7875	4.09486	12		4
33	3.2	3.3	0.1	0.7875	3.81373	12		4
34	3.3	3.4	0.1	0.7875	3.61442	12		4
35	3.4	3.5	0.1	0.7875	3.30997	12		4
36	3.5	3.6	0.1	0.7875	3.14468	12		4
37	3.6	3.7	0.1	0.7875	2.94328	12		4
38	3.7	3.8	0.1	0.7875	2.68403	12		4
39	3.8	3.9	0.1	0.7875	2.50468	12		4
40	3.9	4	0.1	0.7875	2.30933	12		4
41	4	4.1	0.1	0.7875	2.11628	12		4
42	4.1	4.2	0.1	0.7875	1.9713	12		4
43	4.2	4.3	0.1	0.7875	1.85488	12		4
44	4.3	4.4	0.1	0.7875	1.75833	12		4
45	4.4	4.5	0.1	0.7875	1.68562	12		4
46	4.5	4.6	0.1	0.7875	1.59638	12		4
47	4.6	4.7	0.1	0.7875	1.50632	12		4
48	4.7	4.8	0.1	0.7875	1.44242	12		4
49	4.8	4.9	0.1	0.7875	1.38551	12		4
50	4.9	5	0.1	0.7875	1.31467	12		4
51	5	5.1	0.1	0.7875	1.28184	12		4
52	5.1	5.2	0.1	0.7875	1.23337	12		4
53	5.2	5.3	0.1	0.7875	1.16746	12		4
54	5.3	5.4	0.1	0.7875	1.13282	12		4
55	5.4	5.5	0.1	0.7875	1.07314	12		4
56	5.5	5.6	0.1	0.7875	1.00522	12		4
57	5.6	5.7	0.1	0.7875	0.967104	12		4
58	5.7	5.8	0.1	0.7875	0.927735	12		4
59	5.8	5.9	0.1	0.7875	0.871157	12		4
60	5.9	6	0.1	0.7875	0.817328	12		4
61	6	6.1	0.1	0.7875	0.781466	12		4
62	6.1	6.2	0.1	0.7875	0.758745	12		4
63	6.2	6.3	0.1	0.7875	0.719098	12		4
64	6.3	6.4	0.1	0.7875	0.672646	12		4
65	6.4	6.5	0.1	0.7875	0.651188	12		4
66	6.5	6.6	0.1	0.7875	0.632373	12		4
67	6.6	6.7	0.1	0.7875	0.599632	12		4
68	6.7	6.8	0.1	0.7875	0.571632	12		4
69	6.8	6.9	0.1	0.7875	0.548463	12		4
70	6.9	7	0.1	0.7875	0.518372	12		4
71	7	7.1	0.1	0.7875	0.49082	12		4
72	7.1	7.2	0.1	0.7875	0.472729	12		4
73	7.2	7.30109	0.101091	0.7875	0.464272	12		4
74	7.30109	7.4039	0.102811	0.7875	0.456987	12		4
75	7.4039	7.50901	0.105113	0.7875	0.453679	12		4
76	7.50901	7.61674	0.107727	0.7875	0.454472	12		4
77	7.61674	7.72708	0.110341	0.7875	0.458215	12		4
78	7.72708	7.83979	0.112711	0.7875	0.463306	12		4
79	7.83979	7.9545	0.114708	0.7875	0.462509	12		4
80	7.9545	8.07131	0.116807	0.7875	0.454392	12		4
81	8.07131	8.19096	0.11965	0.7875	0.4507	12		4
82	8.19096	8.31385	0.122895	0.7875	0.454698	12		4
83	8.31385	8.43971	0.125856	0.7875	0.453856	12		4
84	8.43971	8.56868	0.128969	0.7875	0.449052	12		4
85	8.56868	8.70131	0.132629	0.7875	0.450708	12		4
86	8.70131	8.83753	0.136225	0.7875	0.450921	12		4
87	8.83753	8.97743	0.139897	0.7875	0.44592	12		4
88	8.97743	9.12163	0.144202	0.7875	0.451143	12		4
89	9.12163	9.2697	0.148065	0.7875	0.457397	12		4
90	9.2697	9.42103	0.151334	0.7875	0.449189	12		4
91	9.42103	9.57664	0.155613	0.7875	0.448388	12		4
92	9.57664	9.73675	0.160107	0.7875	0.451006	12		4
93	9.73675	9.90116	0.164412	0.7875	0.445519	12		4
94	9.90116	10.0707	0.169523	0.7875	0.446557	12		4
95	10.0707	10.2453	0.174657	0.7875	0.444583	12		4
96	10.2453	10.4256	0.180213	0.7875	0.436947	12		4
97	10.4256	10.6126	0.187023	0.7875	0.43609	12		4
98	10.6126	10.8068	0.194217	0.7875	0.444115	12		4
99	10.8068	11.0073	0.200465	0.7875	0.440171	12		4
100	11.0073	11.2148	0.20753	0.7875	0.432384	12		4
101	11.2148	11.4309	0.216127	0.7875	0.444052	12		4
102	11.4309	11.654	0.223091	0.7875	0.442214	12		4
103	11.654	11.8846	0.230598	0.7875	0.428665	12		4
104	11.8846	12.1254	0.240842	0.7875	0.433022	12		4
105	12.1254	12.3761	0.250695	0.7875	0.442974	12		4
106	12.3761	12.6351	0.258983	0.7875	0.434211	12		4
107	12.6351	12.9045	0.269332	0.7875	0.425208	12		4
108	12.9045	13.1865	0.282058	0.7875	0.43637	12		4
109	13.1865	13.4794	0.292844	0.7875	0.426353	12		4
110	13.4794	13.7858	0.306406	0.7875	0.419868	12		4
111	13.7858	14.108	0.322238	0.7875	0.425754	12		4
112	14.108	14.4453	0.33732	0.7875	0.417543	12		4
113	14.4453	14.8007	0.355406	0.7875	0.421227	12		4
114	14.8007	15.1741	0.373367	0.7875	0.418952	12		4
115	15.1741	15.567	0.392945	0.7875	0.412456	12		4
116	15.567	15.9828	0.41571	0.7875	0.41491	12		4
117	15.9828	16.4217	0.438924	0.7875	0.414789	12		4
118	16.4217	16.8852	0.46348	0.7875	0.408825	12		4
119	16.8852	17.3769	0.491778	0.7875	0.418707	12		4
120	17.3769	17.8946	0.517666	0.7875	0.401459	12		4
121	17.8946	18.4472	0.552611	0.7875	0.404945	12		4
122	18.4472	19.0354	0.588218	0.7875	0.397204	12		4
123	19.0354	19.6656	0.63016	0.7875	0.393932	12		4
124	19.6656	20.3425	0.676957	0.7875	0.392842	12		4
125	20.3425	21.0705	0.727901	0.7875	0.371803	12		4
126	21.0705	21.8676	0.797172	0.7875	0.374724	12		4
127	21.8676	22.7384	0.870761	0.7875	0.354692	12		4
128	22.7384	23.7071	0.968721	0.7875	0.360692	12		4
129	23.7071	24.7788	1.07169	0.7875	0.340473	12		4
130	24.7788	25.9874	1.20863	0.7875	0.331769	12		4
131	25.9874	27.3623	1.37488	0.7875	0.317199	12		4
132	27.3623	28.9499	1.58759	0.7875	0.284618	12		4
133	28.9499	30.8506	1.90065	0.7875	0.252539	12		4
134	30.8506	33.2185	2.36797	0.7875	0.221074	12		4
135	33.2185	36.3025	3.08401	0.7875	0.1827	12		4
136	36.3025	40.5826	4.28009	0.7875	0.140698	12		4
137	40.5826	47.0631	6.48049	0.7875	0.0824887	12		4
138	47.0631	57.0631	10	0.7875	0.0325671	12		4
139	57.0631	67.0631	10	0.7875	0.0125752	12		4
140	67.0631	77.0631	10	0.7875	0.00672848	12		4
141	77.0631	87.0631	10	0.7875	0.00476333	12		4
142	87.0631	97.0631	10	0.7875	0.00390421	12		4
143	97.0631	107.063	10	0.7875	0.00273749	12		4
144	107.063	117.063	10	0.7875	0.00216722	12		4
145	117.063	127.063	10	0.7875	0.0016984	12		4
146	127.063	137.063	10	0.7875	0.00140899	12		4
147	137.063	147.063	10	0.7875	0.00119407	12		4
148	147.063	157.063	10	0.7875	0.0010112	12		4
149	157.063	167.063	10	0.7875	0.000875774	12		4
150	167.063	177.063	10	0.7875	0.000769685	12		4
151	177.063	187.063	10	0.7875	0.000680294	12		4
152	187.063	197.063	10	0.7875	0.000609723	12		4
153	197.063	207.063	10	0.7875	0.000556391	12		4
154	207.063	217.063	10	0.7875	0.000522406	12		4
155	217.063	227.063	10	0.7875	0.000515751	12		4
156	227.063	237.063	10	0.7875	0.00053297	12		4
157	237.063	247.063	10	0.7875	0.000574931	12		4
158	247.063	257.063	10	0.7875	0.000658044	12		4
159	257.063	267.063	10	0.7875	0.000778828	12		4
160	267.063	277.063	10	0.7875	0.000928027	12		4
161	277.063	287.063	10	0.7875	0.00113473	12		4
162	287.063	297.063	10	0.7875	0.0014269	12		4
163	297.063	307.063	10	0.7875	0.00179025	12		4
164	307.063	317.063	10	0.7875	0.00223217	12		4
165	317.063	327.063	10	0.7875	0.00280641	12		4
166	327.063	337.063	10	0.7875	0.00351906	12		4
167	337.063	347.063	10	0.7875	0.00434939	12		4
168	347.063	357.063	10	0.7875	0.00551823	12		4
169	357.063	367.063	10	0.7875	0.00718602	12		4
170	367.063	377.063	10	0.7875	0.00931896	12		4
171	377.063	387.063	10	0.7875	0.0119548	12		4
172	387.063	397.063	10	0.756	0.0163495	13		5
173	397.063	407.063	10	0.756	0.022436	15		5
174	407.063	417.063	10	0.756	0.0280064	15		5
175	417.063	427.063	10	0.756	0.0366777	15		5
176	427.063	437.063	10	0.756	0.0519639	15		5
177	437.063	447.063	10	0.756	0.0684265	15		5
178	447.063	457.063	10	0.756	0.082558	15		5
179	457.063	467.063	10	0.756	0.0938726	15		5
180	467.063	477.063	10	0.756	0.100993	15		5
181	477.063	487.063	10	0.756	0.11243	15		5
182	487.063	497.063	10	0.756	0.117499	15		5
183	497.063	507.063	10	0.756	0.122748	15		5
184	507.063	517.063	10	0.756	0.133528	15		5
185	517.063	527.063	10	0.756	0.135486	15		5
186	527.063	537.063	10	0.756	0.14871	15		5
187	537.063	547.063	10	0.756	0.151435	15		5
188	547.063	557.063	10	0.756	0.156976	15		5
189	557.063	567.063	10	0.756	0.165439	15		5
190	567.063	577.063	10	0.756	0.174753	15		5
191	577.063	587.063	10	0.756	0.186781	15		5
192	587.063	597.063	10	0.756	0.192758	15		5
193	597.063	607.063	10	0.756	0.203348	15		5
194	607.063	617.063	10	0.756	0.212481	15		5
195	617.063	627.063	10	0.756	0.222444	15		5
196	627.063	637.063	10	0.756	0.234346	15		5
197	637.063	647.063	10	0.756	0.242927	15		5
198	647.063	657.063	10	0.756	0.252347	15		5
199	657.063	667.063	10	0.756	0.262421	15		5
200	667.063	677.063	10	0.756	0.269661	15		5
201	677.063	687.063	10	0.756	0.284162	15		5
202	687.063	697.063	10	0.756	0.287246	15		5
203	697.063	707.063	10	0.756	0.302183	15		5
204	707.063	717.063	10	0.756	0.302549	15		5
205	717.063	727.063	10	0.756	0.315113	15		5
206	727.063	737.063	10	0.756	0.322583	15		5
207	737.063	747.063	10	0.756	0.324675	15		5
208	747.063	757.063	10	0.756	0.341578	15		5
209	757.063	767.063	10	0.756	0.331392	15		5
210	767.063	777.063	10	0.756	0.353094	15		5
211	777.063	787.063	10	0.756	0.344204	15		5
212	787.063	797.063	10	0.756	0.354157	15		5
213	797.063	807.063	10	0.756	0.35996	15		5
214	807.063	817.063	10	0.756	0.352123	15		5
215	817.063	827.063	10	0.756	0.376567	15		5
216	827.063	837.063	10	0.756	0.35526	15		5
217	837.063	847.063	10	0.756	0.375451	15		5
218	847.063	857.063	10	0.756	0.363888	15		5
219	857.063	867.063	10	0.756	0.36717	15		5
220	867.063	877.063	10	0.756	0.383304	15		5
221	877.063	887.063	10	0.756	0.363065	15		5
222	887.063	897.063	10	0.756	0.38863	15		5
223	897.063	907.063	10	0.756	0.364124	15		5
224	907.063	917.063	10	0.756	0.378725	15		5
225	917.063	927.063	10	0.756	0.379368	15		5
226	927.063	937.063	10	0.756	0.370515	15		5
227	937.063	947.063	10	0.756	0.392572	15		5
228	947.063	957.063	10	0.756	0.365245	15		5
229	957.063	967.063	10	0.756	0.388215	15		5
230	967.063	977.063	10	0.756	0.37308	15		5
231	977.063	987.063	10	0.756	0.377534	15		5
232	987.063	997.063	10	0.756	0.388741	15		5
233	997.063	1007.06	10	0.756	0.368031	15		5
234	1007.06	1017.06	10	0.756	0.395247	15		5
235	1017.06	1027.06	10	0.756	0.369378	15		5
236	1027.06	1037.06	10	0.756	0.385447	15		5
237	1037.06	1047.06	10	0.756	0.380662	15		5
238	1047.06	1057.06	10	0.756	0.37301	15		5
239	1057.06	1067.06	10	0.756	0.396675	15		5
240	1067.06	1077.06	10	0.756	0.368503	15		5
241	1077.06	1087.06	10	0.756	0.39322	15		5
242	1087.06	1097.06	10	0.756	0.37271	15		5
243	1097.06	1107.06	10	0.756	0.379311	15		5
244	1107.06	1117.06	10	0.756	0.390808	15		5
245	1117.06	1127.06	10	0.756	0.370844	15		5
246	1127.06	1137.06	10	0.756	0.39715	15		5
247	1137.06	1147.06	10	0.756	0.368256	15		5
248	1147.06	1157.06	10	0.756	0.385896	15		5
249	1157.06	1167.06	10	0.756	0.380975	15		5
250	1167.06	1177.06	10	0.756	0.375217	15		5
251	1177.06	1187.06	10	0.756	0.395082	15		5
252	1187.06	1197.06	10	0.756	0.367691	15		5
253	1197.06	1207.06	10	0.756	0.392553	15		5
254	1207.06	1217.06	10	0.756	0.373206	15		5
255	1217.06	1227.06	10	0.756	0.380898	15		5
256	1227.06	1237.06	10	0.756	0.388093	15		5
257	1237.06	1247.06	10	0.756	0.370018	15		5
258	1247.06	1257.06	10	0.756	0.397275	15		5
259	1257.06	1267.06	10	0.756	0.369494	15		5
260	1267.06	1277.06	10	0.756	0.388293	15		5
261	1277.06	1287.06	10	0.756	0.378951	15		5
262	1287.06	1297.06	10	0.756	0.375027	15		5
263	1297.06	1307.06	10	0.756	0.396284	15		5
264	1307.06	1317.06	10	0.756	0.369098	15		5
265	1317.06	1327.06	10	0.756	0.395105	15		5
266	1327.06	1337.06	10	0.756	0.371387	15		5
267	1337.06	1347.06	10	0.756	0.381217	15		5
268	1347.06	1357.06	10	0.756	0.388622	15		5
269	1357.06	1367.06	10	0.756	0.372013	15		5
270	1367.06	1377.06	10	0.756	0.397366	15		5
271	1377.06	1387.06	10	0.756	0.367904	15		5
272	1387.06	1397.06	10	0.756	0.387751	15		5
273	1397.06	1407.06	10	0.756	0.378696	15		5
274	1407.06	1417.06	10	0.756	0.376599	15		5
275	1417.06	1427.06	10	0.756	0.39376	15		5
276	1427.06	1437.06	10	0.756	0.368078	15		5
277	1437.06	1447.06	10	0.756	0.394168	15		5
278	1447.06	1457.06	10	0.756	0.371952	15		5
279	1457.06	1467.06	10	0.756	0.382711	15		5
280	1467.06	1477.06	10	0.756	0.385852	15		5
281	1477.06	1487.06	10	0.756	0.371116	15		5
282	1487.06	1497.06	10	0.756	0.397723	15		5
283	1497.06	1507.06	10	0.756	0.369096	15		5
284	1507.06	1517.06	10	0.756	0.390283	15		5
285	1517.06	1527.06	10	0.756	0.376743	15		5
286	1527.06	1537.06	10	0.756	0.376582	15		5
287	1537.06	1547.06	10	0.756	0.39489	15		5
288	1547.06	1557.06	10	0.756	0.369581	15		5
289	1557.06	1567.06	10	0.756	0.396254	15		5
290	1567.06	1577.06	10	0.756	0.370083	15		5
291	1577.06	1587.06	10	0.756	0.382869	15		5
292	1587.06	1597.06	10	0.756	0.38604	15		5
293	1597.06	1607.06	10	0.756	0.373094	15		5
294	1607.06	1617.06	10	0.756	0.396978	15		5
295	1617.06	1627.06	10	0.756	0.367666	15		5
296	1627.06	1637.06	10	0.756	0.389465	15		5
297	1637.06	1647.06	10	0.756	0.376553	15		5
298	1647.06	1657.06	10	0.756	0.377982	15		5
299	1657.06	1667.06	10	0.756	0.392053	15		5
300	1667.06	1677.06	10	0.756	0.368579	15		5
301	1677.06	1687.06	10	0.756	0.395523	15		5
302	1687.06	1697.06	10	0.756	0.370905	15		5
303	1697.06	1707.06	10	0.756	0.384581	15		5
304	1707.06	1717.06	10	0.756	0.383482	15		5
305	1717.06	1727.06	10	0.756	0.372348	15		5
306	1727.06	1737.06	10	0.756	0.39769	15		5
307	1737.06	1747.06	10	0.756	0.368882	15		5
308	1747.06	1757.06	10	0.756	0.392142	15		5
309	1757.06	1767.06	10	0.756	0.374681	15		5
310	1767.06	1777.06	10	0.756	0.378158	15		5
311	1777.06	1787.06	10	0.756	0.393049	15		5
312	1787.06	1797.06	10	0.756	0.370266	15		5
313	1797.06	1807.06	10	0.756	0.39702	15		5
314	1807.06	1817.06	10	0.756	0.369066	15		5
315	1817.06	1827.06	10	0.756	0.384531	15		5
316	1827.06	1837.06	10	0.756	0.383412	15		5
317	1837.06	1847.06	10	0.756	0.374235	15		5
318	1847.06	1857.06	10	0.756	0.3962	15		5
319	1857.06	1867.06	10	0.756	0.367633	15		5
320	1867.06	1877.06	10	0.756	0.391155	15		5
321	1877.06	1887.06	10	0.756	0.374692	15		5
322	1887.06	1897.06	10	0.756	0.379483	15		5
323	1897.06	1907.06	10	0.756	0.390094	15		5
324	1907.06	1917.06	10	0.756	0.369266	15		5
325	1917.06	1927.06	10	0.756	0.396615	15		5
326	1927.06	1937.06	10	0.756	0.370085	15		5
327	1937.06	1947.06	10	0.756	0.386531	15		5
328	1947.06	1957.06	10	0.756	0.381096	15		5
329	1957.06	1967.06	10	0.756	0.373718	15		5
330	1967.06	1977.06	10	0.756	0.397183	15		5
331	1977.06	1987.06	10	0.756	0.368895	15		5
332	1987.06	1997.06	10	0.756	0.393821	15		5
333	1997.06	2007.06	10	0.756	0.372841	15		5
334	2007.06	2017.06	10	0.756	0.37976	15		5
335	2017.06	2027.06	10	0.756	0.390851	15		5
336	2027.06	2037.06	10	0.756	0.371127	15		5
337	2037.06	2047.06	10	0.756	0.39739	15		5
338	2047.06	2057.06	10	0.756	0.368338	15		5
339	2057.06	2067.06	10	0.756	0.386215	15		5
340	2067.06	2077.06	10	0.756	0.380862	15		5
341	2077.06	2087.06	10	0.756	0.375441	15		5
342	2087.06	2097.06	10	0.756	0.395069	15		5
343	2097.06	2107.06	10	0.756	0.367787	15		5
344	2107.06	2117.06	10	0.756	0.392788	15		5
345	2117.06	2127.06	10	0.756	0.373128	15		5
346	2127.06	2137.06	10	0.756	0.381117	15		5
347	2137.06	2147.06	10	0.756	0.387936	15		5
348	2147.06	2157.06	10	0.756	0.37015	15		5
349	2157.06	2167.06	10	0.756	0.397376	15		5
350	2167.06	2177.06	10	0.756	0.369474	15		5
351	2177.06	2187.06	10	0.756	0.388512	15		5
352	2187.06	2197.06	10	0.756	0.378762	15		5
353	2197.06	2207.06	10	0.756	0.37519	15		5
354	2207.06	2217.06	10	0.756	0.396194	15		5
355	2217.06	2227.06	10	0.756	0.369147	15		5
356	2227.06	2237.06	10	0.756	0.395243	15		5
357	2237.06	2247.06	10	0.756	0.371264	15		5
358	2247.06	2257.06	10	0.756	0.381381	15		5
359	2257.06	2267.06	10	0.756	0.388396	15		5
360	2267.06	2277.06	10	0.756	0.372118	15		5
361	2277.06	2287.06	10	0.756	0.397355	15		5
362	2287.06	2297.06	10	0.756	0.367878	15		5
363	2297.06	2307.06	10	0.756	0.387917	15		5
364	2307.06	2317.06	10	0.756	0.378489	15		5
365	2317.06	2327.06	10	0.756	0.376727	15		5
366	2327.06	2337.06	10	0.756	0.393617	15		5
367	2337.06	2347.06	10	0.756	0.36812	15		5
368	2347.06	2357.06	10	0.756	0.394306	15		5
369	2357.06	2367.06	10	0.756	0.371846	15		5
370	2367.06	2377.06	10	0.756	0.382883	15		5
371	2377.06	2387.06	10	0.756	0.385636	15		5
372	2387.06	2397.06	10	0.756	0.371225	15		5
373	2397.06	2407.06	10	0.756	0.397741	15		5
374	2407.06	2417.06	10	0.756	0.369068	15		5
375	2417.06	2427.06	10	0.756	0.390462	15		5
376	2427.06	2437.06	10	0.756	0.376544	15		5
377	2437.06	2447.06	10	0.756	0.376728	15		5
378	2447.06	2457.06	10	0.756	0.394737	15		5
379	2457.06	2467.06	10	0.756	0.369636	15		5
380	2467.06	2477.06	10	0.756	0.396342	15		5
381	2477.06	2487.06	10	0.756	0.369976	15		5
382	2487.06	2497.06	10	0.756	0.383023	15		5
383	2497.06	2507.06	10	0.756	0.385795	15		5
384	2507.06	2517.06	10	0.756	0.373197	15		5
385	2517.06	2527.06	10	0.756	0.396922	15		5
386	2527.06	2537.06	10	0.756	0.367655	15		5
387	2537.06	2547.06	10	0.756	0.389623	15		5
388	2547.06	2557.06	10	0.756	0.376367	15		5
389	2557.06	2567.06	10	0.756	0.378116	15		5
390	2567.06	2577.06	10	0.756	0.39188	15		5
391	2577.06	2587.06	10	0.756	0.368635	15		5
392	2587.06	2597.06	10	0.756	0.395637	15		5
393	2597.06	2607.06	10	0.756	0.370819	15		5
394	2607.06	2617.06	10	0.756	0.38476	15		5
395	2617.06	2627.06	10	0.756	0.38326	15		5
396	2627.06	2637.06	10	0.756	0.37247	15		5
397	2637.06	2647.06	10	0.756	0.397663	15		5
398	2647.06	2657.06	10	0.756	0.368873	15		5
399	2657.06	2667.06	10	0.756	0.392307	15		5
400	2667.06	2677.06	10	0.756	0.3745	15		5
401	2677.06	2687.06	10	0.756	0.378306	15		5
402	2687.06	2697.06	10	0.756	0.392858	15		5
403	2697.06	2707.06	10	0.756	0.37034	15		5
404	2707.06	2717.06	10	0.756	0.397072	15		5
405	2717.06	2727.06	10	0.756	0.368986	15		5
406	2727.06	2737.06	10	0.756	0.384687	15		5
407	2737.06	2747.06	10	0.756	0.383169	15		5
408	2747.06	2757.06	10	0.756	0.374344	15		5
409	2757.06	2767.06	10	0.756	0.396109	15		5
410	2767.06	2777.06	10	0.756	0.36764	15		5
411	2777.06	2787.06	10	0.756	0.39131	15		5
412	2787.06	2797.06	10	0.756	0.374534	15		5
413	2797.06	2807.06	10	0.756	0.379629	15		5
414	2807.06	2817.06	10	0.756	0.389901	15		5
415	2817.06	2827.06	10	0.756	0.36934	15		5
416	2827.06	2837.06	10	0.756	0.396701	15		5
417	2837.06	2847.06	10	0.756	0.370019	15		5
418	2847.06	2857.06	10	0.756	0.386715	15		5
419	2857.06	2867.06	10	0.756	0.380875	15		5
420	2867.06	2877.06	10	0.756	0.373851	15		5
421	2877.06	2887.06	10	0.756	0.397112	15		5
422	2887.06	2897.06	10	0.756	0.368908	15		5
423	2897.06	2907.06	10	0.756	0.393965	15		5
424	2907.06	2917.06	10	0.756	0.372682	15		5
425	2917.06	2927.06	10	0.756	0.37991	15		5
426	2927.06	2937.06	10	0.756	0.390632	15		5
427	2937.06	2947.06	10	0.756	0.371215	15		5
428	2947.06	2957.06	10	0.756	0.397404	15		5
429	2957.06	2967.06	10	0.756	0.368284	15		5
430	2967.06	2977.06	10	0.756	0.386373	15		5
431	2977.06	2987.06	10	0.756	0.380632	15		5
432	2987.06	2997.06	10	0.756	0.375557	15		5
433	2997.06	3007.06	10	0.756	0.394946	15		5
434	3007.06	3017.06	10	0.756	0.367811	15		5
435	3017.06	3027.06	10	0.756	0.392935	15		5
436	3027.06	3037.06	10	0.756	0.372997	15		5
437	3037.06	3047.06	10	0.756	0.381276	15		5
438	3047.06	3057.06	10	0.756	0.387727	15		5
439	3057.06	3067.06	10	0.756	0.370243	15		5
440	3067.06	3077.06	10	0.756	0.397427	15		5
441	3077.06	3087.06	10	0.756	0.369428	15		5
442	3087.06	3097.06	10	0.756	0.388696	15		5
443	3097.06	3107.06	10	0.756	0.378549	15		5
444	3107.06	3117.06	10	0.756	0.37533	15		5
445	3117.06	3127.06	10	0.756	0.396078	15		5
446	3127.06	3137.06	10	0.756	0.369183	15		5
447	3137.06	3147.06	10	0.756	0.39536	15		5
448	3147.06	3157.06	10	0.756	0.371131	15		5
449	3157.06	3167.06	10	0.756	0.381533	15		5
450	3167.06	3177.06	10	0.756	0.388158	15		5
451	3177.06	3187.06	10	0.756	0.372215	15		5
452	3187.06	3197.06	10	0.756	0.397332	15		5
453	3197.06	3207.06	10	0.756	0.367847	15		5
454	3207.06	3217.06	10	0.756	0.388076	15		5
455	3217.06	3227.06	10	0.756	0.37828	15		5
456	3227.06	3237.06	10	0.756	0.376852	15		5
457	3237.06	3247.06	10	0.756	0.393466	15		5
458	3247.06	3257.06	10	0.756	0.36816	15		5
459	3257.06	3267.06	10	0.756	0.394439	15		5
460	3267.06	3277.06	10	0.756	0.37174	15		5
461	3277.06	3287.06	10	0.756	0.383053	15		5
462	3287.06	3297.06	10	0.756	0.385417	15		5
463	3297.06	3307.06	10	0.756	0.371335	15		5
464	3307.06	3317.06	10	0.756	0.397753	15		5
465	3317.06	3327.06	10	0.756	0.36904	15		5
466	3327.06	3337.06	10	0.756	0.39064	15		5
467	3337.06	3347.06	10	0.756	0.376345	15		5
468	3347.06	3357.06	10	0.756	0.376873	15		5
469	3357.06	3367.06	10	0.756	0.394579	15		5
470	3367.06	3377.06	10	0.756	0.369693	15		5
471	3377.06	3387.06	10	0.756	0.396426	15		5
472	3387.06	3397.06	10	0.756	0.369871	15		5
473	3397.06	3407.06	10	0.756	0.383177	15		5
474	3407.06	3417.06	10	0.756	0.38555	15		5
475	3417.06	3427.06	10	0.756	0.373302	15		5
476	3427.06	3437.06	10	0.756	0.396862	15		5
477	3437.06	3447.06	10	0.756	0.367645	15		5
478	3447.06	3457.06	10	0.756	0.389782	15		5
479	3457.06	3467.06	10	0.756	0.376184	15		5
480	3467.06	3477.06	10	0.756	0.378251	15		5
481	3477.06	3487.06	10	0.756	0.391706	15		5
482	3487.06	3497.06	10	0.756	0.368692	15		5
483	3497.06	3507.06	10	0.756	0.395748	15		5
484	3507.06	3517.06	10	0.756	0.370736	15		5
485	3517.06	3527.06	10	0.756	0.38494	15		5
486	3527.06	3537.06	10	0.756	0.383037	15		5
487	3537.06	3547.06	10	0.756	0.372594	15		5
488	3547.06	3557.06	10	0.756	0.397632	15		5
489	3557.06	3567.06	10	0.756	0.368867	15		5
490	3567.06	3577.06	10	0.756	0.39247	15		5
491	3577.06	3587.06	10	0.756	0.374321	15		5
492	3587.06	3597.06	10	0.756	0.378455	15		5
493	3597.06	3607.06	10	0.756	0.392664	15		5
494	3607.06	3617.06	10	0.756	0.370415	15		5
495	3617.06	3627.06	10	0.756	0.39712	15		5
496	3627.06	3637.06	10	0.756	0.368909	15		5
497	3637.06	3647.06	10	0.756	0.384843	15		5
498	3647.06	3657.06	10	0.756	0.382928	15		5
499	3657.06	3667.06	10	0.756	0.374454	15		5
500	3667.06	3677.06	10	0.756	0.396015	15		5
501	3677.06	3687.06	10	0.756	0.367648	15		5
502	3687.06	3697.06	10	0.756	0.391465	15		5
503	3697.06	3707.06	10	0.756	0.374378	15		5
504	3707.06	3717.06	10	0.756	0.379777	15		5
505	3717.06	3727.06	10	0.756	0.389706	15		5
506	3727.06	3737.06	10	0.756	0.369416	15		5
507	3737.06	3747.06	10	0.756	0.396784	15		5
508	3747.06	3757.06	10	0.756	0.369956	15		5
509	3757.06	3767.06	10	0.756	0.386899	15		5
510	3767.06	3777.06	10	0.756	0.380655	15		5
511	3777.06	3787.06	10	0.756	0.373985	15		5
512	3787.06	3797.06	10	0.756	0.397036	15		5
513	3797.06	3807.06	10	0.756	0.368923	15		5
514	3807.06	3817.06	10	0.756	0.394107	15		5
515	3817.06	3827.06	10	0.756	0.372526	15		5
516	3827.06	3837.06	10	0.756	0.38006	15		5
517	3837.06	3847.06	10	0.756	0.39041	15		5
518	3847.06	3857.06	10	0.756	0.371304	15		5
519	3857.06	3867.06	10	0.756	0.397415	15		5
520	3867.06	3877.06	10	0.756	0.368233	15		5
521	3877.06	3887.06	10	0.756	0.386531	15		5
522	3887.06	3897.06	10	0.756	0.380404	15		5
523	3897.06	3907.06	10	0.756	0.375674	15		5
524	3907.06	3917.06	10	0.756	0.394821	15		5
525	3917.06	3927.06	10	0.756	0.367836	15		5
526	3927.06	3937.06	10	0.756	0.393081	15		5
527	3937.06	3947.06	10	0.756	0.372868	15		5
528	3947.06	3957.06	10	0.756	0.381436	15		5
529	3957.06	3967.06	10	0.756	0.387516	15		5
530	3967.06	3977.06	10	0.756	0.370337	15		5
531	3977.06	3987.06	10	0.756	0.397475	15		5
532	3987.06	3997.06	10	0.756	0.369383	15		5
533	3997.06	4007.06	10	0.756	0.388879	15		5
534	4007.06	4017.06	10	0.756	0.378338	15		5
535	4017.06	4027.06	10	0.756	0.375472	15		5
536	4027.06	4037.06	10	0.756	0.395957	15		5
537	4037.06	4047.06	10	0.756	0.36922	15		5
538	4047.06	4057.06	10	0.756	0.395474	15		5
539	4057.06	4067.06	10	0.756	0.371001	15		5
540	4067.06	4077.06	10	0.756	0.381686	15		5
541	4077.06	4087.06	10	0.756	0.387919	15		5
542	4087.06	4097.06	10	0.756	0.372313	15		5
543	4097.06	4107.06	10	0.756	0.397304	15		5
544	4107.06	4117.06	10	0.756	0.367819	15		5
545	4117.06	4127.06	10	0.756	0.388235	15		5
546	4127.06	4137.06	10	0.756	0.378074	15		5
547	4137.06	4147.06	10	0.756	0.376977	15		5
548	4147.06	4157.06	10	0.756	0.393314	15		5
549	4157.06	4167.06	10	0.756	0.368202	15		5
550	4167.06	4177.06	10	0.756	0.39457	15		5
551	4177.06	4187.06	10	0.756	0.371636	15		5
552	4187.06	4197.06	10	0.756	0.383225	15		5
553	4197.06	4207.06	10	0.756	0.385197	15		5
554	4207.06	4217.06	10	0.756	0.371445	15		5
555	4217.06	4227.06	10	0.756	0.397761	15		5
556	4227.06	4237.06	10	0.756	0.369015	15		5
557	4237.06	4247.06	10	0.756	0.390816	15		5
558	4247.06	4257.06	10	0.756	0.376148	15		5
559	4257.06	4267.06	10	0.756	0.377019	15		5
560	4267.06	4277.06	10	0.756	0.394417	15		5
561	4277.06	4287.06	10	0.756	0.369752	15		5
562	4287.06	4297.06	10	0.756	0.396507	15		5
563	4297.06	4307.06	10	0.756	0.369769	15		5
564	4307.06	4317.06	10	0.756	0.383331	15		5
565	4317.06	4327.06	10	0.756	0.385305	15		5
566	4327.06	4337.06	10	0.756	0.373406	15		5
567	4337.06	4347.06	10	0.756	0.396798	15		5
568	4347.06	4357.06	10	0.756	0.367637	15		5
569	4357.06	4367.06	10	0.756	0.38994	15		5
570	4367.06	4377.06	10	0.756	0.376003	15		5
571	4377.06	4387.06	10	0.756	0.378388	15		5
572	4387.06	4397.06	10	0.756	0.391529	15		5
573	4397.06	4407.06	10	0.756	0.368751	15		5
574	4407.06	4417.06	10	0.756	0.395857	15		5
575	4417.06	4427.06	10	0.756	0.370654	15		5
576	4427.06	4437.06	10	0.756	0.38512	15		5
577	4437.06	4447.06	10	0.756	0.382814	15		5
578	4447.06	4457.06	10	0.756	0.372718	15		5
579	4457.06	4467.06	10	0.756	0.397597	15		5
580	4467.06	4477.06	10	0.756	0.368862	15		5
581	4477.06	4487.06	10	0.756	0.392632	15		5
582	4487.06	4497.06	10	0.756	0.374143	15		5
583	4497.06	4507.06	10	0.756	0.378603	15		5
584	4507.06	4517.06	10	0.756	0.392467	15		5
585	4517.06	4527.06	10	0.756	0.370491	15		5
586	4527.06	4537.06	10	0.756	0.397164	15		5
587	4537.06	4547.06	10	0.756	0.368834	15		5
588	4547.06	4557.06	10	0.756	0.384999	15		5
589	4557.06	4567.06	10	0.756	0.382687	15		5
590	4567.06	4577.06	10	0.756	0.374565	15		5
591	4577.06	4587.06	10	0.756	0.395918	15		5
592	4587.06	4597.06	10	0.756	0.367658	15		5
593	4597.06	4607.06	10	0.756	0.391619	15		5
594	4607.06	4617.06	10	0.756	0.374225	15		5
595	4617.06	4627.06	10	0.756	0.379925	15		5
596	4627.06	4637.06	10	0.756	0.389509	15		5
597	4637.06	4647.06	10	0.756	0.369493	15		5
598	4647.06	4657.06	10	0.756	0.396864	15		5
599	4657.06	4667.06	10	0.756	0.369894	15		5
600	4667.06	4677.06	10	0.756	0.387083	15		5
601	4677.06	4687.06	10	0.756	0.380436	15		5
602	4687.06	4697.06	10	0.756	0.37412	15		5
603	4697.06	4707.06	10	0.756	0.396956	15		5
604	4707.06	4717.06	10	0.756	0.368941	15		5
605	4717.06	4727.06	10	0.756	0.394247	15		5
606	4727.06	4737.06	10	0.756	0.372372	15		5
607	4737.06	4747.06	10	0.756	0.380211	15		5
608	4747.06	4757.06	10	0.756	0.390187	15		5
609	4757.06	4767.06	10	0.756	0.371393	15		5
610	4767.06	4777.06	10	0.756	0.397421	15		5
611	4777.06	4787.06	10	0.756	0.368184	15		5
612	4787.06	4797.06	10	0.756	0.386689	15		5
613	4797.06	4807.06	10	0.756	0.380178	15		5
614	4807.06	4817.06	10	0.756	0.375791	15		5
615	4817.06	4827.06	10	0.756	0.394694	15		5
616	4827.06	4837.06	10	0.756	0.367862	15		5
617	4837.06	4847.06	10	0.756	0.393227	15		5
618	4847.06	4857.06	10	0.756	0.372742	15		5
619	4857.06	4867.06	10	0.756	0.381598	15		5
620	4867.06	4877.06	10	0.756	0.387305	15		5
621	4877.06	4887.06	10	0.756	0.370432	15		5
622	4887.06	4897.06	10	0.756	0.39752	15		5
623	4897.06	4907.06	10	0.756	0.36934	15		5
624	4907.06	4917.06	10	0.756	0.389063	15		5
625	4917.06	4927.06	10	0.756	0.378128	15		5
626	4927.06	4937.06	10	0.756	0.375614	15		5
627	4937.06	4947.06	10	0.756	0.395833	15		5
628	4947.06	4957.06	10	0.756	0.36926	15		5
629	4957.06	4967.06	10	0.756	0.395585	15		5
630	4967.06	4977.06	10	0.756	0.370874	15		5
631	4977.06	4987.06	10	0.756	0.381838	15		5
632	4987.06	4997.06	10	0.756	0.387679	15		5
633	4997.06	5007.06	10	0.756	0.372412	15		5
634	5007.06	5017.06	10	0.756	0.397274	15		5
635	5017.06	5027.06	10	0.756	0.367793	15		5
636	5027.06	5037.06	10	0.756	0.388394	15		5
637	5037.06	5047.06	10	0.756	0.377869	15		5
638	5047.06	5057.06	10	0.756	0.377104	15		5
639	5057.06	5067.06	10	0.756	0.393159	15		5
640	5067.06	5077.06	10	0.756	0.368245	15		5
641	5077.06	5087.06	10	0.756	0.3947	15		5
642	5087.06	5097.06	10	0.756	0.371535	15		5
643	5097.06	5107.06	10	0.756	0.383397	15		5
644	5107.06	5117.06	10	0.756	0.384977	15		5
645	5117.06	5127.06	10	0.756	0.371557	15		5
646	5127.06	5137.06	10	0.756	0.397765	15		5
647	5137.06	5147.06	10	0.756	0.368991	15		5
648	5147.06	5157.06	10	0.756	0.390992	15		5
649	5157.06	5167.06	10	0.756	0.375953	15		5
650	5167.06	5177.06	10	0.756	0.377166	15		5
651	5177.06	5187.06	10	0.756	0.394252	15		5
652	5187.06	5197.06	10	0.756	0.369813	15		5
653	5197.06	5207.06	10	0.756	0.396585	15		5
654	5207.06	5217.06	10	0.756	0.36967	15		5
655	5217.06	5227.06	10	0.756	0.383485	15		5
656	5227.06	5237.06	10	0.756	0.385059	15		5
657	5237.06	5247.06	10	0.756	0.373511	15		5
658	5247.06	5257.06	10	0.756	0.396732	15		5
659	5257.06	5267.06	10	0.756	0.367631	15		5
660	5267.06	5277.06	10	0.756	0.390098	15		5
661	5277.06	5287.06	10	0.756	0.375825	15		5
662	5287.06	5297.06	10	0.756	0.378526	15		5
663	5297.06	5307.06	10	0.756	0.39135	15		5
664	5307.06	5317.06	10	0.756	0.368812	15		5
665	5317.06	5327.06	10	0.756	0.395964	15		5
666	5327.06	5337.06	10	0.756	0.370574	15		5
667	5337.06	5347.06	10	0.756	0.3853	15		5
668	5347.06	5357.06	10	0.756	0.382592	15		5
669	5357.06	5367.06	10	0.756	0.372844	15		5
670	5367.06	5377.06	10	0.756	0.397558	15		5
671	5377.06	5387.06	10	0.756	0.368859	15		5
672	5387.06	5397.06	10	0.756	0.392792	15		5
673	5397.06	5407.06	10	0.756	0.373968	15		5
674	5407.06	5417.06	10	0.756	0.378752	15		5
675	5417.06	5427.06	10	0.756	0.392267	15		5
676	5427.06	5437.06	10	0.756	0.370569	15		5
677	5437.06	5447.06	10	0.756	0.397205	15		5
678	5447.06	5457.06	10	0.756	0.368762	15		5
679	5457.06	5467.06	10	0.756	0.385156	15		5
680	5467.06	5477.06	10	0.756	0.382447	15		5
681	5477.06	5487.06	10	0.756	0.374676	15		5
682	5487.06	5497.06	10	0.756	0.395818	15		5
683	5497.06	5507.06	10	0.756	0.367669	15		5
684	5507.06	5517.06	10	0.756	0.391772	15		5
685	5517.06	5527.06	10	0.756	0.374075	15		5
686	5527.06	5537.06	10	0.756	0.380075	15		5
687	5537.06	5547.06	10	0.756	0.389311	15		5
688	5547.06	5557.06	10	0.756	0.369572	15		5
689	5557.06	5567.06	10	0.756	0.396941	15		5
690	5567.06	5577.06	10	0.756	0.369834	15		5
691	5577.06	5587.06	10	0.756	0.387268	15		5
692	5587.06	5597.06	10	0.756	0.380217	15		5
693	5597.06	5607.06	10	0.756	0.374256	15		5
694	5607.06	5617.06	10	0.756	0.396871	15		5
695	5617.06	5627.06	10	0.756	0.36896	15		5
696	5627.06	5637.06	10	0.756	0.394384	15		5
697	5637.06	5647.06	10	0.756	0.372221	15		5
698	5647.06	5657.06	10	0.756	0.380362	15		5
699	5657.06	5667.06	10	0.756	0.389961	15		5
700	5667.06	5677.06	10	0.756	0.371484	15		5
701	5677.06	5687.06	10	0.756	0.397425	15		5
702	5687.06	5697.06	10	0.756	0.368137	15		5
703	5697.06	5707.06	10	0.756	0.386847	15		5
704	5707.06	5717.06	10	0.756	0.379953	15		5
705	5717.06	5727.06	10	0.756	0.375909	15		5
706	5727.06	5737.06	10	0.756	0.394563	15		5
707	5737.06	5747.06	10	0.756	0.367891	15		5
708	5747.06	5757.06	10	0.756	0.39337	15		5
709	5757.06	5767.06	10	0.756	0.372619	15		5
710	5767.06	5777.06	10	0.756	0.38176	15		5
711	5777.06	5787.06	10	0.756	0.387092	15		5
712	5787.06	5797.06	10	0.756	0.370529	15		5
713	5797.06	5807.06	10	0.756	0.397561	15		5
714	5807.06	5817.06	10	0.756	0.369299	15		5
715	5817.06	5827.06	10	0.756	0.389246	15		5
716	5827.06	5837.06	10	0.756	0.377919	15		5
717	5837.06	5847.06	10	0.756	0.375756	15		5
718	5847.06	5857.06	10	0.756	0.395704	15		5
719	5857.06	5867.06	10	0.756	0.369302	15		5
720	5867.06	5877.06	10	0.756	0.395693	15		5
721	5877.06	5887.06	10	0.756	0.370749	15		5
722	5887.06	5897.06	10	0.756	0.38199	15		5
723	5897.06	5907.06	10	0.756	0.387438	15		5
724	5907.06	5917.06	10	0.756	0.372511	15		5
725	5917.06	5927.06	10	0.756	0.39724	15		5
726	5927.06	5937.06	10	0.756	0.367769	15		5
727	5937.06	5947.06	10	0.756	0.388553	15		5
728	5947.06	5957.06	10	0.756	0.377667	15		5
729	5957.06	5967.06	10	0.756	0.377231	15		5
730	5967.06	5977.06	10	0.756	0.393001	15		5
731	5977.06	5987.06	10	0.756	0.36829	15		5
732	5987.06	5997.06	10	0.756	0.394828	15		5
733	5997.06	6007.06	10	0.756	0.371436	15		5
734	6007.06	6017.06	10	0.756	0.38357	15		5
735	6017.06	6027.06	10	0.756	0.384756	15		5
736	6027.06	6037.06	10	0.756	0.371671	15		5
737	6037.06	6047.06	10	0.756	0.397766	15		5
738	6047.06	6057.06	10	0.756	0.36897	15		5
739	6057.06	6067.06	10	0.756	0.391166	15		5
740	6067.06	6077.06	10	0.756	0.375759	15		5
741	6077.06	6087.06	10	0.756	0.377312	15		5
742	6087.06	6097.06	10	0.756	0.394083	15		5
743	6097.06	6107.06	10	0.756	0.369875	15		5
744	6107.06	6117.06	10	0.756	0.396659	15		5
745	6117.06	6127.06	10	0.756	0.369573	15		5
746	6127.06	6137.06	10	0.756	0.38364	15		5
747	6137.06	6147.06	10	0.756	0.384814	15		5
748	6147.06	6157.06	10	0.756	0.373617	15		5
749	6157.06	6167.06	10	0.756	0.396662	15		5
750	6167.06	6177.06	10	0.756	0.367626	15		5
751	6177.06	6187.06	10	0.756	0.390256	15		5
752	6187.06	6197.06	10	0.756	0.375649	15		5
753	6197.06	6207.06	10	0.756	0.378664	15		5
754	6207.06	6217.06	10	0.756	0.391169	15		5
755	6217.06	6227.06	10	0.756	0.368874	15		5
756	6227.06	6237.06	10	0.756	0.396068	15		5
757	6237.06	6247.06	10	0.756	0.370496	15		5
758	6247.06	6257.06	10	0.756	0.385481	15		5
759	6257.06	6267.06	10	0.756	0.382369	15		5
760	6267.06	6277.06	10	0.756	0.372971	15		5
761	6277.06	6287.06	10	0.756	0.397514	15		5
762	6287.06	6297.06	10	0.756	0.368859	15		5
763	6297.06	6307.06	10	0.756	0.392951	15		5
764	6307.06	6317.06	10	0.756	0.373794	15		5
765	6317.06	6327.06	10	0.756	0.378901	15		5
766	6327.06	6337.06	10	0.756	0.392064	15		5
767	6337.06	6347.06	10	0.756	0.370648	15		5
768	6347.06	6357.06	10	0.756	0.397243	15		5
769	6357.06	6367.06	10	0.756	0.368692	15		5
770	6367.06	6377.06	10	0.756	0.385312	15		5
771	6377.06	6387.06	10	0.756	0.382208	15		5
772	6387.06	6397.06	10	0.756	0.374787	15		5
773	6397.06	6407.06	10	0.756	0.395715	15		5
774	6407.06	6417.06	10	0.756	0.367682	15		5
775	6417.06	6427.06	10	0.756	0.391925	15		5
776	6427.06	6437.06	10	0.756	0.373927	15		5
777	6437.06	6447.06	10	0.756	0.380227	15		5
778	6447.06	6457.06	10	0.756	0.389111	15		5
779	6457.06	6467.06	10	0.756	0.369653	15		5
780	6467.06	6477.06	10	0.756	0.397015	15		5
781	6477.06	6487.06	10	0.756	0.369775	15		5
782	6487.06	6497.06	10	0.756	0.387452	15		5
783	6497.06	6507.06	10	0.756	0.379999	15		5
784	6507.06	6517.06	10	0.756	0.374393	15		5
785	6517.06	6527.06	10	0.756	0.396783	15		5
786	6527.06	6537.06	10	0.756	0.368982	15		5
787	6537.06	6547.06	10	0.756	0.394519	15		5
788	6547.06	6557.06	10	0.756	0.372072	15		5
789	6557.06	6567.06	10	0.756	0.380512	15		5
790	6567.06	6577.06	10	0.756	0.389734	15		5
791	6577.06	6587.06	10	0.756	0.371575	15		5
792	6587.06	6597.06	10	0.756	0.397424	15		5
793	6597.06	6607.06	10	0.756	0.368092	15		5
794	6607.06	6617.06	10	0.756	0.387006	15		5
795	6617.06	6627.06	10	0.756	0.37973	15		5
796	6627.06	6637.06	10	0.756	0.376028	15		5
797	6637.06	6647.06	10	0.756	0.39443	15		5
798	6647.06	6657.06	10	0.756	0.36792	15		5
799	6657.06	6667.06	10	0.756	0.393513	15		5
800	6667.06	6677.06	10	0.756	0.372498	15		5
801	6677.06	6687.06	10	0.756	0.381924	15		5
802	6687.06	6697.06	10	0.756	0.386879	15		5
803	6697.06	6707.06	10	0.756	0.370628	15		5
804	6707.06	6717.06	10	0.756	0.397598	15		5
805	6717.06	6727.06	10	0.756	0.369259	15		5
806	6727.06	6737.06	10	0.756	0.389428	15		5
807	6737.06	6747.06	10	0.756	0.377711	15		5
808	6747.06	6757.06	10	0.756	0.375899	15		5
809	6757.06	6767.06	10	0.756	0.395572	15		5
810	6767.06	6777.06	10	0.756	0.369346	15		5
811	6777.06	6787.06	10	0.756	0.395798	15		5
812	6787.06	6797.06	10	0.756	0.370627	15		5
813	6797.06	6807.06	10	0.756	0.382143	15		5
814	6807.06	6817.06	10	0.756	0.387196	15		5
815	6817.06	6827.06	10	0.756	0.372611	15		5
816	6827.06	6837.06	10	0.756	0.397202	15		5
817	6837.06	6847.06	10	0.756	0.367746	15		5
818	6847.06	6857.06	10	0.756	0.388712	15		5
819	6857.06	6867.06	10	0.756	0.377467	15		5
820	6867.06	6877.06	10	0.756	0.377359	15		5
821	6877.06	6887.06	10	0.756	0.392841	15		5
822	6887.06	6897.06	10	0.756	0.368336	15		5
823	6897.06	6907.06	10	0.756	0.394954	15		5
824	6907.06	6917.06	10	0.756	0.371338	15		5
825	6917.06	6927.06	10	0.756	0.383745	15		5
826	6927.06	6937.06	10	0.756	0.384535	15		5
827	6937.06	6947.06	10	0.756	0.371786	15		5
828	6947.06	6957.06	10	0.756	0.397762	15		5
829	6957.06	6967.06	10	0.756	0.36895	15		5
830	6967.06	6977.06	10	0.756	0.391339	15		5
831	6977.06	6987.06	10	0.756	0.375567	15		5
832	6987.06	6997.06	10	0.756	0.377459	15		5
833	6997.06	7007.06	10	0.756	0.393911	15		5
834	7007.06	7017.06	10	0.756	0.369939	15		5
835	7017.06	7027.06	10	0.756	0.39673	15		5
836	7027.06	7037.06	10	0.756	0.369478	15		5
837	7037.06	7047.06	10	0.756	0.383795	15		5
838	7047.06	7057.06	10	0.756	0.384569	15		5
839	7057.06	7067.06	10	0.756	0.373723	15		5
840	7067.06	7077.06	10	0.756	0.396589	15		5
841	7077.06	7087.06	10	0.756	0.367624	15		5
842	7087.06	7097.06	10	0.756	0.390413	15		5
843	7097.06	7107.06	10	0.756	0.375476	15		5
844	7107.06	7117.06	10	0.756	0.378804	15		5
845	7117.06	7127.06	10	0.756	0.390986	15		5
846	7127.06	7137.06	10	0.756	0.368939	15		5
847	7137.06	7147.06	10	0.756	0.39617	15		5
848	7147.06	7157.06	10	0.756	0.37042	15		5
849	7157.06	7167.06	10	0.756	0.385663	15		5
850	7167.06	7177.06	10	0.756	0.382147	15		5
851	7177.06	7187.06	10	0.756	0.373098	15		5
852	7187.06	7197.06	10	0.756	0.397466	15		5
853	7197.06	7207.06	10	0.756	0.36886	15		5
854	7207.06	7217.06	10	0.756	0.393107	15		5
855	7217.06	7227.06	10	0.756	0.373623	15		5
856	7227.06	7237.06	10	0.756	0.37905	15		5
857	7237.06	7247.06	10	0.756	0.391859	15		5
858	7247.06	7257.06	10	0.756	0.370729	15		5
859	7257.06	7267.06	10	0.756	0.397277	15		5
860	7267.06	7277.06	10	0.756	0.368625	15		5
861	7277.06	7287.06	10	0.756	0.385469	15		5
862	7287.06	7297.06	10	0.756	0.381971	15		5
863	7297.06	7307.06	10	0.756	0.3749	15		5
864	7307.06	7317.06	10	0.756	0.39561	15		5
865	7317.06	7327.06	10	0.756	0.367697	15		5
866	7327.06	7337.06	10	0.756	0.392078	15		5
867	7337.06	7347.06	10	0.756	0.373782	15		5
868	7347.06	7357.06	10	0.756	0.380379	15		5
869	7357.06	7367.06	10	0.756	0.388909	15		5
870	7367.06	7377.06	10	0.756	0.369736	15		5
871	7377.06	7387.06	10	0.756	0.397085	15		5
872	7387.06	7397.06	10	0.756	0.369719	15		5
873	7397.06	7407.06	10	0.756	0.387637	15		5
874	7407.06	7417.06	10	0.756	0.379781	15		5
875	7417.06	7427.06	10	0.756	0.37453	15		5
876	7427.06	7437.06	10	0.756	0.39669	15		5
877	7437.06	7447.06	10	0.756	0.369006	15		5
878	7447.06	7457.06	10	0.756	0.394652	15		5
879	7457.06	7467.06	10	0.756	0.371925	15		5
880	7467.06	7477.06	10	0.756	0.380663	15		5
881	7477.06	7487.06	10	0.756	0.389504	15		5
882	7487.06	7497.06	10	0.756	0.371668	15		5
883	7497.06	7507.06	10	0.756	0.397421	15		5
884	7507.06	7517.06	10	0.756	0.36805	15		5
885	7517.06	7527.06	10	0.756	0.387164	15		5
886	7527.06	7537.06	10	0.756	0.379509	15		5
887	7537.06	7547.06	10	0.756	0.376148	15		5
888	7547.06	7557.06	10	0.756	0.394295	15		5
889	7557.06	7567.06	10	0.756	0.367951	15		5
890	7567.06	7577.06	10	0.756	0.393655	15		5
891	7577.06	7587.06	10	0.756	0.372379	15		5
892	7587.06	7597.06	10	0.756	0.382088	15		5
893	7597.06	7607.06	10	0.756	0.386664	15		5
894	7607.06	7617.06	10	0.756	0.370728	15		5
895	7617.06	7627.06	10	0.756	0.397632	15		5
896	7627.06	7637.06	10	0.756	0.369222	15		5
897	7637.06	7647.06	10	0.756	0.38961	15		5
898	7647.06	7657.06	10	0.756	0.377504	15		5
899	7657.06	7667.06	10	0.756	0.376043	15		5
900	7667.06	7677.06	10	0.756	0.395435	15		5
901	7677.06	7687.06	10	0.756	0.369392	15		5
902	7687.06	7697.06	10	0.756	0.3959	15		5
903	7697.06	7707.06	10	0.756	0.370508	15		5
904	7707.06	7717.06	10	0.756	0.382296	15		5
905	7717.06	7727.06	10	0.756	0.386953	15		5
906	7727.06	7737.06	10	0.756	0.372712	15		5
907	7737.06	7747.06	10	0.756	0.397161	15		5
908	7747.06	7757.06	10	0.756	0.367726	15		5
909	7757.06	7767.06	10	0.756	0.388871	15		5
910	7767.06	7777.06	10	0.756	0.37727	15		5
911	7777.06	7787.06	10	0.756	0.377489	15		5
912	7787.06	7797.06	10	0.756	0.392679	15		5
913	7797.06	7807.06	10	0.756	0.368384	15		5
914	7807.06	7817.06	10	0.756	0.395077	15		5
915	7817.06	7827.06	10	0.756	0.371243	15		5
916	7827.06	7837.06	10	0.756	0.38392	15		5
917	7837.06	7847.06	10	0.756	0.384314	15		5
918	7847.06	7857.06	10	0.756	0.371902	15		5
919	7857.06	7867.06	10	0.756	0.397754	15		5
920	7867.06	7877.06	10	0.756	0.368932	15		5
921	7877.06	7887.06	10	0.756	0.391511	15		5
922	7887.06	7897.06	10	0.756	0.375377	15		5
923	7897.06	7907.06	10	0.756	0.377606	15		5
924	7907.06	7917.06	10	0.756	0.393735	15		5
925	7917.06	7927.06	10	0.756	0.370005	15		5
926	7927.06	7937.06	10	0.756	0.396798	15		5
927	7937.06	7947.06	10	0.756	0.369386	15		5
928	7947.06	7957.06	10	0.756	0.38395	15		5
929	7957.06	7967.06	10	0.756	0.384324	15		5
930	7967.06	7977.06	10	0.756	0.37383	15		5
931	7977.06	7987.06	10	0.756	0.396513	15		5
932	7987.06	7997.06	10	0.756	0.367622	15		5
933	7997.06	8007.06	10	0.756	0.39057	15		5
934	8007.06	8017.06	10	0.756	0.375306	15		5
935	8017.06	8027.06	10	0.756	0.378945	15		5
936	8027.06	8037.06	10	0.756	0.390802	15		5
937	8037.06	8047.06	10	0.756	0.369005	15		5
938	8047.06	8057.06	10	0.756	0.396269	15		5
939	8057.06	8067.06	10	0.756	0.370346	15		5
940	8067.06	8077.06	10	0.756	0.385845	15		5
941	8077.06	8087.06	10	0.756	0.381924	15		5
942	8087.06	8097.06	10	0.756	0.373227	15		5
943	8097.06	8107.06	10	0.756	0.397415	15		5
944	8107.06	8117.06	10	0.756	0.368863	15		5
945	8117.06	8127.06	10	0.756	0.393261	15		5
946	8127.06	8137.06	10	0.756	0.373454	15		5
947	8137.06	8147.06	10	0.756	0.3792	15		5
948	8147.06	8157.06	10	0.756	0.391651	15		5
949	8157.06	8167.06	10	0.756	0.37081	15		5
950	8167.06	8177.06	10	0.756	0.397307	15		5
951	8177.06	8187.06	10	0.756	0.36856	15		5
952	8187.06	8197.06	10	0.756	0.385626	15		5
953	8197.06	8207.06	10	0.756	0.381734	15		5
954	8207.06	8217.06	10	0.756	0.375013	15		5
955	8217.06	8227.06	10	0.756	0.395501	15		5
956	8227.06	8237.06	10	0.756	0.367713	15		5
957	8237.06	8247.06	10	0.756	0.392229	15		5
958	8247.06	8257.06	10	0.756	0.373639	15		5
959	8257.06	8267.06	10	0.756	0.380532	15		5
960	8267.06	8277.06	10	0.756	0.388707	15		5
961	8277.06	8287.06	10	0.756	0.36982	15		5
962	8287.06	8297.06	10	0.756	0.397153	15		5
963	8297.06	8307.06	10	0.756	0.369664	15		5
964	8307.06	8317.06	10	0.756	0.387822	15		5
965	8317.06	8327.06	10	0.756	0.379565	15		5
966	8327.06	8337.06	10	0.756	0.374668	15		5
967	8337.06	8347.06	10	0.756	0.396593	15		5
968	8347.06	8357.06	10	0.756	0.369032	15		5
969	8357.06	8367.06	10	0.756	0.394781	15		5
970	8367.06	8377.06	10	0.756	0.371781	15		5
971	8377.06	8387.06	10	0.756	0.380815	15		5
972	8387.06	8397.06	10	0.756	0.389273	15		5
973	8397.06	8407.06	10	0.756	0.371761	15		5
974	8407.06	8417.06	10	0.756	0.397413	15		5
975	8417.06	8427.06	10	0.756	0.368009	15		5
976	8427.06	8437.06	10	0.756	0.387323	15		5
977	8437.06	8447.06	10	0.756	0.37929	15		5
978	8447.06	8457.06	10	0.756	0.376269	15		5
979	8457.06	8467.06	10	0.756	0.394157	15		5
980	8467.06	8477.06	10	0.756	0.367984	15		5
981	8477.06	8487.06	10	0.756	0.393795	15		5
982	8487.06	8497.06	10	0.756	0.372262	15		5
983	8497.06	8507.06	10	0.756	0.382254	15		5
984	8507.06	8517.06	10	0.756	0.386449	15		5
985	8517.06	8527.06	10	0.756	0.37083	15		5
986	8527.06	8537.06	10	0.756	0.397662	15		5
987	8537.06	8547.06	10	0.756	0.369186	15		5
988	8547.06	8557.06	10	0.756	0.389791	15		5
989	8557.06	8567.06	10	0.756	0.377299	15		5
990	8567.06	8577.06	10	0.756	0.376186	15		5
991	8577.06	8587.06	10	0.756	0.395295	15		5
992	8587.06	8597.06	10	0.756	0.36944	15		5
993	8597.06	8607.06	10	0.756	0.396	15		5
994	8607.06	8617.06	10	0.756	0.370391	15		5
995	8617.06	8627.06	10	0.756	0.382449	15		5
996	8627.06	8637.06	10	0.756	0.38671	15		5
997	8637.06	8647.06	10	0.756	0.372813	15		5
998	8647.06	8657.06	10	0.756	0.397117	15		5
999	8657.06	8667.06	10	0.756	0.367707	15		5
1000	8667.06	8677.06	10	0.756	0.38903	15		5
1001	8677.06	8687.06	10	0.756	0.377075	15		5
1002	8687.06	8697.06	10	0.756	0.377619	15		5
1003	8697.06	8707.06	10	0.756	0.392515	15		5
1004	8707.06	8717.06	10	0.756	0.368434	15		5
1005	8717.06	8727.06	10	0.756	0.395199	15		5
1006	8727.06	8737.06	10	0.756	0.37115	15		5
1007	8737.06	8747.06	10	0.756	0.384096	15		5
1008	8747.06	8757.06	10	0.756	0.384092	15		5
1009	8757.06	8767.06	10	0.756	0.372019	15		5
1010	8767.06	8777.06	10	0.756	0.397743	15		5
1011	8777.06	8787.06	10	0.756	0.368916	15		5
1012	8787.06	8797.06	10	0.756	0.391681	15		5
1013	8797.06	8807.06	10	0.756	0.375189	15		5
1014	8807.06	8817.06	10	0.756	0.377753	15		5
1015	8817.06	8827.06	10	0.756	0.393556	15		5
1016	8827.06	8837.06	10	0.756	0.370073	15		5
1017	8837.06	8847.06	10	0.756	0.396862	15		5
1018	8847.06	8857.06	10	0.756	0.369297	15		5
1019	8857.06	8867.06	10	0.756	0.384105	15		5
1020	8867.06	8877.06	10	0.756	0.384079	15		5
1021	8877.06	8887.06	10	0.756	0.373938	15		5
1022	8887.06	8897.06	10	0.756	0.396434	15		5
1023	8897.06	8907.06	10	0.756	0.367623	15		5
1024	8907.06	8917.06	10	0.756	0.390727	15		5
1025	8917.06	8927.06	10	0.756	0.375138	15		5
1026	8927.06	8937.06	10	0.756	0.379087	15		5
1027	8937.06	8947.06	10	0.756	0.390615	15		5
1028	8947.06	8957.06	10	0.756	0.369072	15		5
1029	8957.06	8967.06	10	0.756	0.396365	15		5
1030	8967.06	8977.06	10	0.756	0.370274	15		5
1031	8977.06	8987.06	10	0.756	0.386028	15		5
1032	8987.06	8997.06	10	0.756	0.381702	15		5
1033	8997.06	9007.06	10	0.756	0.373357	15		5
1034	9007.06	9017.06	10	0.756	0.397359	15		5
1035	9017.06	9027.06	10	0.756	0.368869	15		5
1036	9027.06	9037.06	10	0.756	0.393414	15		5
1037	9037.06	9047.06	10	0.756	0.373287	15		5
1038	9047.06	9057.06	10	0.756	0.379349	15		5
1039	9057.06	9067.06	10	0.756	0.391441	15		5
1040	9067.06	9077.06	10	0.756	0.370894	15		5
1041	9077.06	9087.06	10	0.756	0.397334	15		5
1042	9087.06	9097.06	10	0.756	0.368497	15		5
1043	9097.06	9107.06	10	0.756	0.385783	15		5
1044	9107.06	9117.06	10	0.756	0.381499	15		5
1045	9117.06	9127.06	10	0.756	0.375126	15		5
1046	9127.06	9137.06	10	0.756	0.395389	15		5
1047	9137.06	9147.06	10	0.756	0.367731	15		5
1048	9147.06	9157.06	10	0.756	0.39238	15		5
1049	9157.06	9167.06	10	0.756	0.373499	15		5
1050	9167.06	9177.06	10	0.756	0.380687	15		5
1051	9177.06	9187.06	10	0.756	0.388502	15		5
1052	9187.06	9197.06	10	0.756	0.369906	15		5
1053	9197.06	9207.06	10	0.756	0.397217	15		5
1054	9207.06	9217.06	10	0.756	0.369611	15		5
1055	9217.06	9227.06	10	0.756	0.388007	15		5
1056	9227.06	9237.06	10	0.756	0.379349	15		5
1057	9237.06	9247.06	10	0.756	0.374806	15		5
1058	9247.06	9257.06	10	0.756	0.396492	15		5
1059	9257.06	9267.06	10	0.756	0.369059	15		5
1060	9267.06	9277.06	10	0.756	0.394908	15		5
1061	9277.06	9287.06	10	0.756	0.371639	15		5
1062	9287.06	9297.06	10	0.756	0.380966	15		5
1063	9297.06	9307.06	10	0.756	0.389041	15		5
1064	9307.06	9317.06	10	0.756	0.371855	15		5
1065	9317.06	9327.06	10	0.756	0.397403	15		5
1066	9327.06	9337.06	10	0.756	0.367971	15		5
1067	9337.06	9347.06	10	0.756	0.387481	15		5
1068	9347.06	9357.06	10	0.756	0.379073	15		5
1069	9357.06	9367.06	10	0.756	0.37639	15		5
1070	9367.06	9377.06	10	0.756	0.394016	15		5
1071	9377.06	9387.06	10	0.756	0.368018	15		5
1072	9387.06	9397.06	10	0.756	0.393934	15		5
1073	9397.06	9407.06	10	0.756	0.372148	15		5
1074	9407.06	9417.06	10	0.756	0.382421	15		5
1075	9417.06	9427.06	10	0.756	0.386233	15		5
1076	9427.06	9437.06	10	0.756	0.370934	15		5
1077	9437.06	9447.06	10	0.756	0.397688	15		5
1078	9447.06	9457.06	10	0.756	0.369152	15		5
1079	9457.06	9467.06	10	0.756	0.389971	15		5
1080	9467.06	9477.06	10	0.756	0.377095	15		5
1081	9477.06	9487.06	10	0.756	0.376331	15		5
1082	9487.06	9497.06	10	0.756	0.395151	15		5
1083	9497.06	9507.06	10	0.756	0.36949	15		5
1084	9507.06	9517.06	10	0.756	0.396096	15		5


==> data/vonkarman/dt_kvortex_HW_tol1e-1_p3.txt <==
it	Told	T	dt
1	0	1	1	0.726923	149.342	24		6
1	0	0.207942	0.207942	0.726923	635.191	25		6
1	0	0.1	0.1	0.756	1271.93	24		5
2	0.1	0.2	0.1	0.756	472.375	23		5
3	0.2	0.3	0.1	0.756	215.974	22		5
4	0.3	0.4	0.1	0.756	136.387	22		5
5	0.4	0.5	0.1	0.756	97.6417	22		5
6	0.5	0.6	0.1	0.756	76.999	22		5
7	0.6	0.7	0.1	0.756	63.468	22		5
8	0.7	0.8	0.1	0.756	52.391	22		5
9	0.8	0.9	0.1	0.756	42.5993	21		5
10	0.9	1	0.1	0.756	35.8298	21		5
11	1	1.1	0.1	0.7875	29.6164	20		4
12	1.1	1.2	0.1	0.7875	24.8064	20		4
13	1.2	1.3	0.1	0.7875	20.6672	20		4
14	1.3	1.4	0.1	0.7875	17.5758	20		4
15	1.4	1.5	0.1	0.7875	14.8575	20		4
16	1.5	1.6	0.1	0.7875	12.7626	20		4
17	1.6	1.7	0.1	0.7875	10.9218	20		4
18	1.7	1.8	0.1	0.7875	9.02206	20		4
19	1.8	1.9	0.1	0.7875	7.8769	20		4
20	1.9	2	0.1	0.7875	6.70834	20		4
21	2	2.1	0.1	0.7875	5.6162	20		4
22	2.1	2.2	0.1	0.7875	5.00935	20		4
23	2.2	2.3	0.1	0.7875	4.13505	20		4
24	2.3	2.4	0.1	0.7875	3.61801	20		4
25	2.4	2.5	0.1	0.7875	3.29874	20		4
26	2.5	2.6	0.1	0.7875	2.84844	20		4
27	2.6	2.7	0.1	0.7875	2.51056	20		4
28	2.7	2.8	0.1	0.7875	2.18887	20		4
29	2.8	2.9	0.1	0.7875	1.90602	20		4
30	2.9	3	0.1	0.7875	1.71424	20		4
31	3	3.1	0.1	0.7875	1.51109	20		4
32	3.1	3.2	0.1	0.7875	1.32334	20		4
33	3.2	3.3	0.1	0.7875	1.19539	20		4
34	3.3	3.4	0.1	0.7875	1.03614	20		4
35	3.4	3.5	0.1	0.7875	0.950608	20		4
36	3.5	3.6	0.1	0.7875	0.845622	20		4
37	3.6	3.7	0.1	0.7875	0.749244	20		4
38	3.7	3.8	0.1	0.7875	0.673456	20		4
39	3.8	3.9	0.1	0.7875	0.58541	20		4
40	3.9	4	0.1	0.7875	0.528249	20		4
41	4	4.1	0.1	0.7875	0.468812	20		4
42	4.1	4.2	0.1	0.7875	0.429739	20		4
43	4.2	4.3	0.1	0.7875	0.390556	20		4
44	4.3	4.4	0.1	0.7875	0.361987	20		4
45	4.4	4.50153	0.101526	0.7875	0.345461	20		4
46	4.50153	4.60581	0.104287	0.7875	0.339587	20		4
47	4.60581	4.71339	0.107582	0.7875	0.34238	20		4
48	4.71339	4.82415	0.110755	0.7875	0.33834	20		4
49	4.82415	4.93851	0.114361	0.7875	0.340451	20		4
50	4.93851	5.05641	0.1179	0.7875	0.348496	20		4
51	5.05641	5.17725	0.120841	0.7875	0.335331	20		4
52	5.17725	5.30231	0.125054	0.7875	0.344652	20		4
53	5.30231	5.43084	0.128529	0.7875	0.327698	20		4
54	5.43084	5.56461	0.133778	0.7875	0.334852	20		4
55	5.56461	5.7031	0.138491	0.7875	0.326875	20		4
56	5.7031	5.84734	0.144237	0.7875	0.3225	20		4
57	5.84734	5.99807	0.150729	0.7875	0.325199	20		4
58	5.99807	6.15525	0.157184	0.7875	0.322467	20		4
59	6.15525	6.31952	0.164262	0.7875	0.321561	20		4
60	6.31952	6.4913	0.17178	0.7875	0.330172	20		4
61	6.4913	6.66976	0.178459	0.7875	0.322355	20		4
62	6.66976	6.85627	0.186511	0.7875	0.324207	20		4
63	6.85627	7.05091	0.194648	0.7875	0.322321	20		4
64	7.05091	7.25435	0.203436	0.7875	0.315247	20		4
65	7.25435	7.46816	0.213804	0.7875	0.321167	20		4
66	7.46816	7.69181	0.223658	0.7875	0.325536	20		4
67	7.69181	7.92499	0.233177	0.7875	0.324448	20		4
68	7.92499	8.16829	0.243304	0.7875	0.330672	20		4
69	8.16829	8.42096	0.252668	0.7875	0.320494	20		4
70	8.42096	8.68541	0.264452	0.7875	0.323654	20		4
71	8.68541	8.96152	0.276106	0.7875	0.319033	20		4
72	8.96152	9.25083	0.289313	0.7875	0.322014	20		4
73	9.25083	9.55328	0.302447	0.7875	0.333131	20		4
74	9.55328	9.86679	0.313507	0.7875	0.322128	20		4
75	9.86679	10.1945	0.32771	0.7875	0.315326	20		4
76	10.1945	10.5389	0.34439	0.7875	0.313826	20		4
77	10.5389	10.9012	0.362351	0.7875	0.306339	20		4
78	10.9012	11.2848	0.383556	0.7875	0.315032	20		4
79	11.2848	11.688	0.403173	0.7875	0.301099	20		4
80	11.688	12.1166	0.428612	0.7875	0.31016	20		4
81	12.1166	12.5689	0.452292	0.7875	0.29989	20		4
82	12.5689	13.0502	0.481314	0.7875	0.310086	20		4
83	13.0502	13.5581	0.507935	0.7875	0.298496	20		4
84	13.5581	14.0993	0.541158	0.7875	0.292011	20		4
85	14.0993	14.679	0.579729	0.7875	0.299866	20		4
86	14.679	15.2959	0.616941	0.7875	0.2964	20		4
87	15.2959	15.9544	0.658453	0.7875	0.297028	20		4
88	15.9544	16.6568	0.702386	0.7875	0.295047	20		4
89	16.6568	17.4073	0.750505	0.7875	0.293174	20		4
90	17.4073	18.2105	0.803199	0.7875	0.297425	20		4
91	18.2105	19.067	0.856504	0.7875	0.285532	20		4
92	19.067	19.9897	0.922712	0.7875	0.283738	20		4
93	19.9897	20.9853	0.995606	0.7875	0.283539	20		4
94	20.9853	22.0598	1.07445	0.7875	0.269017	20		4
95	22.0598	23.2346	1.17487	0.7875	0.271468	20		4
96	23.2346	24.5164	1.28177	0.7875	0.274508	20		4
97	24.5164	25.9109	1.39451	0.7875	0.268911	20		4
98	25.9109	27.4359	1.52501	0.7875	0.248377	20		4
99	27.4359	29.1371	1.70116	0.7875	0.235556	20		4
100	29.1371	31.06	1.92296	0.7875	0.2225	20		4
101	31.06	33.265	2.2049	0.7875	0.219477	20		4
102	33.265	35.8018	2.53684	0.7875	0.216007	20		4
103	35.8018	38.7322	2.9304	0.7875	0.201394	20		4
104	38.7322	42.177	3.44481	0.7875	0.166496	20		4
105	42.177	46.4238	4.24683	0.7875	0.092782	20		4
106	46.4238	52.4835	6.05967	0.7875	0.0362487	20		4
107	52.4835	62.4835	10	0.7875	0.0157621	20		4
108	62.4835	72.4835	10	0.7875	0.0111661	20		4
109	72.4835	82.4835	10	0.7875	0.0203593	20		4
110	82.4835	92.4835	10	0.7875	0.0243778	20		4
111	92.4835	102.483	10	0.7875	0.0193177	20		4
112	102.483	112.483	10	0.7875	0.0213369	20		4
113	112.483	122.483	10	0.7875	0.0148285	20		4
114	122.483	132.483	10	0.7875	0.00735476	20		4
115	132.483	142.483	10	0.7875	0.00794302	20		4
116	142.483	152.483	10	0.7875	0.00453575	20		4
117	152.483	162.483	10	0.7875	0.0019615	20		4
118	162.483	172.483	10	0.7875	0.00169246	20		4
119	172.483	182.483	10	0.7875	0.00140171	20		4
120	182.483	192.483	10	0.7875	0.000941286	20		4
121	192.483	202.483	10	0.7875	0.000756015	20		4
122	202.483	212.483	10	0.7875	0.000514546	20		4
123	212.483	222.483	10	0.7875	0.000405558	19		4
124	222.483	232.483	10	0.7875	0.000379469	19		4
125	232.483	242.483	10	0.7875	0.000301571	19		4
126	242.483	252.483	10	0.7875	0.00027786	19		4
127	252.483	262.483	10	0.7875	0.000266162	19		4
128	262.483	272.483	10	0.7875	0.000278335	19		4
129	272.483	282.483	10	0.7875	0.000314011	19		4
130	282.483	292.483	10	0.7875	0.000361966	20		4
131	292.483	302.483	10	0.7875	0.00044264	20		4
132	302.483	312.483	10	0.7875	0.000546678	20		4
133	312.483	322.483	10	0.7875	0.000702765	20		4
134	322.483	332.483	10	0.7875	0.000978193	20		4
135	332.483	342.483	10	0.7875	0.00140804	20		4
136	342.483	352.483	10	0.7875	0.00201468	20		4
137	352.483	362.483	10	0.756	0.00293764	22		5
138	362.483	372.483	10	0.756	0.00543597	22		5
139	372.483	382.483	10	0.756	0.0104502	22		5
140	382.483	392.483	10	0.756	0.0167282	23		5
141	392.483	402.483	10	0.756	0.025681	24		5
142	402.483	412.483	10	0.756	0.0403974	24		5
143	412.483	422.483	10	0.756	0.0544041	24		5
144	422.483	432.483	10	0.756	0.0771884	24		5
145	432.483	442.483	10	0.756	0.0964643	24		5
146	442.483	452.483	10	0.756	0.111277	24		5
147	452.483	462.483	10	0.756	0.123517	24		5
148	462.483	472.483	10	0.756	0.134065	24		5
149	472.483	482.483	10	0.756	0.156323	24		5
150	482.483	492.483	10	0.756	0.162378	24		5
151	492.483	502.483	10	0.756	0.17325	24		5
152	502.483	512.483	10	0.756	0.188567	24		5
153	512.483	522.483	10	0.756	0.211284	24		5
154	522.483	532.483	10	0.756	0.220611	24		5
155	532.483	542.483	10	0.756	0.235094	24		5
156	542.483	552.483	10	0.756	0.231286	24		5
157	552.483	562.483	10	0.756	0.265922	24		5
158	562.483	572.483	10	0.756	0.271848	24		5
159	572.483	582.483	10	0.756	0.310187	24		5
160	582.483	592.483	10	0.756	0.29737	24		5
161	592.483	602.483	10	0.756	0.333719	24		5
162	602.483	612.43	9.94664	0.756	0.332452	24		5
163	612.43	622.333	9.90299	0.756	0.373504	24		5
164	622.333	631.91	9.57666	0.756	0.351721	24		5
165	631.91	641.311	9.40127	0.756	0.377027	24		5
166	641.311	650.381	9.07017	0.756	0.379834	24		5
167	650.381	659.116	8.73451	0.756	0.349846	24		5
168	659.116	667.702	8.58601	0.756	0.389093	24		5
169	667.702	675.92	8.21864	0.756	0.342653	24		5
170	675.92	684.041	8.12097	0.756	0.379709	24		5
171	684.041	691.862	7.82109	0.756	0.364601	24		5
172	691.862	699.472	7.60912	0.756	0.326508	24		5
173	699.472	707.082	7.60997	0.756	0.37757	24		5
174	707.082	714.421	7.33931	0.756	0.355794	24		5
175	714.421	721.605	7.18418	0.756	0.306444	24		5
176	721.605	728.905	7.29981	0.756	0.374702	24		5
177	728.905	735.958	7.05361	0.756	0.340731	24		5
178	735.958	742.938	6.9796	0.756	0.306229	24		5
179	742.938	750.031	7.09318	0.756	0.36072	24		5
180	750.031	756.951	6.91943	0.756	0.341679	24		5
181	756.951	763.793	6.84206	0.756	0.305635	24		5
182	763.793	770.749	6.95678	0.756	0.350846	24		5
183	770.749	777.583	6.83362	0.756	0.353766	24		5
184	777.583	784.282	6.69875	0.756	0.292006	24		5
185	784.282	791.171	6.88918	0.756	0.335388	24		5
186	791.171	798.015	6.84388	0.756	0.358544	24		5
187	798.015	804.701	6.68634	0.756	0.300853	24		5
188	804.701	811.527	6.82531	0.756	0.320708	24		5
189	811.527	818.383	6.85672	0.756	0.366456	24		5
190	818.383	825.046	6.66243	0.756	0.318655	24		5
191	825.046	831.75	6.70385	0.756	0.298247	24		5
192	831.75	838.608	6.85807	0.756	0.356082	24		5
193	838.608	845.319	6.71176	0.756	0.332909	24		5
194	845.319	851.999	6.68001	0.756	0.298841	24		5
195	851.999	858.83	6.83028	0.756	0.347745	24		5
196	858.83	865.554	6.72427	0.756	0.350507	24		5
197	865.554	872.161	6.60683	0.756	0.291018	24		5
198	872.161	878.961	6.8004	0.756	0.328471	24		5
199	878.961	885.752	6.79098	0.756	0.358742	24		5
200	885.752	892.386	6.63374	0.756	0.306576	24		5
201	892.386	899.126	6.73978	0.756	0.310078	24		5
202	899.126	905.954	6.8281	0.756	0.364268	24		5
203	905.954	912.598	6.64456	0.756	0.320824	24		5
204	912.598	919.273	6.67454	0.756	0.295782	24		5
205	919.273	926.115	6.84227	0.756	0.352687	24		5
206	926.115	932.828	6.71235	0.756	0.335614	24		5
207	932.828	939.495	6.66709	0.756	0.301677	24		5
208	939.495	946.296	6.80099	0.756	0.343205	24		5
209	946.296	953.013	6.71747	0.756	0.35151	24		5
210	953.013	959.608	6.59543	0.756	0.298713	24		5
211	959.608	966.353	6.74453	0.756	0.317595	24		5
212	966.353	973.145	6.79211	0.756	0.362247	24		5
213	973.145	979.764	6.61874	0.756	0.319748	24		5
214	979.764	986.418	6.65419	0.756	0.296034	24		5
215	986.418	993.238	6.81996	0.756	0.359803	24		5
216	993.238	999.895	6.65713	0.756	0.328993	24		5
217	999.895	1006.54	6.64527	0.756	0.292932	24		5
218	1006.54	1013.37	6.82877	0.756	0.351105	24		5
219	1013.37	1020.08	6.70664	0.756	0.342336	24		5
220	1020.08	1026.7	6.62847	0.756	0.298224	24		5
221	1026.7	1033.49	6.78109	0.756	0.337495	24		5
222	1033.49	1040.21	6.72597	0.756	0.355153	24		5
223	1040.21	1046.8	6.58677	0.756	0.309538	24		5
224	1046.8	1053.47	6.67599	0.756	0.305914	24		5
225	1053.47	1060.26	6.78637	0.756	0.362573	24		5
226	1060.26	1066.87	6.61166	0.756	0.329559	24		5
227	1066.87	1073.47	6.59704	0.756	0.287139	24		5
228	1073.47	1080.28	6.81315	0.756	0.352678	24		5
229	1080.28	1086.97	6.68383	0.756	0.341452	24		5
230	1086.97	1093.58	6.6102	0.756	0.28784	24		5
231	1093.58	1100.4	6.82258	0.756	0.345179	24		5
232	1100.4	1107.13	6.72914	0.756	0.349904	24		5
233	1107.13	1113.74	6.61445	0.756	0.292593	24		5
234	1113.74	1120.54	6.79907	0.756	0.329768	24		5
235	1120.54	1127.32	6.78296	0.756	0.362231	24		5
236	1127.32	1133.93	6.6099	0.756	0.315845	24		5
237	1133.93	1140.6	6.66574	0.756	0.299379	24		5
238	1140.6	1147.41	6.81262	0.756	0.358059	24		5
239	1147.41	1154.07	6.65806	0.756	0.331126	24		5
240	1154.07	1160.71	6.63546	0.756	0.292953	24		5
241	1160.71	1167.52	6.81857	0.756	0.349145	24		5
242	1167.52	1174.23	6.706	0.756	0.348126	24		5
243	1174.23	1180.83	6.60011	0.756	0.287708	24		5
244	1180.83	1187.64	6.81294	0.756	0.335811	24		5
245	1187.64	1194.41	6.76601	0.756	0.355268	24		5
246	1194.41	1201.04	6.62545	0.756	0.298353	24		5
247	1201.04	1207.81	6.77726	0.756	0.319698	24		5
248	1207.81	1214.63	6.81383	0.756	0.365202	24		5
249	1214.63	1221.25	6.62643	0.756	0.318056	24		5
250	1221.25	1227.92	6.67077	0.756	0.297202	24		5
251	1227.92	1234.75	6.83022	0.756	0.354476	24		5
252	1234.75	1241.45	6.69206	0.756	0.332784	24		5
253	1241.45	1248.11	6.66102	0.756	0.299658	24		5
254	1248.11	1254.91	6.80623	0.756	0.346362	24		5
255	1254.91	1261.62	6.70727	0.756	0.350508	24		5
256	1261.62	1268.21	6.59012	0.756	0.292722	24		5
257	1268.21	1274.98	6.77331	0.756	0.3254	24		5
258	1274.98	1281.76	6.77982	0.756	0.359862	24		5
259	1281.76	1288.38	6.61768	0.756	0.310561	24		5
260	1288.38	1295.08	6.70179	0.756	0.305728	24		5
261	1295.08	1301.9	6.81363	0.756	0.36329	24		5
262	1301.9	1308.53	6.63494	0.756	0.322919	24		5
263	1308.53	1315.19	6.65404	0.756	0.294978	24		5
264	1315.19	1322.01	6.8259	0.756	0.352419	24		5
265	1322.01	1328.71	6.69756	0.756	0.337862	24		5
266	1328.71	1335.35	6.64131	0.756	0.301114	24		5
267	1335.35	1342.13	6.77787	0.756	0.341366	24		5
268	1342.13	1348.83	6.70363	0.756	0.352591	24		5
269	1348.83	1355.41	6.57679	0.756	0.30339	24		5
270	1355.41	1362.11	6.69939	0.756	0.312159	24		5
271	1362.11	1368.88	6.77584	0.756	0.363277	24		5
272	1368.88	1375.48	6.5982	0.756	0.325555	24		5
273	1375.48	1382.09	6.60376	0.756	0.289721	24		5
274	1382.09	1388.89	6.80484	0.756	0.356133	24		5
275	1388.89	1395.55	6.65943	0.756	0.335538	24		5
276	1395.55	1402.17	6.6149	0.756	0.289944	24		5
277	1402.17	1408.98	6.81501	0.756	0.348825	24		5
278	1408.98	1415.68	6.70403	0.756	0.346589	24		5
279	1415.68	1422.29	6.60548	0.756	0.293757	24		5
280	1422.29	1429.07	6.78311	0.756	0.333306	24		5
281	1429.07	1435.82	6.74901	0.756	0.359064	24		5
282	1435.82	1442.41	6.59127	0.756	0.313813	24		5
283	1442.41	1449.07	6.65768	0.756	0.301162	24		5
284	1449.07	1455.87	6.7943	0.756	0.35992	24		5
285	1455.87	1462.5	6.63155	0.756	0.330631	24		5
286	1462.5	1469.11	6.61152	0.756	0.289602	24		5
287	1469.11	1475.92	6.81354	0.756	0.350096	24		5
288	1475.92	1482.62	6.69649	0.756	0.346144	24		5
289	1482.62	1489.22	6.60017	0.756	0.286934	24		5
290	1489.22	1496.04	6.8176	0.756	0.339463	24		5
291	1496.04	1502.79	6.75235	0.756	0.353296	24		5
292	1502.79	1509.41	6.62128	0.756	0.29507	24		5
293	1509.41	1516.2	6.79177	0.756	0.323912	24		5
294	1516.2	1523.01	6.8061	0.756	0.36466	24		5
295	1523.01	1529.63	6.62137	0.756	0.317203	24		5
296	1529.63	1536.3	6.67015	0.756	0.297866	24		5
297	1536.3	1543.12	6.82578	0.756	0.355602	24		5
298	1543.12	1549.81	6.68241	0.756	0.331874	24		5
299	1549.81	1556.46	6.65597	0.756	0.297489	24		5
300	1556.46	1563.28	6.81342	0.756	0.347527	24		5
301	1563.28	1569.99	6.70872	0.756	0.349818	24		5
302	1569.99	1576.58	6.59479	0.756	0.290235	24		5
303	1576.58	1583.37	6.79259	0.756	0.329614	24		5
304	1583.37	1590.15	6.77729	0.756	0.358091	24		5
305	1590.15	1596.77	6.62337	0.756	0.305253	24		5
306	1596.77	1603.51	6.73653	0.756	0.311644	24		5
307	1603.51	1610.33	6.81621	0.756	0.364578	24		5
308	1610.33	1616.96	6.63158	0.756	0.320331	24		5
309	1616.96	1623.62	6.66407	0.756	0.296016	24		5
310	1623.62	1630.45	6.83018	0.756	0.353053	24		5
311	1630.45	1637.15	6.69876	0.756	0.33533	24		5
312	1637.15	1643.81	6.655	0.756	0.301555	24		5
313	1643.81	1650.6	6.78934	0.756	0.343691	24		5
314	1650.6	1657.3	6.70359	0.756	0.351539	24		5
315	1657.3	1663.88	6.58167	0.756	0.298601	24		5
316	1663.88	1670.61	6.73108	0.756	0.317595	24		5
317	1670.61	1677.39	6.77857	0.756	0.362448	24		5
318	1677.39	1683.99	6.60463	0.756	0.320159	24		5
319	1683.99	1690.63	6.63787	0.756	0.295291	24		5
320	1690.63	1697.44	6.80751	0.756	0.359455	24		5
321	1697.44	1704.09	6.64659	0.756	0.329859	24		5
322	1704.09	1710.72	6.63038	0.756	0.292305	24		5
323	1710.72	1717.53	6.81712	0.756	0.350945	24		5
324	1717.53	1724.23	6.69596	0.756	0.343175	24		5
325	1724.23	1730.84	6.61387	0.756	0.297028	24		5
326	1730.84	1737.62	6.77295	0.756	0.336584	24		5
327	1737.62	1744.34	6.72243	0.756	0.355943	24		5
328	1744.34	1750.92	6.57965	0.756	0.310713	24		5
329	1750.92	1757.58	6.66247	0.756	0.304368	24		5
330	1757.58	1764.36	6.78121	0.756	0.361897	24		5
331	1764.36	1770.97	6.60971	0.756	0.329923	24		5
332	1770.97	1777.57	6.59327	0.756	0.287294	24		5
333	1777.57	1784.37	6.80834	0.756	0.351661	24		5
334	1784.37	1791.06	6.68393	0.756	0.343148	24		5
335	1791.06	1797.66	6.60212	0.756	0.287155	24		5
336	1797.66	1804.48	6.8183	0.756	0.34331	24		5
337	1804.48	1811.21	6.73405	0.756	0.351037	24		5
338	1811.21	1817.83	6.61393	0.756	0.292857	24		5
339	1817.83	1824.62	6.79701	0.756	0.327842	24		5
340	1824.62	1831.41	6.79084	0.756	0.36328	24		5
341	1831.41	1838.03	6.61279	0.756	0.316329	24		5
342	1838.03	1844.69	6.6661	0.756	0.2987	24		5
343	1844.69	1851.51	6.81686	0.756	0.357053	24		5
344	1851.51	1858.18	6.66689	0.756	0.331271	24		5
345	1858.18	1864.82	6.64354	0.756	0.294688	24		5
346	1864.82	1871.64	6.8168	0.756	0.348541	24		5
347	1871.64	1878.34	6.70717	0.756	0.34884	24		5
348	1878.34	1884.94	6.59788	0.756	0.288424	24		5
349	1884.94	1891.75	6.80641	0.756	0.333554	24		5
350	1891.75	1898.52	6.77093	0.756	0.356301	24		5
351	1898.52	1905.14	6.62546	0.756	0.300668	24		5
352	1905.14	1911.91	6.76419	0.756	0.316887	24		5
353	1911.91	1918.72	6.81571	0.756	0.365147	24		5
354	1918.72	1925.35	6.62851	0.756	0.318709	24		5
355	1925.35	1932.02	6.66944	0.756	0.296791	24		5
356	1932.02	1938.85	6.83122	0.756	0.35386	24		5
357	1938.85	1945.55	6.69595	0.756	0.33354	24		5
358	1945.55	1952.21	6.66112	0.756	0.300638	24		5
359	1952.21	1959.01	6.80077	0.756	0.345483	24		5
360	1959.01	1965.72	6.70615	0.756	0.35086	24		5
361	1965.72	1972.31	6.58736	0.756	0.294607	24		5
362	1972.31	1979.07	6.75963	0.756	0.322679	24		5
363	1979.07	1985.85	6.78035	0.756	0.360882	24		5
364	1985.85	1992.46	6.61352	0.756	0.314008	24		5
365	1992.46	1999.14	6.67912	0.756	0.301957	24		5
366	1999.14	2005.95	6.81169	0.756	0.362146	24		5
367	2005.95	2012.59	6.63828	0.756	0.325045	24		5
368	2012.59	2019.23	6.64647	0.756	0.294182	24		5
369	2019.23	2026.06	6.82274	0.756	0.352016	24		5
370	2026.06	2032.75	6.69638	0.756	0.339671	24		5
371	2032.75	2039.38	6.63128	0.756	0.300086	24		5
372	2039.38	2046.16	6.77341	0.756	0.339745	24		5
373	2046.16	2052.87	6.70719	0.756	0.353533	24		5
374	2052.87	2059.44	6.5759	0.756	0.306258	24		5
375	2059.44	2066.12	6.68275	0.756	0.309079	24		5
376	2066.12	2072.9	6.77579	0.756	0.363173	24		5
377	2072.9	2079.5	6.59862	0.756	0.327795	24		5
378	2079.5	2086.09	6.59287	0.756	0.287783	24		5
379	2086.09	2092.9	6.80503	0.756	0.354264	24		5
380	2092.9	2099.56	6.66837	0.756	0.338668	24		5
381	2099.56	2106.17	6.60843	0.756	0.288655	24		5
382	2106.17	2112.99	6.81594	0.756	0.347049	24		5
383	2112.99	2119.7	6.71351	0.756	0.34834	24		5
384	2119.7	2126.31	6.60649	0.756	0.292676	24		5
385	2126.31	2133.1	6.7904	0.756	0.331412	24		5
386	2133.1	2139.87	6.7659	0.756	0.360827	24		5
387	2139.87	2146.47	6.59967	0.756	0.314987	24		5
388	2146.47	2153.13	6.65995	0.756	0.300002	24		5
389	2153.13	2159.93	6.80318	0.756	0.358806	24		5
390	2159.93	2166.57	6.64536	0.756	0.330853	24		5
391	2166.57	2173.2	6.62417	0.756	0.291433	24		5
392	2173.2	2180.01	6.81583	0.756	0.349488	24		5
393	2180.01	2186.72	6.70166	0.756	0.347339	24		5
394	2186.72	2193.31	6.59958	0.756	0.287263	24		5
395	2193.31	2200.13	6.81503	0.756	0.337333	24		5
396	2200.13	2206.89	6.76044	0.756	0.354434	24		5
397	2206.89	2213.51	6.62389	0.756	0.296854	24		5
398	2213.51	2220.3	6.78421	0.756	0.321515	24		5
399	2220.3	2227.11	6.81115	0.756	0.365041	24		5
400	2227.11	2233.73	6.62456	0.756	0.317671	24		5
401	2233.73	2240.41	6.6709	0.756	0.297471	24		5
402	2240.41	2247.23	6.82881	0.756	0.354902	24		5
403	2247.23	2253.92	6.68867	0.756	0.33235	24		5
404	2253.92	2260.58	6.65982	0.756	0.298816	24		5
405	2260.58	2267.39	6.80978	0.756	0.34687	24		5
406	2267.39	2274.1	6.70831	0.756	0.350234	24		5
407	2274.1	2280.69	6.59243	0.756	0.291572	24		5
408	2280.69	2287.48	6.78236	0.756	0.327241	24		5
409	2287.48	2294.25	6.77931	0.756	0.359103	24		5
410	2294.25	2300.88	6.62068	0.756	0.308202	24		5
411	2300.88	2307.59	6.71762	0.756	0.30835	24		5
412	2307.59	2314.41	6.81516	0.756	0.363937	24		5
413	2314.41	2321.04	6.63348	0.756	0.321665	24		5
414	2321.04	2327.7	6.65905	0.756	0.295473	24		5
415	2327.7	2334.53	6.82818	0.756	0.352676	24		5
416	2334.53	2341.23	6.69858	0.756	0.336676	24		5
417	2341.23	2347.88	6.64816	0.756	0.301507	24		5
418	2347.88	2354.66	6.78264	0.756	0.342439	24		5
419	2354.66	2361.36	6.70309	0.756	0.352066	24		5
420	2361.36	2367.94	6.57871	0.756	0.301256	24		5
421	2367.94	2374.65	6.71318	0.756	0.314528	24		5
422	2374.65	2381.43	6.77697	0.756	0.363054	24		5
423	2381.43	2388.03	6.60031	0.756	0.323406	24		5
424	2388.03	2394.65	6.61682	0.756	0.291874	24		5
425	2394.65	2401.45	6.80569	0.756	0.357608	24		5
426	2401.45	2408.11	6.65338	0.756	0.333049	24		5
427	2408.11	2414.73	6.62121	0.756	0.290996	24		5
428	2414.73	2421.54	6.81534	0.756	0.349903	24		5
429	2421.54	2428.24	6.69919	0.756	0.345156	24		5
430	2428.24	2434.85	6.60754	0.756	0.295053	24		5
431	2434.85	2441.63	6.77777	0.756	0.334727	24		5
432	2441.63	2448.36	6.73653	0.756	0.357672	24		5
433	2448.36	2454.95	6.58547	0.756	0.312648	24		5
434	2454.95	2461.61	6.65801	0.756	0.302352	24		5
435	2461.61	2468.4	6.78794	0.756	0.3608	24		5
436	2468.4	2475.02	6.6213	0.756	0.330413	24		5
437	2475.02	2481.62	6.60238	0.756	0.288383	24		5
438	2481.62	2488.43	6.8113	0.756	0.350671	24		5
439	2488.43	2495.12	6.69155	0.756	0.345007	24		5
440	2495.12	2501.72	6.60072	0.756	0.286886	24		5
441	2501.72	2508.54	6.81846	0.756	0.341114	24		5
442	2508.54	2515.29	6.74501	0.756	0.352364	24		5
443	2515.29	2521.9	6.61846	0.756	0.293934	24		5
444	2521.9	2528.7	6.79541	0.756	0.325657	24		5
445	2528.7	2535.5	6.80061	0.756	0.364185	24		5
446	2535.5	2542.12	6.61819	0.756	0.31685	24		5
447	2542.12	2548.79	6.6688	0.756	0.298195	24		5
448	2548.79	2555.61	6.82251	0.756	0.356194	24		5
449	2555.61	2562.29	6.67643	0.756	0.331582	24		5
450	2562.29	2568.94	6.65148	0.756	0.296347	24		5
451	2568.94	2575.75	6.81538	0.756	0.347984	24		5
452	2575.75	2582.46	6.70845	0.756	0.349442	24		5
453	2582.46	2589.06	6.5963	0.756	0.289371	24		5
454	2589.06	2595.86	6.79921	0.756	0.331349	24		5
455	2595.86	2602.63	6.77499	0.756	0.35732	24		5
456	2602.63	2609.26	6.6247	0.756	0.303175	24		5
457	2609.26	2616.01	6.74939	0.756	0.313996	24		5
458	2616.01	2622.82	6.81641	0.756	0.364908	24		5
459	2622.82	2629.45	6.63027	0.756	0.319533	24		5
460	2629.45	2636.12	6.66691	0.756	0.296372	24		5
461	2636.12	2642.95	6.83104	0.756	0.353375	24		5
462	2642.95	2649.65	6.69807	0.756	0.33447	24		5
463	2649.65	2656.31	6.65858	0.756	0.301295	24		5
464	2656.31	2663.1	6.79447	0.756	0.344525	24		5
465	2663.1	2669.81	6.70459	0.756	0.351221	24		5
466	2669.81	2676.39	6.58414	0.756	0.296755	24		5
467	2676.39	2683.13	6.74406	0.756	0.319854	24		5
468	2683.13	2689.91	6.77961	0.756	0.361823	24		5
469	2689.91	2696.52	6.6085	0.756	0.317512	24		5
470	2696.52	2703.18	6.65556	0.756	0.298142	24		5
471	2703.18	2709.99	6.80927	0.756	0.360725	24		5
472	2709.99	2716.63	6.64245	0.756	0.327615	24		5
473	2716.63	2723.27	6.63757	0.756	0.293194	24		5
474	2723.27	2730.09	6.81933	0.756	0.351501	24		5
475	2730.09	2736.78	6.69548	0.756	0.341634	24		5
476	2736.78	2743.4	6.62085	0.756	0.298498	24		5
477	2743.4	2750.18	6.77173	0.756	0.337986	24		5
478	2750.18	2756.89	6.71424	0.756	0.354782	24		5
479	2756.89	2763.47	6.57701	0.756	0.308925	24		5
480	2763.47	2770.14	6.6694	0.756	0.306251	24		5
481	2770.14	2776.91	6.77781	0.756	0.362594	24		5
482	2776.91	2783.52	6.60322	0.756	0.329256	24		5
483	2783.52	2790.11	6.59014	0.756	0.287062	24		5
484	2790.11	2796.91	6.80648	0.756	0.352651	24		5
485	2796.91	2803.59	6.67741	0.756	0.3414	24		5
486	2803.59	2810.19	6.6041	0.756	0.287647	24		5
487	2810.19	2817.01	6.81743	0.756	0.344981	24		5
488	2817.01	2823.74	6.72502	0.756	0.349928	24		5
489	2823.74	2830.35	6.61029	0.756	0.292464	24		5
490	2830.35	2837.14	6.79555	0.756	0.329433	24		5
491	2837.14	2843.92	6.78117	0.756	0.362349	24		5
492	2843.92	2850.53	6.60762	0.756	0.315836	24		5
493	2850.53	2857.2	6.66348	0.756	0.299179	24		5
494	2857.2	2864.01	6.81146	0.756	0.357775	24		5
495	2864.01	2870.67	6.65824	0.756	0.331075	24		5
496	2870.67	2877.3	6.6359	0.756	0.293313	24		5
497	2877.3	2884.12	6.81693	0.756	0.348948	24		5
498	2884.12	2890.82	6.70533	0.756	0.34827	24		5
499	2890.82	2897.42	6.59877	0.756	0.287839	24		5
500	2897.42	2904.23	6.81079	0.756	0.335202	24		5
501	2904.23	2911	6.76694	0.756	0.355508	24		5
502	2911	2917.63	6.62525	0.756	0.298919	24		5
503	2917.63	2924.4	6.77385	0.756	0.318961	24		5
504	2924.4	2931.21	6.81432	0.756	0.365185	24		5
505	2931.21	2937.84	6.62699	0.756	0.318209	24		5
506	2937.84	2944.51	6.67053	0.756	0.29709	24		5
507	2944.51	2951.34	6.83062	0.756	0.354282	24		5
508	2951.34	2958.03	6.69336	0.756	0.332961	24		5
509	2958.03	2964.7	6.66144	0.756	0.299939	24		5
510	2964.7	2971.5	6.80505	0.756	0.346126	24		5
511	2971.5	2978.21	6.70725	0.756	0.350596	24		5
512	2978.21	2984.8	6.58969	0.756	0.293178	24		5
513	2984.8	2991.57	6.77024	0.756	0.324721	24		5
514	2991.57	2998.35	6.78029	0.756	0.360118	24		5
515	2998.35	3004.97	6.61696	0.756	0.311409	24		5
516	3004.97	3011.66	6.6965	0.756	0.304807	24		5
517	3011.66	3018.48	6.81339	0.756	0.363032	24		5
518	3018.48	3025.11	6.63588	0.756	0.323403	24		5
519	3025.11	3031.76	6.65249	0.756	0.294804	24		5
520	3031.76	3038.59	6.82532	0.756	0.352319	24		5
521	3038.59	3045.29	6.69747	0.756	0.338283	24		5
522	3045.29	3051.93	6.63915	0.756	0.300928	24		5
523	3051.93	3058.7	6.77671	0.756	0.340987	24		5
524	3058.7	3065.41	6.70434	0.756	0.352793	24		5
525	3065.41	3071.98	6.57655	0.756	0.304086	24		5
526	3071.98	3078.68	6.69531	0.756	0.31141	24		5
527	3078.68	3085.45	6.77578	0.756	0.363298	24		5
528	3085.45	3092.05	6.59805	0.756	0.326161	24		5
529	3092.05	3098.65	6.60054	0.756	0.289158	24		5
530	3098.65	3105.46	6.80483	0.756	0.355677	24		5
531	3105.46	3112.12	6.66155	0.756	0.336306	24		5
532	3112.12	3118.73	6.61323	0.756	0.289626	24		5
533	3118.73	3125.55	6.81515	0.756	0.348439	24		5
534	3125.55	3132.25	6.70603	0.756	0.347019	24		5
535	3132.25	3138.86	6.6054	0.756	0.293432	24		5
536	3138.86	3145.64	6.78491	0.756	0.332863	24		5
537	3145.64	3152.4	6.75304	0.756	0.359494	24		5
538	3152.4	3158.99	6.59323	0.756	0.314125	24		5
539	3158.99	3165.65	6.65801	0.756	0.300851	24		5
540	3165.65	3172.44	6.79639	0.756	0.359652	24		5
541	3172.44	3179.08	6.63482	0.756	0.330688	24		5
542	3179.08	3185.69	6.6145	0.756	0.290018	24		5
543	3185.69	3192.51	6.81416	0.756	0.349942	24		5
544	3192.51	3199.21	6.69784	0.756	0.346454	24		5
545	3199.21	3205.81	6.60002	0.756	0.286987	24		5
546	3205.81	3212.62	6.81713	0.756	0.338958	24		5
547	3212.62	3219.38	6.7544	0.756	0.353572	24		5
548	3219.38	3226	6.622	0.756	0.295463	24		5
549	3226	3232.79	6.79024	0.756	0.323358	24		5
550	3232.79	3239.6	6.80748	0.756	0.364773	24		5
551	3239.6	3246.22	6.6222	0.756	0.317311	24		5
552	3246.22	3252.89	6.67042	0.756	0.29777	24		5
553	3252.89	3259.72	6.8266	0.756	0.355429	24		5
554	3259.72	3266.4	6.68403	0.756	0.331976	24		5
555	3266.4	3273.06	6.65707	0.756	0.29782	24		5
556	3273.06	3279.87	6.81266	0.756	0.347378	24		5
557	3279.87	3286.58	6.70869	0.756	0.349923	24		5
558	3286.58	3293.17	6.59427	0.756	0.290529	24		5
559	3293.17	3299.96	6.79033	0.756	0.329064	24		5
560	3299.96	3306.74	6.77786	0.756	0.35833	24		5
561	3306.74	3313.36	6.62283	0.756	0.305927	24		5
562	3313.36	3320.1	6.73226	0.756	0.310887	24		5
563	3320.1	3326.91	6.81604	0.756	0.364448	24		5
564	3326.91	3333.54	6.63201	0.756	0.320615	24		5
565	3333.54	3340.21	6.66301	0.756	0.295896	24		5
566	3340.21	3347.04	6.8298	0.756	0.352959	24		5
567	3347.04	3353.74	6.69882	0.756	0.335626	24		5
568	3353.74	3360.39	6.6536	0.756	0.301587	24		5
569	3360.39	3367.18	6.78774	0.756	0.343412	24		5
570	3367.18	3373.88	6.70337	0.756	0.35165	24		5
571	3373.88	3380.46	6.58093	0.756	0.299207	24		5
572	3380.46	3387.19	6.72692	0.756	0.316879	24		5
573	3387.19	3393.97	6.7782	0.756	0.362617	24		5
574	3393.97	3400.57	6.6035	0.756	0.320957	24		5
575	3400.57	3407.2	6.63261	0.756	0.29444	24		5
576	3407.2	3414.01	6.80702	0.756	0.359034	24		5
577	3414.01	3420.66	6.64806	0.756	0.330594	24		5
578	3420.66	3427.29	6.62816	0.756	0.292008	24		5
579	3427.29	3434.1	6.81657	0.756	0.350734	24		5


==> data/vonkarman/dt_kvortex_HW_tol1e-2_p3_dtmax8.txt <==
it	Told	T	dt	fac	err	newt_steps		newt_steps_max	newt_steps_total
0	0	0	0	0	-1	0		-1	0
1	0	0.01	0.01	0.756	2450.62	21		5	21
2	0.01	0.02	0.01	0.7875	1049.64	19		4	40
3	0.02	0.03	0.01	0.7875	398.469	19		4	59
4	0.03	0.04	0.01	0.7875	243.095	19		4	78
5	0.04	0.05	0.01	0.7875	144.061	19		4	97
6	0.05	0.06	0.01	0.7875	65.7063	19		4	116
7	0.06	0.07	0.01	0.7875	52.4212	19		4	135
8	0.07	0.08	0.01	0.7875	34.0061	19		4	154
9	0.08	0.09	0.01	0.7875	31.9175	19		4	173
10	0.09	0.1	0.01	0.7875	28.2089	19		4	192
11	0.1	0.11	0.01	0.7875	21.7147	19		4	211
12	0.11	0.12	0.01	0.7875	16.5283	19		4	230
13	0.12	0.13	0.01	0.7875	14.2089	19		4	249
14	0.13	0.14	0.01	0.7875	12.9816	19		4	268
15	0.14	0.15	0.01	0.7875	12.1564	19		4	287
16	0.15	0.16	0.01	0.7875	10.9974	19		4	306
17	0.16	0.17	0.01	0.7875	9.45759	19		4	325
18	0.17	0.18	0.01	0.7875	9.73272	19		4	344
19	0.18	0.19	0.01	0.7875	11.1435	19		4	363
20	0.19	0.2	0.01	0.7875	10.5523	19		4	382
21	0.2	0.21	0.01	0.7875	8.81879	19		4	401
22	0.21	0.22	0.01	0.7875	8.04002	19		4	420
23	0.22	0.23	0.01	0.7875	7.74721	19		4	439
24	0.23	0.24	0.01	0.7875	7.26381	18		4	457
25	0.24	0.25	0.01	0.7875	6.79434	18		4	475
26	0.25	0.26	0.01	0.7875	6.35573	18		4	493
27	0.26	0.27	0.01	0.7875	5.69755	17		4	510
28	0.27	0.28	0.01	0.7875	5.2898	17		4	527
29	0.28	0.29	0.01	0.7875	5.83944	17		4	544
30	0.29	0.3	0.01	0.7875	6.30524	17		4	561
31	0.3	0.31	0.01	0.7875	5.813	18		4	579
32	0.31	0.32	0.01	0.7875	4.98941	19		4	598
33	0.32	0.33	0.01	0.7875	4.58904	19		4	617
34	0.33	0.34	0.01	0.7875	4.41407	18		4	635
35	0.34	0.35	0.01	0.7875	4.17231	18		4	653
36	0.35	0.36	0.01	0.7875	3.93031	17		4	670
37	0.36	0.37	0.01	0.7875	3.7613	17		4	687
38	0.37	0.38	0.01	0.7875	3.55009	17		4	704
39	0.38	0.39	0.01	0.7875	3.22219	17		4	721
40	0.39	0.4	0.01	0.7875	3.08112	17		4	738
41	0.4	0.41	0.01	0.7875	3.37843	17		4	755
42	0.41	0.42	0.01	0.7875	3.65657	17		4	772
43	0.42	0.43	0.01	0.7875	3.52515	17		4	789
44	0.43	0.44	0.01	0.7875	3.15751	17		4	806
45	0.44	0.45	0.01	0.7875	2.89466	17		4	823
46	0.45	0.46	0.01	0.7875	2.78463	17		4	840
47	0.46	0.47	0.01	0.7875	2.69871	17		4	857
48	0.47	0.48	0.01	0.7875	2.59987	17		4	874
49	0.48	0.49	0.01	0.7875	2.5142	17		4	891
50	0.49	0.5	0.01	0.7875	2.42522	17		4	908
51	0.5	0.51	0.01	0.7875	2.29227	16		4	924
52	0.51	0.52	0.01	0.821739	2.16317	15		3	939
53	0.52	0.53	0.01	0.821739	2.1623	15		3	954
54	0.53	0.54	0.01	0.7875	2.27911	16		4	970
55	0.54	0.55	0.01	0.7875	2.35949	17		4	987
56	0.55	0.56	0.01	0.7875	2.3221	17		4	1004
57	0.56	0.57	0.01	0.7875	2.20248	17		4	1021
58	0.57	0.58	0.01	0.7875	2.06499	17		4	1038
59	0.58	0.59	0.01	0.7875	1.94761	17		4	1055
60	0.59	0.6	0.01	0.7875	1.86225	17		4	1072
61	0.6	0.61	0.01	0.7875	1.80474	17		4	1089
62	0.61	0.62	0.01	0.821739	1.7584	15		3	1104
63	0.62	0.63	0.01	0.821739	1.70284	15		3	1119
64	0.63	0.64	0.01	0.821739	1.63599	15		3	1134
65	0.64	0.65	0.01	0.821739	1.58578	15		3	1149
66	0.65	0.66	0.01	0.821739	1.57366	15		3	1164
67	0.66	0.67	0.01	0.821739	1.57525	15		3	1179
68	0.67	0.68	0.01	0.821739	1.56014	15		3	1194
69	0.68	0.69	0.01	0.821739	1.53815	15		3	1209
70	0.69	0.7	0.01	0.7875	1.52781	17		4	1226
71	0.7	0.71	0.01	0.7875	1.51726	17		4	1243
72	0.71	0.72	0.01	0.821739	1.48398	15		3	1258
73	0.72	0.73	0.01	0.821739	1.42437	15		3	1273
74	0.73	0.74	0.01	0.821739	1.35363	15		3	1288
75	0.74	0.75	0.01	0.821739	1.28925	15		3	1303
76	0.75	0.76	0.01	0.821739	1.23668	15		3	1318
77	0.76	0.77	0.01	0.821739	1.19256	15		3	1333
78	0.77	0.78	0.01	0.821739	1.16026	15		3	1348
79	0.78	0.79	0.01	0.821739	1.14765	15		3	1363
80	0.79	0.8	0.01	0.821739	1.14614	15		3	1378
81	0.8	0.81	0.01	0.821739	1.13318	15		3	1393
82	0.81	0.82	0.01	0.821739	1.10086	15		3	1408
83	0.82	0.83	0.01	0.821739	1.06497	15		3	1423
84	0.83	0.84	0.01	0.821739	1.04265	15		3	1438
85	0.84	0.85	0.01	0.821739	1.03181	15		3	1453
86	0.85	0.86	0.01	0.821739	1.01842	15		3	1468
87	0.86	0.87	0.01	0.821739	0.995783	15		3	1483
88	0.87	0.88	0.01	0.821739	0.970372	15		3	1498
89	0.88	0.89	0.01	0.821739	0.951465	15		3	1513
90	0.89	0.9	0.01	0.821739	0.939281	15		3	1528
91	0.9	0.91	0.01	0.821739	0.926012	15		3	1543
92	0.91	0.92	0.01	0.821739	0.905551	15		3	1558
93	0.92	0.93	0.01	0.821739	0.878776	15		3	1573
94	0.93	0.94	0.01	0.821739	0.851461	15		3	1588
95	0.94	0.95	0.01	0.821739	0.829298	15		3	1603
96	0.95	0.96	0.01	0.821739	0.813704	15		3	1618
97	0.96	0.97	0.01	0.821739	0.801355	15		3	1633
98	0.97	0.98	0.01	0.821739	0.788155	15		3	1648
99	0.98	0.99	0.01	0.821739	0.773385	15		3	1663
100	0.99	1	0.01	0.821739	0.759498	15		3	1678
101	1	1.01	0.01	0.821739	0.748228	15		3	1693
102	1.01	1.02	0.01	0.821739	0.737717	15		3	1708
103	1.02	1.03	0.01	0.821739	0.724226	15		3	1723
104	1.03	1.04	0.01	0.821739	0.706459	15		3	1738
105	1.04	1.05	0.01	0.821739	0.687435	15		3	1753
106	1.05	1.06	0.01	0.821739	0.671944	15		3	1768
107	1.06	1.07	0.01	0.821739	0.662443	15		3	1783
108	1.07	1.08	0.01	0.821739	0.657499	15		3	1798
109	1.08	1.09	0.01	0.821739	0.653717	15		3	1813
110	1.09	1.1	0.01	0.821739	0.648508	15		3	1828
111	1.1	1.11	0.01	0.821739	0.64113	15		3	1843
112	1.11	1.12	0.01	0.821739	0.632011	15		3	1858
113	1.12	1.13	0.01	0.821739	0.621971	15		3	1873
114	1.13	1.14	0.01	0.821739	0.612063	15		3	1888
115	1.14	1.15	0.01	0.821739	0.603283	15		3	1903
116	1.15	1.16	0.01	0.821739	0.59579	15		3	1918
117	1.16	1.17	0.01	0.821739	0.588695	15		3	1933
118	1.17	1.18	0.01	0.821739	0.580999	15		3	1948
119	1.18	1.19	0.01	0.821739	0.572556	15		3	1963
120	1.19	1.2	0.01	0.821739	0.56405	15		3	1978
121	1.2	1.21	0.01	0.821739	0.55631	15		3	1993
122	1.21	1.22	0.01	0.821739	0.549787	15		3	2008
123	1.22	1.23003	0.0100308	0.821739	0.547264	15		3	2023
124	1.23003	1.24011	0.0100771	0.821739	0.547565	15		3	2038
125	1.24011	1.25023	0.0101218	0.821739	0.547686	15		3	2053
126	1.25023	1.2604	0.010166	0.821739	0.546653	15		3	2068
127	1.2604	1.27061	0.0102168	0.821739	0.545713	15		3	2083
128	1.27061	1.28089	0.0102737	0.821739	0.546525	15		3	2098
129	1.28089	1.29121	0.0103258	0.821739	0.549355	15		3	2113
130	1.29121	1.30157	0.0103603	0.821739	0.552576	15		3	2128
131	1.30157	1.31195	0.0103747	0.821739	0.554033	15		3	2143
132	1.31195	1.32233	0.01038	0.821739	0.552955	15		3	2158
133	1.32233	1.33272	0.0103921	0.821739	0.550302	15		3	2173
134	1.33272	1.34314	0.0104208	0.821739	0.547627	15		3	2188
135	1.34314	1.35361	0.0104667	0.821739	0.546045	15		3	2203
136	1.35361	1.36413	0.0105228	0.821739	0.545884	15		3	2218
137	1.36413	1.37471	0.0105803	0.821739	0.546662	15		3	2233
138	1.37471	1.38534	0.0106331	0.821739	0.547373	15		3	2248
139	1.38534	1.39602	0.0106815	0.821739	0.547299	15		3	2263
140	1.39602	1.40676	0.0107306	0.7875	0.546723	17		4	2280
141	1.40676	1.41709	0.0103344	0.821739	0.513339	15		3	2295
142	1.41709	1.4277	0.010606	0.821739	0.5148	15		3	2310
143	1.4277	1.43857	0.0108745	0.7875	0.539267	17		4	2327
144	1.43857	1.44909	0.010521	0.821739	0.519613	15		3	2342
145	1.44909	1.45984	0.0107539	0.7875	0.519233	17		4	2359
146	1.45984	1.47038	0.0105364	0.821739	0.506381	15		3	2374
147	1.47038	1.48124	0.0108626	0.7875	0.515677	17		4	2391
148	1.48124	1.49191	0.0106674	0.821739	0.510195	15		3	2406
149	1.49191	1.50288	0.0109702	0.821739	0.522129	15		3	2421
150	1.50288	1.51408	0.011195	0.821739	0.547447	15		3	2436
151	1.51408	1.52532	0.0112454	0.821739	0.558322	15		3	2451
152	1.52532	1.53654	0.0112223	0.821739	0.555632	15		3	2466
153	1.53654	1.54776	0.0112173	0.821739	0.549521	15		3	2481
154	1.54776	1.55902	0.0112536	0.821739	0.54616	15		3	2496
155	1.55902	1.57033	0.0113132	0.821739	0.546136	15		3	2511
156	1.57033	1.5817	0.0113733	0.821739	0.547361	15		3	2526
157	1.5817	1.59313	0.0114252	0.821739	0.547911	15		3	2541
158	1.59313	1.6046	0.0114734	0.821739	0.547443	15		3	2556
159	1.6046	1.61613	0.0115252	0.821739	0.546895	15		3	2571
160	1.61613	1.62771	0.011581	0.821739	0.547238	15		3	2586
161	1.62771	1.63934	0.0116347	0.821739	0.548506	15		3	2601
162	1.63934	1.65102	0.0116796	0.821739	0.549795	15		3	2616
163	1.65102	1.66274	0.0117156	0.821739	0.55011	15		3	2631
164	1.66274	1.67449	0.0117494	0.821739	0.549196	15		3	2646
165	1.67449	1.68628	0.0117898	0.821739	0.547662	15		3	2661
166	1.68628	1.69812	0.0118414	0.821739	0.546453	15		3	2676
167	1.69812	1.71002	0.011902	0.821739	0.546253	15		3	2691
168	1.71002	1.72198	0.0119643	0.821739	0.54718	15		3	2706
169	1.72198	1.734	0.0120202	0.821739	0.548817	15		3	2721
170	1.734	1.74607	0.0120643	0.821739	0.550467	15		3	2736
171	1.74607	1.75816	0.0120965	0.821739	0.551527	15		3	2751
172	1.75816	1.77029	0.012121	0.821739	0.551769	15		3	2766
173	1.77029	1.78243	0.0121438	0.821739	0.551378	15		3	2781
174	1.78243	1.7946	0.0121694	0.821739	0.550726	15		3	2796
175	1.7946	1.8068	0.0122	0.7875	0.550115	17		4	2813
176	1.8068	1.81852	0.0117253	0.821739	0.525045	15		3	2828
177	1.81852	1.83047	0.0119434	0.821739	0.514402	15		3	2843
178	1.83047	1.84272	0.0122488	0.7875	0.532327	17		4	2860
179	1.84272	1.85462	0.0119019	0.821739	0.524444	15		3	2875
180	1.85462	1.86675	0.0121279	0.821739	0.51878	15		3	2890
181	1.86675	1.87915	0.0124029	0.7875	0.534807	17		4	2907
182	1.87915	1.89118	0.0120331	0.821739	0.525055	15		3	2922
183	1.89118	1.90344	0.0122568	0.7875	0.517284	17		4	2939
184	1.90344	1.91546	0.012024	0.821739	0.511264	15		3	2954
185	1.91546	1.92782	0.0123567	0.7875	0.513297	17		4	2971
186	1.92782	1.93997	0.0121534	0.821739	0.513982	15		3	2986
187	1.93997	1.95244	0.0124675	0.7875	0.516804	17		4	3003
188	1.95244	1.96467	0.0122346	0.821739	0.515792	15		3	3018
189	1.96467	1.97721	0.0125362	0.7875	0.516053	17		4	3035
190	1.97721	1.98952	0.0123079	0.7875	0.514393	17		4	3052
191	1.98952	2.00162	0.0120968	0.821739	0.495129	15		3	3067
192	2.00162	2.01418	0.0125651	0.7875	0.500717	17		4	3084
193	2.01418	2.02664	0.0124609	0.7875	0.511132	17		4	3101
194	2.02664	2.03891	0.0122732	0.821739	0.499015	15		3	3116
195	2.03891	2.05163	0.0127151	0.7875	0.505043	17		4	3133
196	2.05163	2.0642	0.0125736	0.7875	0.513189	17		4	3150
197	2.0642	2.07657	0.0123676	0.7875	0.498663	17		4	3167
198	2.07657	2.08885	0.0122819	0.821739	0.484763	15		3	3182
199	2.08885	2.1017	0.0128477	0.7875	0.49722	17		4	3199
200	2.1017	2.11447	0.012771	0.7875	0.512401	17		4	3216
201	2.11447	2.12704	0.0125682	0.7875	0.501408	17		4	3233
202	2.12704	2.1395	0.0124583	0.7875	0.487649	17		4	3250
203	2.1395	2.15196	0.0124645	0.7875	0.480866	17		4	3267
204	2.15196	2.16449	0.012529	0.7875	0.480393	17		4	3284
205	2.16449	2.17709	0.012598	0.7875	0.482324	17		4	3301
206	2.17709	2.18974	0.0126505	0.7875	0.483771	17		4	3318
207	2.18974	2.20243	0.0126904	0.7875	0.483911	17		4	3335
208	2.20243	2.21516	0.0127293	0.7875	0.483272	17		4	3352
209	2.21516	2.22793	0.012774	0.7875	0.482664	17		4	3369
210	2.22793	2.24076	0.0128241	0.7875	0.482536	17		4	3386
211	2.24076	2.25363	0.0128756	0.7875	0.482862	17		4	3403
212	2.25363	2.26656	0.0129244	0.7875	0.483351	17		4	3420
213	2.26656	2.27953	0.012969	0.7875	0.483721	17		4	3437
214	2.27953	2.29254	0.0130105	0.7875	0.483873	17		4	3454
215	2.29254	2.30559	0.0130507	0.7875	0.483877	17		4	3471
216	2.30559	2.31868	0.013091	0.7875	0.483854	17		4	3488
217	2.31868	2.33181	0.0131316	0.7875	0.48385	17		4	3505
218	2.33181	2.34498	0.0131724	0.7875	0.483828	18		4	3523
219	2.34498	2.3582	0.0132135	0.7875	0.483747	18		4	3541
220	2.3582	2.37145	0.0132555	0.7875	0.483635	18		4	3559
221	2.37145	2.38475	0.0132986	0.7875	0.483576	18		4	3577
222	2.38475	2.39809	0.0133425	0.7875	0.483625	18		4	3595
223	2.39809	2.41148	0.013386	0.7875	0.483733	18		4	3613
224	2.41148	2.42491	0.0134287	0.7875	0.48378	18		4	3631
225	2.42491	2.43838	0.013471	0.7875	0.48369	19		4	3650
226	2.43838	2.45189	0.0135144	0.7875	0.483486	19		4	3669
227	2.45189	2.46545	0.0135598	0.7875	0.483307	19		4	3688
228	2.46545	2.47906	0.013607	0.7875	0.48326	18		4	3706
229	2.47906	2.49272	0.0136548	0.7875	0.483322	17		4	3723
230	2.49272	2.50642	0.0137022	0.7875	0.483361	17		4	3740
231	2.50642	2.52017	0.0137494	0.821739	0.483248	15		3	3755
232	2.52017	2.53456	0.0143977	0.821739	0.496353	15		3	3770
233	2.53456	2.54951	0.0149428	0.7875	0.52738	17		4	3787
234	2.54951	2.56407	0.0145649	0.821739	0.536325	15		3	3802
235	2.56407	2.5788	0.014731	0.821739	0.524622	15		3	3817
236	2.5788	2.59381	0.0150089	0.7875	0.531377	17		4	3834
237	2.59381	2.6084	0.0145926	0.821739	0.529125	15		3	3849
238	2.6084	2.62323	0.0148257	0.821739	0.516768	15		3	3864
239	2.62323	2.63841	0.0151815	0.7875	0.527073	17		4	3881
240	2.63841	2.65321	0.0148005	0.821739	0.528659	15		3	3896
241	2.65321	2.66825	0.0150413	0.7875	0.517716	17		4	3913
242	2.66825	2.68301	0.0147516	0.821739	0.515538	15		3	3928
243	2.68301	2.69812	0.0151177	0.7875	0.509516	17		4	3945
244	2.69812	2.71303	0.0149056	0.821739	0.513499	15		3	3960
245	2.71303	2.72832	0.0152958	0.7875	0.510929	17		4	3977
246	2.72832	2.74339	0.0150673	0.7875	0.515953	17		4	3994
247	2.74339	2.75819	0.0147939	0.821739	0.501261	15		3	4009
248	2.75819	2.77349	0.0153036	0.7875	0.497223	17		4	4026
249	2.77349	2.7887	0.0152123	0.7875	0.508123	17		4	4043
250	2.7887	2.80371	0.0150126	0.821739	0.499569	15		3	4058
251	2.80371	2.81926	0.0155474	0.7875	0.498039	17		4	4075
252	2.81926	2.83471	0.0154461	0.7875	0.509259	17		4	4092
253	2.83471	2.84994	0.015232	0.7875	0.500164	17		4	4109
254	2.84994	2.86505	0.0151114	0.7875	0.487462	17		4	4126
255	2.86505	2.88017	0.0151208	0.7875	0.479532	17		4	4143
256	2.88017	2.89538	0.0152132	0.7875	0.477376	17		4	4160
257	2.89538	2.91071	0.0153291	0.7875	0.478642	17		4	4177
258	2.91071	2.92615	0.0154323	0.7875	0.480703	17		4	4194
259	2.92615	2.94166	0.0155139	0.7875	0.482063	17		4	4211
260	2.94166	2.95724	0.0155813	0.7875	0.482434	17		4	4228
261	2.95724	2.97289	0.015645	0.7875	0.482177	17		4	4245
262	2.97289	2.9886	0.0157117	0.7875	0.481742	17		4	4262
263	2.9886	3.00438	0.0157835	0.7875	0.481397	17		4	4279
264	3.00438	3.02024	0.0158594	0.7875	0.481213	17		4	4296
265	3.02024	3.03618	0.0159376	0.7875	0.481149	17		4	4313
266	3.03618	3.0522	0.016017	0.7875	0.481143	18		4	4331
267	3.0522	3.06829	0.0160968	0.7875	0.481142	18		4	4349
268	3.06829	3.08447	0.0161771	0.7875	0.481106	18		4	4367
269	3.08447	3.10073	0.0162581	0.7875	0.481011	18		4	4385
270	3.10073	3.11707	0.0163406	0.7875	0.48086	19		4	4404
271	3.11707	3.13349	0.0164253	0.7875	0.480673	19		4	4423
272	3.13349	3.15001	0.0165125	0.7875	0.4805	19		4	4442
273	3.15001	3.16661	0.0166022	0.7875	0.480391	19		4	4461
274	3.16661	3.1833	0.0166937	0.7875	0.480368	19		4	4480
275	3.1833	3.20009	0.0167859	0.821739	0.480419	15		3	4495
276	3.20009	3.2177	0.0176119	0.7875	0.48792	17		4	4512
277	3.2177	3.23532	0.0176173	0.7875	0.507826	17		4	4529
278	3.23532	3.25271	0.0173894	0.7875	0.504229	17		4	4546
279	3.25271	3.26991	0.0172052	0.821739	0.492192	15		3	4561
280	3.26991	3.28782	0.0179067	0.7875	0.488868	17		4	4578
281	3.28782	3.30572	0.0179006	0.7875	0.503322	17		4	4595
282	3.30572	3.32344	0.0177216	0.7875	0.499219	17		4	4612
283	3.32344	3.34103	0.0175924	0.7875	0.488974	17		4	4629
284	3.34103	3.35862	0.0175851	0.7875	0.48053	17		4	4646
285	3.35862	3.3763	0.0176803	0.7875	0.476487	17		4	4663
286	3.3763	3.39412	0.0178261	0.7875	0.476046	17		4	4680
287	3.39412	3.4121	0.0179787	0.7875	0.477274	17		4	4697
288	3.4121	3.43022	0.018117	0.7875	0.478589	17		4	4714
289	3.43022	3.44846	0.0182396	0.7875	0.479263	17		4	4731
290	3.44846	3.46681	0.0183544	0.7875	0.479286	17		4	4748
291	3.46681	3.48528	0.0184697	0.7875	0.478984	17		4	4765
292	3.48528	3.50387	0.0185896	0.7875	0.4787	17		4	4782
293	3.50387	3.52259	0.018714	0.7875	0.478617	17		4	4799
294	3.52259	3.54143	0.0188403	0.7875	0.478735	17		4	4816
295	3.54143	3.56039	0.0189659	0.7875	0.478942	18		4	4834
296	3.56039	3.57948	0.0190896	0.7875	0.479102	18		4	4852
297	3.57948	3.5987	0.0192119	0.7875	0.479118	18		4	4870
298	3.5987	3.61803	0.0193348	0.7875	0.478968	19		4	4889
299	3.61803	3.63749	0.0194606	0.7875	0.478671	19		4	4908
300	3.63749	3.65708	0.0195912	0.7875	0.478288	19		4	4927
301	3.65708	3.67681	0.0197279	0.7875	0.477881	17		4	4944
302	3.67681	3.69668	0.0198712	0.7875	0.4775	17		4	4961
303	3.69668	3.7167	0.0200209	0.7875	0.477169	17		4	4978
304	3.7167	3.73688	0.0201764	0.7875	0.476892	17		4	4995
305	3.73688	3.75722	0.0203371	0.7875	0.476663	17		4	5012
306	3.75722	3.77772	0.0205023	0.821739	0.476472	15		3	5027
307	3.77772	3.79929	0.0215703	0.7875	0.479608	17		4	5044
308	3.79929	3.82099	0.0217009	0.7875	0.49895	17		4	5061
309	3.82099	3.84254	0.0215465	0.7875	0.499037	17		4	5078
310	3.84254	3.86393	0.0213919	0.7875	0.490553	17		4	5095
311	3.86393	3.88529	0.0213602	0.7875	0.481594	17		4	5112
312	3.88529	3.90675	0.0214599	0.7875	0.475862	17		4	5129
313	3.90675	3.92839	0.0216464	0.7875	0.473651	17		4	5146
314	3.92839	3.95026	0.0218684	0.7875	0.473743	17		4	5163
315	3.95026	3.97235	0.0220912	0.7875	0.474725	17		4	5180
316	3.97235	3.99465	0.0223009	0.7875	0.475584	17		4	5197
317	3.99465	4.01715	0.0224991	0.7875	0.475867	17		4	5214
318	4.01715	4.03985	0.0226945	0.7875	0.47557	18		4	5232
319	4.03985	4.06274	0.0228963	0.7875	0.474942	18		4	5250
320	4.06274	4.08585	0.0231101	0.7875	0.474288	19		4	5269
321	4.08585	4.10919	0.0233367	0.7875	0.473815	19		4	5288
322	4.10919	4.13276	0.0235733	0.7875	0.473601	19		4	5307
323	4.13276	4.15658	0.0238158	0.7875	0.473597	19		4	5326
324	4.15658	4.18064	0.024061	0.7875	0.47369	19		4	5345
325	4.18064	4.20495	0.0243071	0.7875	0.473776	19		4	5364
326	4.20495	4.2295	0.0245542	0.7875	0.473794	19		4	5383
327	4.2295	4.25431	0.0248035	0.7875	0.473726	19		4	5402
328	4.25431	4.27936	0.0250565	0.7875	0.473572	19		4	5421
329	4.27936	4.30468	0.0253149	0.7875	0.473328	19		4	5440
330	4.30468	4.33026	0.0255803	0.7875	0.472993	19		4	5459
331	4.33026	4.35611	0.0258546	0.7875	0.472584	19		4	5478
332	4.35611	4.38225	0.0261394	0.7875	0.472145	19		4	5497
333	4.38225	4.40869	0.0264355	0.7875	0.471729	20		4	5517
334	4.40869	4.43543	0.0267429	0.7875	0.471379	20		4	5537
335	4.43543	4.46249	0.0270604	0.7875	0.47109	19		4	5556
336	4.46249	4.48988	0.0273874	0.7875	0.470819	19		4	5575
337	4.48988	4.5176	0.0277236	0.7875	0.470513	19		4	5594
338	4.5176	4.54567	0.0280701	0.7875	0.470149	17		4	5611
339	4.54567	4.5741	0.0284282	0.7875	0.469744	17		4	5628
340	4.5741	4.6029	0.0287991	0.7875	0.469326	17		4	5645
341	4.6029	4.63208	0.0291836	0.7875	0.468909	17		4	5662
342	4.63208	4.66166	0.0295819	0.7875	0.468495	17		4	5679
343	4.66166	4.69166	0.0299945	0.7875	0.468094	17		4	5696
344	4.69166	4.72208	0.0304216	0.7875	0.467742	18		4	5714
345	4.72208	4.75294	0.0308624	0.7875	0.467472	19		4	5733
346	4.75294	4.78426	0.0313157	0.7875	0.467266	19		4	5752
347	4.78426	4.81604	0.0317803	0.7875	0.467057	19		4	5771
348	4.81604	4.8483	0.0322566	0.7875	0.466803	19		4	5790
349	4.8483	4.88104	0.032746	0.7875	0.466565	19		4	5809
350	4.88104	4.91429	0.0332484	0.7875	0.46647	19		4	5828
351	4.91429	4.94805	0.0337609	0.7875	0.466511	19		4	5847
352	4.94805	4.98233	0.0342802	0.7875	0.466386	18		4	5865
353	4.98233	5.01714	0.0348106	0.7875	0.465651	18		4	5883
354	5.01714	5.05251	0.0353679	0.7875	0.464148	19		4	5902
355	5.05251	5.08848	0.0359728	0.7875	0.462291	19		4	5921
356	5.08848	5.12512	0.036637	0.7875	0.460824	19		4	5940
357	5.12512	5.16247	0.037353	0.7875	0.460228	19		4	5959
358	5.16247	5.20057	0.0380994	0.7875	0.460321	19		4	5978
359	5.20057	5.23943	0.0388581	0.7875	0.460484	19		4	5997
360	5.23943	5.27906	0.0396273	0.7875	0.460262	19		4	6016
361	5.27906	5.31947	0.0404181	0.7875	0.459688	19		4	6035
362	5.31947	5.36072	0.0412419	0.7875	0.4591	20		4	6055
363	5.36072	5.40282	0.0421005	0.7875	0.458797	20		4	6075
364	5.40282	5.4458	0.0429863	0.7875	0.458792	19		4	6094
365	5.4458	5.48969	0.043891	0.7875	0.458697	19		4	6113
366	5.48969	5.53451	0.0448179	0.7875	0.457896	19		4	6132
367	5.53451	5.5803	0.0457909	0.7875	0.456063	19		4	6151
368	5.5803	5.62715	0.0468477	0.7875	0.453487	19		4	6170
369	5.62715	5.67517	0.0480194	0.7875	0.450784	19		4	6189
370	5.67517	5.72449	0.0493187	0.7875	0.448531	19		4	6208
371	5.72449	5.77523	0.0507378	0.7875	0.44732	19		4	6227
372	5.77523	5.82747	0.0522447	0.7875	0.447538	19		4	6246
373	5.82747	5.88126	0.0537877	0.7875	0.44879	19		4	6265
374	5.88126	5.93658	0.0553247	0.7875	0.450353	19		4	6284
375	5.93658	5.99342	0.0568397	0.7875	0.45225	19		4	6303
376	5.99342	6.05174	0.0583145	0.7875	0.454102	20		4	6323
377	6.05174	6.11148	0.0597461	0.7875	0.453427	20		4	6343
378	6.11148	6.17273	0.0612431	0.7875	0.448737	19		4	6362
379	6.17273	6.23572	0.0629957	0.7875	0.443635	19		4	6381
380	6.23572	6.30077	0.0650458	0.7875	0.443505	20		4	6401
381	6.30077	6.36794	0.0671693	0.7875	0.448147	20		4	6421
382	6.36794	6.43706	0.0691217	0.7875	0.451462	19		4	6440
383	6.43706	6.50802	0.0709563	0.7875	0.450112	20		4	6460
384	6.50802	6.58093	0.0729124	0.7875	0.448324	19		4	6479
385	6.58093	6.65595	0.0750219	0.7875	0.451048	19		4	6498
386	6.65595	6.73299	0.0770367	0.7875	0.454922	19		4	6517
387	6.73299	6.81187	0.0788804	0.7875	0.453286	20		4	6537
388	6.81187	6.89273	0.0808654	0.7875	0.449615	20		4	6557
389	6.89273	6.97586	0.0831252	0.7875	0.450304	19		4	6576
390	6.97586	7.06126	0.0854046	0.7875	0.449583	20		4	6596
391	7.06126	7.14906	0.0877934	0.7875	0.445106	20		4	6616
392	7.14906	7.23961	0.0905506	0.7875	0.445234	20		4	6636
393	7.23961	7.33299	0.0933854	0.7875	0.451882	20		4	6656
394	7.33299	7.42883	0.0958343	0.7875	0.459647	20		4	6676
395	7.42883	7.52662	0.0977906	0.7875	0.458962	20		4	6696
396	7.52662	7.62645	0.0998364	0.7875	0.455394	19		4	6715
397	7.62645	7.72864	0.10219	0.7875	0.453955	20		4	6735
398	7.72864	7.83335	0.10471	0.7875	0.452326	20		4	6755
399	7.83335	7.94078	0.107421	0.7875	0.45346	20		4	6775
400	7.94078	8.05089	0.11011	0.7875	0.460258	20		4	6795
401	8.05089	8.16319	0.112308	0.7875	0.46217	20		4	6815
402	8.16319	8.27759	0.114392	0.7875	0.455309	20		4	6835
403	8.27759	8.39468	0.117096	0.7875	0.45058	20		4	6855
404	8.39468	8.51496	0.120283	0.7875	0.456198	20		4	6875
405	8.51496	8.63801	0.123046	0.7875	0.458376	20		4	6895
406	8.63801	8.76368	0.125674	0.7875	0.452903	20		4	6915
407	8.76368	8.89256	0.128873	0.7875	0.454206	20		4	6935
408	8.89256	9.02458	0.132026	0.7875	0.465143	20		4	6955
409	9.02458	9.15877	0.134189	0.7875	0.458893	20		4	6975
410	9.15877	9.29577	0.137003	0.7875	0.455245	20		4	6995
411	9.29577	9.43602	0.140248	0.7875	0.469954	20		4	7015
412	9.43602	9.57808	0.142057	0.7875	0.463579	20		4	7035
413	9.57808	9.72263	0.144546	0.7875	0.452369	20		4	7055
414	9.72263	9.87091	0.148283	0.7875	0.460698	20		4	7075
415	9.87091	10.0221	0.151195	0.7875	0.454822	20		4	7095
416	10.0221	10.1769	0.154825	0.7875	0.449656	20		4	7115
417	10.1769	10.3361	0.159147	0.7875	0.452003	20		4	7135
418	10.3361	10.4994	0.163306	0.7875	0.452972	20		4	7155
419	10.4994	10.6668	0.167454	0.7875	0.455297	20		4	7175
420	10.6668	10.8382	0.171414	0.7875	0.445542	20		4	7195
421	10.8382	11.015	0.17674	0.7875	0.447512	20		4	7215
422	11.015	11.197	0.181963	0.7875	0.459398	20		4	7235
423	11.197	11.3827	0.185711	0.7875	0.450651	20		4	7255
424	11.3827	11.5734	0.190755	0.7875	0.442117	20		4	7275
425	11.5734	11.7706	0.197188	0.7875	0.454267	20		4	7295
426	11.7706	11.9726	0.202004	0.7875	0.447916	20		4	7315
427	11.9726	12.1805	0.207911	0.7875	0.452209	20		4	7335
428	12.1805	12.3938	0.213312	0.7875	0.441624	20		4	7355
429	12.3938	12.6144	0.220588	0.7875	0.447677	20		4	7375
430	12.6144	12.8415	0.227079	0.7875	0.453762	20		4	7395
431	12.8415	13.0742	0.232712	0.7875	0.443567	20		4	7415
432	13.0742	13.3145	0.240298	0.7875	0.437116	20		4	7435
433	13.3145	13.5639	0.249346	0.7875	0.456291	20		4	7455
434	13.5639	13.8189	0.255058	0.7875	0.442065	20		4	7475
435	13.8189	14.0826	0.26367	0.7875	0.43452	20		4	7495
436	14.0826	14.3567	0.274141	0.7875	0.453274	20		4	7515
437	14.3567	14.6378	0.281042	0.7875	0.446577	20		4	7535
438	14.6378	14.9273	0.289549	0.7875	0.443211	20		4	7555
439	14.9273	15.2264	0.299068	0.7875	0.447231	20		4	7575
440	15.2264	15.5344	0.307971	0.7875	0.443701	20		4	7595
441	15.5344	15.8523	0.317978	0.7875	0.451733	20		4	7615
442	15.8523	16.1787	0.326352	0.7875	0.435782	20		4	7635
443	16.1787	16.5177	0.338985	0.7875	0.4549	20		4	7655
444	16.5177	16.8648	0.347104	0.7875	0.449386	20		4	7675
445	16.8648	17.2216	0.356864	0.7875	0.435332	20		4	7695
446	17.2216	17.5924	0.370806	0.7875	0.448461	20		4	7715
447	17.5924	17.9739	0.381495	0.7875	0.443269	20		4	7735
448	17.9739	18.368	0.394019	0.7875	0.439772	20		4	7755
449	18.368	18.776	0.40803	0.7875	0.441271	20		4	7775
450	18.776	19.1981	0.42206	0.7875	0.445297	20		4	7795
451	19.1981	19.6333	0.435253	0.7875	0.440144	20		4	7815
452	19.6333	20.0839	0.450603	0.7875	0.440578	20		4	7835
453	20.0839	20.5502	0.466341	0.7875	0.440149	20		4	7855
454	20.5502	21.033	0.482785	0.7875	0.43409	20		4	7875
455	21.033	21.5352	0.502124	0.7875	0.445045	20		4	7895
456	21.5352	22.0531	0.517917	0.7875	0.423967	20		4	7915
457	22.0531	22.596	0.542917	0.7875	0.442971	20		4	7935
458	22.596	23.1569	0.560866	0.7875	0.436104	20		4	7955
459	23.1569	23.7393	0.582433	0.7875	0.425211	20		4	7975
460	23.7393	24.3492	0.609952	0.7875	0.439692	20		4	7995
461	24.3492	24.9809	0.631679	0.7875	0.411629	20		4	8015
462	24.9809	25.6496	0.668721	0.7875	0.445689	20		4	8035
463	25.6496	26.3391	0.689422	0.7875	0.422403	20		4	8055
464	26.3391	27.0627	0.723592	0.7875	0.410205	20		4	8075
465	27.0627	27.8296	0.766909	0.7875	0.433187	20		4	8095
466	27.8296	28.6277	0.798183	0.7875	0.410102	20		4	8115
467	28.6277	29.4738	0.846037	0.7875	0.41296	20		4	8135
468	29.4738	30.3685	0.894685	0.7875	0.404941	20		4	8155
469	30.3685	31.3208	0.952336	0.7875	0.412727	20		4	8175
470	31.3208	32.3281	1.00729	0.7875	0.416839	20		4	8195
471	32.3281	33.39	1.06189	0.7875	0.420424	20		4	8215
472	33.39	34.5063	1.11627	0.7875	0.415215	20		4	8235
473	34.5063	35.6846	1.17832	0.7875	0.422238	20		4	8255
474	35.6846	36.9214	1.23688	0.7875	0.408143	20		4	8275
475	36.9214	38.2346	1.31313	0.7875	0.397755	20		4	8295
476	38.2346	39.6407	1.40611	0.7875	0.367591	20		4	8315
477	39.6407	41.1865	1.54578	0.7875	0.342806	20		4	8335
478	41.1865	42.9258	1.73933	0.7875	0.33271	20		4	8355
479	42.9258	44.9025	1.97671	0.7875	0.336656	20		4	8375
480	44.9025	47.1402	2.23769	0.7875	0.344398	19		4	8394
481	47.1402	49.6542	2.51399	0.7875	0.293297	19		4	8413
482	49.6542	52.6339	2.97974	0.7875	0.294277	19		4	8432
483	52.6339	56.1618	3.52785	0.7875	0.243866	19		4	8451
484	56.1618	60.6085	4.44675	0.7875	0.245762	20		4	8471
485	60.6085	66.1991	5.59056	0.7875	0.229231	20		4	8491
486	66.1991	73.3927	7.19364	0.7875	0.414148	20		4	8511
487	73.3927	80.9927	7.60001	0.756	0.32458	22		5	8533
488	80.9927	88.9927	8	0.756	0.399661	22		5	8555
489	88.9927	96.9927	8	0.756	0.151978	22		5	8577
490	96.9927	104.993	8	0.756	0.184748	22		5	8599
491	104.993	112.993	8	0.7875	0.0892174	20		4	8619
492	112.993	120.993	8	0.7875	0.0445325	20		4	8639
493	120.993	128.993	8	0.7875	0.0399223	20		4	8659
494	128.993	136.993	8	0.7875	0.0293993	20		4	8679
495	136.993	144.993	8	0.7875	0.0210595	20		4	8699
496	144.993	152.993	8	0.7875	0.0156182	20		4	8719
497	152.993	160.993	8	0.7875	0.0125568	20		4	8739
498	160.993	168.993	8	0.7875	0.00936116	20		4	8759
499	168.993	176.993	8	0.7875	0.00785079	20		4	8779
500	176.993	184.993	8	0.7875	0.00592709	20		4	8799
501	184.993	192.993	8	0.7875	0.00455841	20		4	8819
502	192.993	200.993	8	0.7875	0.00382191	20		4	8839
503	200.993	208.993	8	0.7875	0.00366369	20		4	8859
504	208.993	216.993	8	0.7875	0.00271355	20		4	8879
505	216.993	224.993	8	0.7875	0.00250205	20		4	8899
506	224.993	232.993	8	0.7875	0.00261397	20		4	8919
507	232.993	240.993	8	0.7875	0.00221829	20		4	8939
508	240.993	248.993	8	0.7875	0.00196902	20		4	8959
509	248.993	256.993	8	0.7875	0.00197145	20		4	8979
510	256.993	264.993	8	0.7875	0.00201117	20		4	8999
511	264.993	272.993	8	0.7875	0.00197728	20		4	9019
512	272.993	280.993	8	0.7875	0.00205722	20		4	9039
513	280.993	288.993	8	0.7875	0.0022707	20		4	9059
514	288.993	296.993	8	0.7875	0.0026391	20		4	9079
515	296.993	304.993	8	0.756	0.00311376	22		5	9101
516	304.993	312.993	8	0.756	0.00364066	22		5	9123
517	312.993	320.993	8	0.756	0.00454886	22		5	9145
518	320.993	328.993	8	0.756	0.00613723	22		5	9167
519	328.993	336.993	8	0.756	0.00850608	22		5	9189
520	336.993	344.993	8	0.756	0.0117482	24		5	9213
521	344.993	352.993	8	0.756	0.0158217	23		5	9236
522	352.993	360.993	8	0.756	0.0218471	24		5	9260
523	360.993	368.993	8	0.756	0.0365498	24		5	9284
524	368.993	376.993	8	0.756	0.064719	24		5	9308
525	376.993	384.993	8	0.756	0.103208	24		5	9332
526	384.993	392.993	8	0.756	0.138036	24		5	9356
527	392.993	400.993	8	0.756	0.1993	24		5	9380
528	400.993	408.993	8	0.756	0.29398	24		5	9404
529	408.993	416.993	8	0.756	0.381421	24		5	9428
530	416.993	424.993	8	0.756	0.493941	25		5	9453
531	424.993	432.644	7.65103	0.756	0.609316	24		5	9477
532	432.644	439.467	6.82278	0.756	0.581355	24		5	9501
533	439.467	445.647	6.1802	0.756	0.551279	24		5	9525
534	445.647	451.345	5.69815	0.756	0.518777	24		5	9549
535	451.345	456.706	5.3612	0.756	0.500861	24		5	9573
536	456.706	461.81	5.10361	0.756	0.464007	23		5	9596
537	461.81	466.793	4.98377	0.756	0.462588	23		5	9619
538	466.793	471.665	4.87171	0.756	0.476641	23		5	9642
539	471.665	476.38	4.7149	0.756	0.518568	23		5	9665
540	476.38	480.817	4.43669	0.756	0.50529	22		5	9687
541	480.817	485.028	4.21115	0.756	0.472144	22		5	9709
542	485.028	489.116	4.0885	0.756	0.458801	22		5	9731
543	489.116	493.124	4.00754	0.756	0.462893	22		5	9753
544	493.124	497.041	3.91657	0.756	0.432565	22		5	9775
545	497.041	500.956	3.91511	0.756	0.44045	22		5	9797
546	500.956	504.846	3.89015	0.756	0.421757	22		5	9819
547	504.846	508.767	3.92164	0.756	0.44547	22		5	9841
548	508.767	512.649	3.88195	0.756	0.459159	22		5	9863
549	512.649	516.453	3.80409	0.756	0.47548	22		5	9885
550	516.453	520.138	3.68464	0.756	0.465984	22		5	9907
551	520.138	523.731	3.59302	0.756	0.473528	22		5	9929
552	523.731	527.216	3.48498	0.756	0.452985	22		5	9951
553	527.216	530.647	3.43052	0.756	0.451307	22		5	9973
554	530.647	534.028	3.3811	0.756	0.44841	22		5	9995
555	534.028	537.367	3.33955	0.756	0.427357	22		5	10017
556	537.367	540.719	3.35181	0.756	0.441281	22		5	10039
557	540.719	544.047	3.32836	0.756	0.444673	22		5	10061
558	544.047	547.344	3.29664	0.756	0.436489	22		5	10083
559	547.344	550.63	3.2855	0.756	0.470659	22		5	10105
560	550.63	553.823	3.19317	0.756	0.500007	22		5	10127
561	553.823	556.864	3.04148	0.756	0.474267	22		5	10149
562	556.864	559.813	2.94849	0.756	0.435754	22		5	10171
563	559.813	562.753	2.94018	0.756	0.4251	22		5	10193
564	562.753	565.709	2.95619	0.756	0.420217	22		5	10215
565	565.709	568.693	2.98375	0.756	0.43921	22		5	10237
566	568.693	571.66	2.96752	0.756	0.45714	22		5	10259
567	571.66	574.573	2.91227	0.756	0.493237	22		5	10281
568	574.573	577.359	2.78656	0.756	0.455636	22		5	10303
569	577.359	580.097	2.73769	0.756	0.434167	21		5	10324
570	580.097	582.83	2.7333	0.756	0.411607	21		5	10345
571	582.83	585.608	2.77789	0.756	0.409178	21		5	10366
572	585.608	588.437	2.82878	0.756	0.413013	21		5	10387
573	588.437	591.309	2.87166	0.756	0.456692	22		5	10409
574	591.309	594.128	2.81912	0.756	0.481801	22		5	10431
575	594.128	596.846	2.71861	0.756	0.494303	22		5	10453
576	596.846	599.446	2.59938	0.756	0.472097	21		5	10474
577	599.446	601.969	2.52376	0.7875	0.427063	20		4	10494
578	601.969	604.609	2.63918	0.7875	0.432353	20		4	10514
579	604.609	607.357	2.74856	0.756	0.428231	21		5	10535
580	607.357	610.114	2.75678	0.756	0.459762	22		5	10557
581	610.114	612.814	2.7003	0.756	0.487231	22		5	10579
582	612.814	615.409	2.59431	0.756	0.48555	22		5	10601
583	615.409	617.904	2.49536	0.7875	0.48128	20		4	10621
584	617.904	620.411	2.50756	0.756	0.491389	21		5	10642
585	620.411	622.814	2.40232	0.7875	0.41946	20		4	10662
586	622.814	625.341	2.52727	0.7875	0.440351	20		4	10682
587	625.341	627.957	2.61599	0.7875	0.438216	20		4	10702
588	627.957	630.669	2.71221	0.756	0.467491	22		5	10724
589	630.669	633.311	2.64193	0.756	0.512282	22		5	10746
590	633.311	635.807	2.49616	0.756	0.512696	22		5	10768
591	635.807	638.165	2.35781	0.7875	0.491293	20		4	10788
592	638.165	640.518	2.35313	0.7875	0.486787	20		4	10808
593	640.518	642.874	2.35568	0.7875	0.462212	20		4	10828
594	642.874	645.273	2.39931	0.7875	0.435989	20		4	10848
595	645.273	647.765	2.49179	0.7875	0.443094	20		4	10868
596	647.765	650.339	2.57393	0.7875	0.475298	20		4	10888
597	650.339	652.936	2.59732	0.756	0.52839	21		5	10909
598	652.936	655.365	2.42882	0.7875	0.534644	20		4	10929
599	655.365	657.722	2.35663	0.756	0.529697	21		5	10950
600	657.722	659.924	2.20193	0.7875	0.482351	20		4	10970
601	659.924	662.135	2.21106	0.7875	0.4389	20		4	10990
602	662.135	664.426	2.2912	0.7875	0.464832	20		4	11010
603	664.426	666.755	2.32924	0.7875	0.452052	20		4	11030
604	666.755	669.145	2.39002	0.7875	0.481759	20		4	11050
605	669.145	671.546	2.40091	0.7875	0.488035	20		4	11070
606	671.546	673.948	2.40147	0.7875	0.504164	20		4	11090
607	673.948	676.324	2.37613	0.756	0.509935	21		5	11111
608	676.324	678.572	2.24847	0.7875	0.499072	20		4	11131
609	678.572	680.804	2.23228	0.7875	0.499239	20		4	11151
610	680.804	683.02	2.21597	0.7875	0.462694	20		4	11171
611	683.02	685.277	2.25623	0.7875	0.484114	20		4	11191
612	685.277	687.539	2.26282	0.7875	0.505304	20		4	11211
613	687.539	689.777	2.23726	0.7875	0.46872	20		4	11231
614	689.777	692.045	2.26811	0.7875	0.476898	20		4	11251
615	692.045	694.331	2.28615	0.7875	0.488229	20		4	11271
616	694.331	696.617	2.28638	0.7875	0.464476	20		4	11291
617	696.617	698.942	2.32494	0.756	0.512151	21		5	11312
618	698.942	701.139	2.19685	0.7875	0.481055	20		4	11332
619	701.139	703.347	2.20793	0.7875	0.475751	20		4	11352
620	703.347	705.574	2.22729	0.7875	0.490596	20		4	11372
621	705.574	707.798	2.22392	0.7875	0.513948	20		4	11392
622	707.798	709.985	2.1864	0.7875	0.487164	20		4	11412
623	709.985	712.173	2.18821	0.7875	0.479687	20		4	11432
624	712.173	714.374	2.20134	0.7875	0.482213	20		4	11452
625	714.374	716.585	2.21067	0.7875	0.4483	20		4	11472
626	716.585	718.86	2.27467	0.7875	0.45489	20		4	11492
627	718.86	721.189	2.32916	0.7875	0.496495	20		4	11512
628	721.189	723.505	2.31639	0.7875	0.54216	20		4	11532
629	723.505	725.742	2.23711	0.7875	0.534358	20		4	11552
630	725.742	727.913	2.171	0.7875	0.519274	20		4	11572
631	727.913	730.04	2.12705	0.7875	0.504284	20		4	11592
632	730.04	732.145	2.10444	0.7875	0.472079	20		4	11612
633	732.145	734.273	2.12838	0.7875	0.472053	20		4	11632
634	734.273	736.426	2.15263	0.7875	0.452957	20		4	11652
635	736.426	738.633	2.20734	0.7875	0.432173	20		4	11672
636	738.633	740.932	2.29915	0.7875	0.472308	20		4	11692
637	740.932	743.257	2.32492	0.756	0.528805	21		5	11713
638	743.257	745.431	2.17353	0.7875	0.511881	20		4	11733
639	745.431	747.57	2.13973	0.7875	0.486654	20		4	11753
640	747.57	749.713	2.14225	0.7875	0.501252	20		4	11773
641	749.713	751.836	2.12374	0.7875	0.502892	20		4	11793
642	751.836	753.94	2.1031	0.7875	0.461141	20		4	11813
643	753.94	756.083	2.14372	0.7875	0.477165	20		4	11833
644	756.083	758.244	2.16037	0.7875	0.451595	20		4	11853
645	758.244	760.461	2.21749	0.7875	0.431123	20		4	11873
646	760.461	762.773	2.3116	0.7875	0.464127	20		4	11893
647	762.773	765.124	2.35117	0.756	0.519763	21		5	11914
648	765.124	767.335	2.21074	0.7875	0.526633	20		4	11934
649	767.335	769.49	2.15585	0.7875	0.52236	20		4	11954
650	769.49	771.598	2.10804	0.7875	0.505347	20		4	11974
651	771.598	773.683	2.08417	0.7875	0.496825	20		4	11994
652	773.683	775.755	2.07228	0.7875	0.469029	20		4	12014
653	775.755	777.855	2.10039	0.7875	0.466169	20		4	12034
654	777.855	779.989	2.13322	0.7875	0.438063	20		4	12054
655	779.989	782.201	2.21195	0.7875	0.429807	20		4	12074
656	782.201	784.509	2.30817	0.7875	0.470326	20		4	12094
657	784.509	786.846	2.33732	0.756	0.545666	21		5	12115
658	786.846	789.008	2.16237	0.7875	0.51341	20		4	12135
659	789.008	791.135	2.12664	0.7875	0.490737	20		4	12155
660	791.135	793.258	2.12322	0.7875	0.499828	20		4	12175
661	793.258	795.365	2.10687	0.7875	0.495759	20		4	12195
662	795.365	797.461	2.09636	0.7875	0.470339	20		4	12215
663	797.461	799.584	2.12281	0.7875	0.471623	20		4	12235
664	799.584	801.732	2.14765	0.7875	0.458092	20		4	12255
665	801.732	803.926	2.19397	0.7875	0.429999	20		4	12275
666	803.926	806.215	2.28907	0.7875	0.453785	20		4	12295
667	806.215	808.561	2.34581	0.756	0.524589	22		5	12317
668	808.561	810.76	2.19891	0.7875	0.530355	20		4	12337
669	810.76	812.899	2.13929	0.7875	0.524378	20		4	12357
670	812.899	814.988	2.08916	0.7875	0.487481	20		4	12377
671	814.988	817.079	2.09043	0.7875	0.506631	20		4	12397
672	817.079	819.144	2.06502	0.7875	0.474506	20		4	12417
673	819.144	821.229	2.08494	0.7875	0.458988	20		4	12437
674	821.229	823.357	2.12851	0.7875	0.450233	20		4	12457
675	823.357	825.544	2.187	0.7875	0.425498	20		4	12477
676	825.544	827.834	2.28981	0.7875	0.450563	20		4	12497
677	827.834	830.186	2.35215	0.756	0.5371	21		5	12518
678	830.186	832.374	2.1876	0.7875	0.508859	20		4	12538
679	832.374	834.531	2.15784	0.7875	0.507872	20		4	12558
680	834.531	836.661	2.12986	0.7875	0.502014	20		4	12578
681	836.661	838.772	2.1104	0.7875	0.497974	20		4	12598
682	838.772	840.868	2.09674	0.7875	0.486456	20		4	12618
683	840.868	842.968	2.09949	0.7875	0.461619	20		4	12638
684	842.968	845.107	2.13929	0.7875	0.471691	20		4	12658
685	845.107	847.271	2.16422	0.7875	0.431692	20		4	12678
686	847.271	849.527	2.25508	0.7875	0.443544	20		4	12698
687	849.527	851.855	2.32862	0.756	0.514274	21		5	12719
688	851.855	854.052	2.1973	0.7875	0.514377	20		4	12739
689	854.052	856.212	2.15963	0.7875	0.51738	20		4	12759
690	856.212	858.331	2.11849	0.7875	0.490549	20		4	12779
691	858.331	860.446	2.11536	0.7875	0.52382	20		4	12799
692	860.446	862.512	2.06652	0.7875	0.48253	20		4	12819
693	862.512	864.587	2.07483	0.7875	0.458416	20		4	12839
694	864.587	866.706	2.11908	0.7875	0.466148	20		4	12859
695	866.706	868.859	2.15223	0.7875	0.420956	20		4	12879
696	868.859	871.12	2.26149	0.7875	0.436282	20		4	12899
697	871.12	873.468	2.34813	0.756	0.514151	21		5	12920
698	873.468	875.684	2.21589	0.7875	0.510761	20		4	12940
699	875.684	877.867	2.18302	0.7875	0.525792	20		4	12960
700	877.867	879.997	2.12996	0.7875	0.49886	20		4	12980
701	879.997	882.112	2.11493	0.7875	0.503744	20		4	13000
702	882.112	884.205	2.09319	0.7875	0.496768	20		4	13020
703	884.205	886.287	2.08134	0.7875	0.453597	20		4	13040
704	886.287	888.42	2.13322	0.7875	0.477969	20		4	13060
705	888.42	890.568	2.14859	0.7875	0.436988	20		4	13080
706	890.568	892.798	2.22971	0.7875	0.436465	20		4	13100
707	892.798	895.113	2.31481	0.756	0.490027	21		5	13121
708	895.113	897.333	2.21971	0.7875	0.497104	20		4	13141
709	897.333	899.539	2.20664	0.7875	0.529537	20		4	13161
710	899.539	901.687	2.14791	0.7875	0.516862	20		4	13181
711	901.687	903.795	2.1077	0.7875	0.524496	20		4	13201
712	903.795	905.853	2.05816	0.7875	0.48965	20		4	13221
713	905.853	907.909	2.05637	0.7875	0.461677	20		4	13241
714	907.909	910.005	2.09526	0.7875	0.467296	20		4	13261
715	910.005	912.131	2.1263	0.7875	0.421349	20		4	13281
716	912.131	914.364	2.23355	0.7875	0.432495	20		4	13301
717	914.364	916.69	2.32587	0.756	0.49145	21		5	13322
718	916.69	918.918	2.22817	0.7875	0.519018	20		4	13342
719	918.918	921.102	2.18342	0.7875	0.529377	20		4	13362
720	921.102	923.227	2.12553	0.7875	0.495384	20		4	13382
721	923.227	925.343	2.11545	0.7875	0.503716	20		4	13402
722	925.343	927.437	2.09375	0.7875	0.495178	20		4	13422
723	927.437	929.521	2.08411	0.7875	0.460421	20		4	13442
724	929.521	931.646	2.12546	0.7875	0.474373	20		4	13462
725	931.646	933.792	2.14617	0.7875	0.448672	20		4	13482
726	933.792	936	2.20769	0.7875	0.43166	20		4	13502
727	936	938.301	2.30043	0.7875	0.464381	20		4	13522
728	938.301	940.64	2.33938	0.756	0.527595	21		5	13543
729	940.64	942.829	2.18872	0.7875	0.532171	20		4	13563
730	942.829	944.956	2.12694	0.7875	0.524578	20		4	13583
731	944.956	947.032	2.07684	0.7875	0.494749	20		4	13603
732	947.032	949.1	2.06788	0.7875	0.497773	20		4	13623
733	949.1	951.155	2.05478	0.7875	0.468109	20		4	13643
734	951.155	953.239	2.08401	0.7875	0.459769	20		4	13663
735	953.239	955.365	2.12636	0.7875	0.438024	20		4	13683
736	955.365	957.57	2.2049	0.7875	0.428113	20		4	13703
737	957.57	959.874	2.30385	0.7875	0.463585	20		4	13723
738	959.874	962.218	2.3442	0.756	0.548789	21		5	13744
739	962.218	964.383	2.16462	0.7875	0.512567	20		4	13764
740	964.383	966.513	2.13001	0.7875	0.498781	20		4	13784
741	966.513	968.628	2.11509	0.7875	0.49867	20		4	13804
742	968.628	970.729	2.10043	0.7875	0.492875	20		4	13824
743	970.729	972.823	2.09401	0.7875	0.478162	20		4	13844
744	972.823	974.931	2.10882	0.7875	0.465201	20		4	13864
745	974.931	977.075	2.14326	0.7875	0.465974	20		4	13884
746	977.075	979.252	2.17707	0.7875	0.431244	20		4	13904
747	979.252	981.521	2.26925	0.7875	0.449141	20		4	13924
748	981.521	983.854	2.33348	0.756	0.522525	21		5	13945
749	983.854	986.045	2.19024	0.7875	0.522234	20		4	13965
750	986.045	988.186	2.14184	0.7875	0.517816	20		4	13985
751	988.186	990.287	2.10045	0.7875	0.485312	20		4	14005
752	990.287	992.392	2.10485	0.7875	0.517586	20		4	14025
753	992.392	994.456	2.06449	0.7875	0.478521	20		4	14045
754	994.456	996.535	2.07856	0.7875	0.45756	20		4	14065
755	996.535	998.659	2.12421	0.7875	0.461445	20		4	14085
756	998.659	1000.82	2.16475	0.7875	0.422325	20		4	14105
757	1000.82	1003.1	2.27218	0.7875	0.441259	20		4	14125
758	1003.1	1005.45	2.35033	0.756	0.52392	21		5	14146
759	1005.45	1007.65	2.20409	0.7875	0.509994	20		4	14166
760	1007.65	1009.82	2.17249	0.7875	0.520176	20		4	14186
761	1009.82	1011.95	2.12728	0.7875	0.499791	20		4	14206
762	1011.95	1014.06	2.11095	0.7875	0.501305	20		4	14226
763	1014.06	1016.15	2.09264	0.7875	0.493643	20		4	14246
764	1016.15	1018.24	2.08517	0.7875	0.454973	20		4	14266
765	1018.24	1020.37	2.13499	0.7875	0.477043	20		4	14286
766	1020.37	1022.53	2.15176	0.7875	0.435162	20		4	14306
767	1022.53	1024.76	2.23612	0.7875	0.439773	20		4	14326
768	1024.76	1027.08	2.31563	0.756	0.499704	21		5	14347
769	1027.08	1029.28	2.20607	0.7875	0.501837	20		4	14367
770	1029.28	1031.47	2.18617	0.7875	0.523036	20		4	14387
771	1031.47	1033.61	2.13676	0.7875	0.50729	20		4	14407
772	1033.61	1035.72	2.10987	0.7875	0.526764	20		4	14427
773	1035.72	1037.77	2.05731	0.7875	0.486334	20		4	14447
774	1037.77	1039.83	2.06018	0.7875	0.460178	20		4	14467
775	1039.83	1041.94	2.10143	0.7875	0.467872	20		4	14487
776	1041.94	1044.07	2.13168	0.7875	0.419294	20		4	14507
777	1044.07	1046.31	2.24285	0.7875	0.434142	20		4	14527
778	1046.31	1048.64	2.3326	0.7875	0.500223	20		4	14547
779	1048.64	1050.96	2.31403	0.756	0.552262	21		5	14568
780	1050.96	1053.09	2.13227	0.7875	0.518676	20		4	14588
781	1053.09	1055.18	2.08991	0.7875	0.485194	20		4	14608
782	1055.18	1057.27	2.09447	0.7875	0.497047	20		4	14628
783	1057.27	1059.36	2.08221	0.7875	0.490412	20		4	14648
784	1059.36	1061.43	2.07932	0.7875	0.4551	20		4	14668
785	1061.43	1063.56	2.12881	0.7875	0.475437	20		4	14688
786	1063.56	1065.71	2.14795	0.7875	0.441954	20		4	14708
787	1065.71	1067.93	2.22066	0.7875	0.433307	20		4	14728
788	1067.93	1070.24	2.311	0.7875	0.47346	20		4	14748
789	1070.24	1072.58	2.33501	0.756	0.530653	21		5	14769
790	1072.58	1074.76	2.18042	0.7875	0.53031	20		4	14789
791	1074.76	1076.88	2.12136	0.7875	0.52153	20		4	14809
792	1076.88	1078.96	2.07542	0.7875	0.501097	20		4	14829
793	1078.96	1081.01	2.0577	0.7875	0.492502	20		4	14849
794	1081.01	1083.06	2.05193	0.7875	0.465435	20		4	14869
795	1083.06	1085.15	2.0851	0.7875	0.46173	20		4	14889
796	1085.15	1087.27	2.12446	0.7875	0.431216	20		4	14909
797	1087.27	1089.49	2.21446	0.7875	0.430305	20		4	14929
798	1089.49	1091.8	2.3099	0.7875	0.472832	20		4	14949
799	1091.8	1094.13	2.33493	0.756	0.553771	21		5	14970
800	1094.13	1096.28	2.14958	0.7875	0.514488	20		4	14990
801	1096.28	1098.4	2.11257	0.7875	0.493298	20		4	15010
802	1098.4	1100.5	2.10552	0.7875	0.497201	20		4	15030
803	1100.5	1102.59	2.09298	0.7875	0.490422	20		4	15050
804	1102.59	1104.68	2.09006	0.7875	0.472302	20		4	15070
805	1104.68	1106.8	2.11351	0.7875	0.467728	20		4	15090
806	1106.8	1108.94	2.14416	0.7875	0.460347	20		4	15110
807	1108.94	1111.13	2.18681	0.7875	0.430587	20		4	15130
808	1111.13	1113.41	2.28056	0.7875	0.453181	20		4	15150
809	1113.41	1115.75	2.33813	0.756	0.527206	21		5	15171
810	1115.75	1117.94	2.18808	0.7875	0.527366	20		4	15191
811	1117.94	1120.07	2.13277	0.7875	0.51963	20		4	15211
812	1120.07	1122.16	2.08912	0.7875	0.483898	20		4	15231
813	1122.16	1124.25	2.09554	0.7875	0.51252	20		4	15251
814	1124.25	1126.32	2.0621	0.7875	0.475908	20		4	15271
815	1126.32	1128.4	2.07995	0.7875	0.45755	20		4	15291
816	1128.4	1130.52	2.12564	0.7875	0.457031	20		4	15311
817	1130.52	1132.69	2.17316	0.7875	0.423392	20		4	15331
818	1132.69	1134.97	2.27909	0.7875	0.445229	20		4	15351
819	1134.97	1137.32	2.35045	0.756	0.53033	21		5	15372
820	1137.32	1139.52	2.19528	0.7875	0.509873	20		4	15392
821	1139.52	1141.68	2.16398	0.7875	0.515759	20		4	15412
822	1141.68	1143.81	2.12498	0.7875	0.500291	20		4	15432
823	1143.81	1145.92	2.10797	0.7875	0.499558	20		4	15452
824	1145.92	1148.01	2.09212	0.7875	0.490821	20		4	15472
825	1148.01	1150.1	2.08864	0.7875	0.456747	20		4	15492
826	1150.1	1152.23	2.13577	0.7875	0.475411	20		4	15512
827	1152.23	1154.39	2.15501	0.7875	0.433709	20		4	15532
828	1154.39	1156.63	2.24199	0.7875	0.441704	20		4	15552
829	1156.63	1158.95	2.31832	0.756	0.50582	21		5	15573
830	1158.95	1161.15	2.1997	0.7875	0.50591	20		4	15593
831	1161.15	1163.32	2.17398	0.7875	0.519717	20		4	15613
832	1163.32	1165.45	2.12937	0.7875	0.501128	20		4	15633
833	1165.45	1167.56	2.11115	0.7875	0.526839	20		4	15653
834	1167.56	1169.62	2.05847	0.7875	0.484481	20		4	15673
835	1169.62	1171.68	2.06396	0.7875	0.459451	20		4	15693
836	1171.68	1173.79	2.10639	0.7875	0.46778	20		4	15713
837	1173.79	1175.93	2.13686	0.7875	0.418992	20		4	15733
838	1175.93	1178.18	2.24884	0.7875	0.434985	20		4	15753
839	1178.18	1180.51	2.33731	0.756	0.505241	21		5	15774
840	1180.51	1182.73	2.21857	0.7875	0.516963	20		4	15794
841	1182.73	1184.91	2.17689	0.7875	0.52928	20		4	15814
842	1184.91	1187.03	2.1193	0.7875	0.494648	20		4	15834
843	1187.03	1189.14	2.1103	0.7875	0.503841	20		4	15854
844	1189.14	1191.23	2.08848	0.7875	0.495868	20		4	15874
845	1191.23	1193.3	2.0779	0.7875	0.454374	20		4	15894
846	1193.3	1195.43	2.12849	0.7875	0.47689	20		4	15914
847	1195.43	1197.58	2.14544	0.7875	0.441166	20		4	15934
848	1197.58	1199.8	2.21938	0.7875	0.434128	20		4	15954
849	1199.8	1202.11	2.30822	0.7875	0.476962	20		4	15974
850	1202.11	1204.43	2.32648	0.756	0.528924	21		5	15995
851	1204.43	1206.61	2.17482	0.7875	0.527089	20		4	16015
852	1206.61	1208.73	2.12021	0.7875	0.518557	20		4	16035
853	1208.73	1210.81	2.07825	0.7875	0.506784	20		4	16055
854	1210.81	1212.86	2.05277	0.7875	0.490141	20		4	16075
855	1212.86	1214.91	2.0503	0.7875	0.463739	20		4	16095
856	1214.91	1217	2.08598	0.7875	0.462694	20		4	16115
857	1217	1219.12	2.12388	0.7875	0.426272	20		4	16135
858	1219.12	1221.34	2.22238	0.7875	0.431378	20		4	16155
859	1221.34	1223.66	2.31623	0.756	0.478969	21		5	16176
860	1223.66	1225.9	2.23804	0.7875	0.520308	20		4	16196
861	1225.9	1228.09	2.19128	0.7875	0.525604	20		4	16216
862	1228.09	1230.23	2.13827	0.7875	0.501629	20		4	16236
863	1230.23	1232.34	2.11927	0.7875	0.503573	20		4	16256
864	1232.34	1234.44	2.09773	0.7875	0.494617	20		4	16276
865	1234.44	1236.53	2.08886	0.7875	0.470302	20		4	16296
866	1236.53	1238.65	2.11528	0.7875	0.469913	20		4	16316
867	1238.65	1240.79	2.14263	0.7875	0.458945	20		4	16336
868	1240.79	1242.98	2.18748	0.7875	0.431092	20		4	16356
869	1242.98	1245.26	2.28036	0.7875	0.454606	20		4	16376
870	1245.26	1247.59	2.33548	0.756	0.526405	22		5	16398
871	1247.59	1249.78	2.18671	0.7875	0.529115	20		4	16418
872	1249.78	1251.91	2.12908	0.7875	0.52156	20		4	16438
873	1251.91	1253.99	2.08293	0.7875	0.485158	20		4	16458
874	1253.99	1256.08	2.08752	0.7875	0.509191	20		4	16478
875	1256.08	1258.14	2.05867	0.7875	0.473338	20		4	16498
876	1258.14	1260.22	2.08024	0.7875	0.457438	20		4	16518
877	1260.22	1262.34	2.12612	0.7875	0.452038	20		4	16538
878	1262.34	1264.53	2.18162	0.7875	0.423959	20		4	16558
879	1264.53	1266.81	2.28694	0.7875	0.448852	20		4	16578
880	1266.81	1269.16	2.35218	0.756	0.535707	21		5	16599
881	1269.16	1271.35	2.18953	0.7875	0.510303	20		4	16619
882	1271.35	1273.51	2.1577	0.7875	0.512066	20		4	16639
883	1273.51	1275.64	2.1239	0.7875	0.500296	20		4	16659
884	1275.64	1277.74	2.10689	0.7875	0.497893	20		4	16679
885	1277.74	1279.84	2.09338	0.7875	0.488633	20		4	16699
886	1279.84	1281.93	2.093	0.7875	0.45859	20		4	16719
887	1281.93	1284.07	2.13737	0.7875	0.47419	20		4	16739
888	1284.07	1286.22	2.15847	0.7875	0.43318	20		4	16759
889	1286.22	1288.47	2.2465	0.7875	0.443174	20		4	16779
890	1288.47	1290.79	2.32041	0.756	0.5101	21		5	16800
891	1290.79	1292.99	2.19551	0.7875	0.509257	20		4	16820
892	1292.99	1295.15	2.16508	0.7875	0.517788	20		4	16840
893	1295.15	1297.28	2.12328	0.7875	0.49643	20		4	16860
894	1297.28	1299.39	2.11173	0.7875	0.52607	20		4	16880
895	1299.39	1301.45	2.06003	0.7875	0.483069	20		4	16900
896	1301.45	1303.51	2.06755	0.7875	0.45887	20		4	16920
897	1303.51	1305.63	2.11094	0.7875	0.46718	20		4	16940
898	1305.63	1307.77	2.14239	0.7875	0.419253	20		4	16960
899	1307.77	1310.02	2.25419	0.7875	0.43581	20		4	16980
900	1310.02	1312.36	2.3414	0.756	0.509355	21		5	17001
901	1312.36	1314.58	2.21644	0.7875	0.515194	20		4	17021
902	1314.58	1316.76	2.17729	0.7875	0.52827	20		4	17041
903	1316.76	1318.88	2.12104	0.7875	0.495606	20		4	17061
904	1318.88	1320.99	2.11067	0.7875	0.503771	20		4	17081
905	1320.99	1323.08	2.08894	0.7875	0.496194	20		4	17101
906	1323.08	1325.16	2.07791	0.7875	0.453439	20		4	17121
907	1325.16	1327.29	2.12996	0.7875	0.477489	20		4	17141
908	1327.29	1329.43	2.14602	0.7875	0.439367	20		4	17161
909	1329.43	1331.66	2.22301	0.7875	0.435239	20		4	17181
910	1331.66	1333.97	2.31002	0.7875	0.481875	20		4	17201
911	1333.97	1336.29	2.32036	0.7875	0.529577	20		4	17221
912	1336.29	1338.54	2.25855	0.7875	0.557972	20		4	17241
913	1338.54	1340.7	2.16044	0.7875	0.529944	20		4	17261
914	1340.7	1342.81	2.10241	0.7875	0.521883	20		4	17281
915	1342.81	1344.86	2.05641	0.7875	0.493014	20		4	17301
916	1344.86	1346.91	2.04994	0.7875	0.46292	20		4	17321
917	1346.91	1349	2.08684	0.7875	0.469372	20		4	17341
918	1349	1351.11	2.11463	0.7875	0.4288	20		4	17361
919	1351.11	1353.32	2.20834	0.7875	0.43145	20		4	17381
920	1353.32	1355.62	2.30148	0.7875	0.483023	20		4	17401
921	1355.62	1357.93	2.30994	0.756	0.550782	21		5	17422
922	1357.93	1360.06	2.13041	0.7875	0.517178	20		4	17442
923	1360.06	1362.15	2.0901	0.7875	0.487197	20		4	17462
924	1362.15	1364.25	2.09178	0.7875	0.497878	20		4	17482
925	1364.25	1366.33	2.07838	0.7875	0.486461	20		4	17502
926	1366.33	1368.41	2.0811	0.7875	0.46056	20		4	17522
927	1368.41	1370.53	2.12218	0.7875	0.469782	20		4	17542
928	1370.53	1372.68	2.14981	0.7875	0.447022	20		4	17562
929	1372.68	1374.89	2.21415	0.7875	0.430996	20		4	17582
930	1374.89	1377.2	2.30834	0.7875	0.463344	20		4	17602
931	1377.2	1379.55	2.34918	0.756	0.53333	22		5	17624
932	1379.55	1381.74	2.18998	0.7875	0.53372	20		4	17644
933	1381.74	1383.87	2.12611	0.7875	0.523931	20		4	17664
934	1383.87	1385.94	2.07688	0.7875	0.487595	20		4	17684
935	1385.94	1388.02	2.07799	0.7875	0.501822	20		4	17704
936	1388.02	1390.08	2.05925	0.7875	0.47172	20		4	17724
937	1390.08	1392.16	2.08321	0.7875	0.45924	20		4	17744
938	1392.16	1394.29	2.12636	0.7875	0.44652	20		4	17764
939	1394.29	1396.48	2.19082	0.7875	0.426963	20		4	17784
940	1396.48	1398.77	2.29119	0.7875	0.456363	20		4	17804
941	1398.77	1401.12	2.34355	0.756	0.542332	21		5	17825
942	1401.12	1403.29	2.17257	0.7875	0.51065	20		4	17845
943	1403.29	1405.43	2.14051	0.7875	0.50452	20		4	17865
944	1405.43	1407.55	2.11743	0.7875	0.499863	20		4	17885
945	1407.55	1409.65	2.10108	0.7875	0.495097	20		4	17905
946	1409.65	1411.74	2.09152	0.7875	0.482284	20		4	17925
947	1411.74	1413.84	2.10029	0.7875	0.461849	20		4	17945
948	1413.84	1415.98	2.13975	0.7875	0.469065	20		4	17965
949	1415.98	1418.15	2.16871	0.7875	0.43128	20		4	17985
950	1418.15	1420.41	2.26047	0.7875	0.446577	20		4	18005
951	1420.41	1422.74	2.3289	0.756	0.51844	21		5	18026
952	1422.74	1424.93	2.19166	0.7875	0.516806	20		4	18046
953	1424.93	1427.08	2.15071	0.7875	0.516555	20		4	18066
954	1427.08	1429.19	2.11086	0.7875	0.489103	20		4	18086
955	1429.19	1431.3	2.10981	0.7875	0.52227	20		4	18106
956	1431.3	1433.36	2.06314	0.7875	0.480845	20		4	18126
957	1433.36	1435.44	2.07385	0.7875	0.458085	20		4	18146
958	1435.44	1437.56	2.11859	0.7875	0.465239	20		4	18166
959	1437.56	1439.71	2.15314	0.7875	0.420816	20		4	18186
960	1439.71	1441.97	2.26269	0.7875	0.438088	20		4	18206
961	1441.97	1444.32	2.34615	0.756	0.516751	21		5	18227
962	1444.32	1446.53	2.21029	0.7875	0.511988	20		4	18247
963	1446.53	1448.7	2.17577	0.7875	0.524795	20		4	18267
964	1448.7	1450.83	2.12423	0.7875	0.497919	20		4	18287
965	1450.83	1452.94	2.11056	0.7875	0.502998	20		4	18307
966	1452.94	1455.03	2.08991	0.7875	0.495457	20		4	18327
967	1455.03	1457.11	2.0799	0.7875	0.453328	20		4	18347
968	1457.11	1459.24	2.13217	0.7875	0.477615	20		4	18367
969	1459.24	1461.39	2.14806	0.7875	0.436608	20		4	18387
970	1461.39	1463.62	2.2298	0.7875	0.437538	20		4	18407
971	1463.62	1465.93	2.31302	0.756	0.491308	21		5	18428
972	1465.93	1468.15	2.21606	0.7875	0.498031	20		4	18448
973	1468.15	1470.35	2.20165	0.7875	0.529354	20		4	18468
974	1470.35	1472.49	2.1433	0.7875	0.516801	20		4	18488
975	1472.49	1474.59	2.10326	0.7875	0.523774	20		4	18508
976	1474.59	1476.65	2.05476	0.7875	0.488937	20		4	18528
977	1476.65	1478.7	2.05397	0.7875	0.461496	20		4	18548
978	1478.7	1480.8	2.0931	0.7875	0.466661	20		4	18568
979	1480.8	1482.92	2.12507	0.7875	0.420639	20		4	18588
980	1482.92	1485.16	2.2335	0.7875	0.433123	20		4	18608
981	1485.16	1487.48	2.3247	0.756	0.492311	21		5	18629
982	1487.48	1489.71	2.22574	0.7875	0.520481	20		4	18649
983	1489.71	1491.88	2.179	0.7875	0.528908	20		4	18669
984	1491.88	1494.01	2.12185	0.7875	0.495277	20		4	18689
985	1494.01	1496.12	2.11194	0.7875	0.503349	20		4	18709
986	1496.12	1498.21	2.09079	0.7875	0.494266	20		4	18729
987	1498.21	1500.29	2.08245	0.7875	0.460649	20		4	18749
988	1500.29	1502.42	2.12341	0.7875	0.473932	20		4	18769
989	1502.42	1504.56	2.14476	0.7875	0.448791	20		4	18789
990	1504.56	1506.77	2.20605	0.7875	0.431736	20		4	18809
991	1506.77	1509.06	2.29858	0.7875	0.464186	20		4	18829
992	1509.06	1511.4	2.33783	0.756	0.528709	21		5	18850
993	1511.4	1513.59	2.18573	0.7875	0.532557	20		4	18870
994	1513.59	1515.71	2.12353	0.7875	0.52437	20		4	18890
995	1515.71	1517.79	2.07378	0.7875	0.492914	20		4	18910
996	1517.79	1519.85	2.06739	0.7875	0.498612	20		4	18930
997	1519.85	1521.91	2.05314	0.7875	0.468213	20		4	18950
998	1521.91	1523.99	2.0822	0.7875	0.459196	20		4	18970
999	1523.99	1526.11	2.12539	0.7875	0.439127	20		4	18990
1000	1526.11	1528.32	2.20205	0.7875	0.427638	20		4	19010
1001	1528.32	1530.62	2.30172	0.7875	0.462116	20		4	19030
1002	1530.62	1532.96	2.34451	0.756	0.548144	21		5	19051
1003	1532.96	1535.13	2.16575	0.7875	0.512312	20		4	19071
1004	1535.13	1537.26	2.13148	0.7875	0.500468	20		4	19091
1005	1537.26	1539.37	2.11417	0.7875	0.49875	20		4	19111
1006	1539.37	1541.47	2.09941	0.7875	0.493199	20		4	19131
1007	1541.47	1543.57	2.09254	0.7875	0.479442	20		4	19151
1008	1543.57	1545.67	2.10545	0.7875	0.464107	20		4	19171
1009	1545.67	1547.81	2.14152	0.7875	0.467024	20		4	19191
1010	1547.81	1549.99	2.17367	0.7875	0.431218	20		4	19211
1011	1549.99	1552.25	2.26575	0.7875	0.448475	20		4	19231
1012	1552.25	1554.58	2.33104	0.756	0.521535	21		5	19252
1013	1554.58	1556.77	2.18933	0.7875	0.520441	20		4	19272
1014	1556.77	1558.92	2.1434	0.7875	0.517005	20		4	19292
1015	1558.92	1561.02	2.10308	0.7875	0.486415	20		4	19312
1016	1561.02	1563.12	2.1059	0.7875	0.519425	20		4	19332
1017	1563.12	1565.19	2.06307	0.7875	0.479107	20		4	19352
1018	1565.19	1567.26	2.07629	0.7875	0.457726	20		4	19372
1019	1567.26	1569.39	2.12163	0.7875	0.462803	20		4	19392
1020	1569.39	1571.55	2.16	0.7875	0.421471	20		4	19412
1021	1571.55	1573.81	2.26873	0.7875	0.440029	20		4	19432
1022	1573.81	1576.16	2.34894	0.756	0.52138	21		5	19453
1023	1576.16	1578.37	2.20636	0.7875	0.510928	20		4	19473
1024	1578.37	1580.54	2.1734	0.7875	0.522132	20		4	19493
1025	1580.54	1582.67	2.12551	0.7875	0.499032	20		4	19513
1026	1582.67	1584.78	2.11027	0.7875	0.502011	20		4	19533
1027	1584.78	1586.87	2.09099	0.7875	0.494423	20		4	19553
1028	1586.87	1588.95	2.08242	0.7875	0.454139	20		4	19573
1029	1588.95	1591.09	2.13349	0.7875	0.477328	20		4	19593
1030	1591.09	1593.24	2.14982	0.7875	0.435579	20		4	19613
1031	1593.24	1595.47	2.23338	0.7875	0.438899	20		4	19633
1032	1595.47	1597.78	2.31433	0.756	0.496385	21		5	19654
1033	1597.78	1599.99	2.20974	0.7875	0.500164	20		4	19674
1034	1599.99	1602.19	2.19224	0.7875	0.525497	20		4	19694
1035	1602.19	1604.32	2.13935	0.7875	0.511257	20		4	19714
1036	1604.32	1606.43	2.10694	0.7875	0.525848	20		4	19734
1037	1606.43	1608.49	2.05565	0.7875	0.487292	20		4	19754
1038	1608.49	1610.54	2.05717	0.7875	0.460709	20		4	19774
1039	1610.54	1612.64	2.09755	0.7875	0.46744	20		4	19794
1040	1612.64	1614.77	2.1284	0.7875	0.419514	20		4	19814
1041	1614.77	1617.01	2.23901	0.7875	0.433748	20		4	19834
1042	1617.01	1619.34	2.32931	0.7875	0.497048	20		4	19854
1043	1619.34	1621.65	2.31568	0.756	0.553699	21		5	19875
1044	1621.65	1623.79	2.13194	0.7875	0.518791	20		4	19895
1045	1623.79	1625.88	2.08943	0.7875	0.484994	20		4	19915
1046	1625.88	1627.97	2.09428	0.7875	0.496801	20		4	19935
1047	1627.97	1630.05	2.08237	0.7875	0.48978	20		4	19955
1048	1630.05	1632.13	2.08037	0.7875	0.456728	20		4	19975
1049	1632.13	1634.26	2.12735	0.7875	0.474658	20		4	19995
1050	1634.26	1636.41	2.14764	0.7875	0.443822	20		4	20015
1051	1636.41	1638.62	2.21723	0.7875	0.432572	20		4	20035
1052	1638.62	1640.93	2.30874	0.7875	0.470033	20		4	20055
1053	1640.93	1643.27	2.33838	0.756	0.530777	22		5	20077
1054	1643.27	1645.46	2.1834	0.7875	0.531924	20		4	20097
1055	1645.46	1647.58	2.12211	0.7875	0.52313	20		4	20117
1056	1647.58	1649.65	2.07403	0.7875	0.497247	20		4	20137
1057	1649.65	1651.71	2.06162	0.7875	0.494721	20		4	20157
1058	1651.71	1653.77	2.05276	0.7875	0.466702	20		4	20177
1059	1653.77	1655.85	2.08405	0.7875	0.460752	20		4	20197
1060	1655.85	1657.97	2.12489	0.7875	0.43473	20		4	20217
1061	1657.97	1660.18	2.20892	0.7875	0.429303	20		4	20237
1062	1660.18	1662.49	2.30592	0.7875	0.468211	20		4	20257
1063	1662.49	1664.83	2.33855	0.756	0.551529	22		5	20279
1064	1664.83	1666.98	2.15582	0.7875	0.513459	20		4	20299
1065	1666.98	1669.1	2.12012	0.7875	0.4961	20		4	20319
1066	1669.1	1671.21	2.10906	0.7875	0.497878	20		4	20339
1067	1671.21	1673.31	2.09555	0.7875	0.491509	20		4	20359
1068	1673.31	1675.4	2.09108	0.7875	0.475214	20		4	20379
1069	1675.4	1677.51	2.11021	0.7875	0.46624	20		4	20399
1070	1677.51	1679.65	2.14309	0.7875	0.463105	20		4	20419
1071	1679.65	1681.83	2.18137	0.7875	0.430689	20		4	20439
1072	1681.83	1684.11	2.27471	0.7875	0.451103	20		4	20459
1073	1684.11	1686.44	2.33571	0.756	0.525178	21		5	20480
1074	1686.44	1688.63	2.18862	0.7875	0.524724	20		4	20500
1075	1688.63	1690.77	2.13687	0.7875	0.518366	20		4	20520
1076	1690.77	1692.87	2.09484	0.7875	0.484414	20		4	20540
1077	1692.87	1694.97	2.10053	0.7875	0.515496	20		4	20560
1078	1694.97	1697.03	2.06302	0.7875	0.477355	20		4	20580
1079	1697.03	1699.11	2.07877	0.7875	0.457558	20		4	20600
1080	1699.11	1701.23	2.12443	0.7875	0.459752	20		4	20620
1081	1701.23	1703.4	2.16763	0.7875	0.42262	20		4	20640
1082	1703.4	1705.67	2.27467	0.7875	0.442792	20		4	20660
1083	1705.67	1708.02	2.35019	0.756	0.526516	21		5	20681
1084	1708.02	1710.22	2.20033	0.7875	0.510042	20		4	20701
1085	1710.22	1712.39	2.16872	0.7875	0.518547	20		4	20721
1086	1712.39	1714.52	2.12581	0.7875	0.499974	20		4	20741
1087	1714.52	1716.63	2.10924	0.7875	0.500675	20		4	20761
1088	1716.63	1718.72	2.09182	0.7875	0.492526	20		4	20781
1089	1718.72	1720.81	2.08592	0.7875	0.455541	20		4	20801
1090	1720.81	1722.94	2.13487	0.7875	0.476391	20		4	20821
1091	1722.94	1725.09	2.15263	0.7875	0.434436	20		4	20841
1092	1725.09	1727.33	2.23826	0.7875	0.440505	20		4	20861
1093	1727.33	1729.65	2.31656	0.756	0.502036	21		5	20882
1094	1729.65	1731.85	2.20354	0.7875	0.503345	20		4	20902
1095	1731.85	1734.03	2.18147	0.7875	0.521765	20		4	20922
1096	1734.03	1736.17	2.1339	0.7875	0.505104	20		4	20942
1097	1736.17	1738.28	2.11008	0.7875	0.526885	20		4	20962
1098	1738.28	1740.33	2.05736	0.7875	0.485612	20		4	20982
1099	1740.33	1742.4	2.06125	0.7875	0.459932	20		4	21002
1100	1742.4	1744.5	2.10289	0.7875	0.467867	20		4	21022
1101	1744.5	1746.63	2.13318	0.7875	0.419031	20		4	21042
1102	1746.63	1748.88	2.24489	0.7875	0.434433	20		4	21062
1103	1748.88	1751.21	2.3342	0.7875	0.50199	20		4	21082
1104	1751.21	1753.52	2.31291	0.756	0.551682	21		5	21103
1105	1753.52	1755.66	2.13198	0.7875	0.518484	20		4	21123
1106	1755.66	1757.75	2.08988	0.7875	0.485413	20		4	21143
1107	1757.75	1759.84	2.09412	0.7875	0.497136	20		4	21163
1108	1759.84	1761.92	2.08175	0.7875	0.490596	20		4	21183
1109	1761.92	1764	2.0786	0.7875	0.454425	20		4	21203
1110	1764	1766.13	2.12912	0.7875	0.475708	20		4	21223
1111	1766.13	1768.28	2.14785	0.7875	0.440975	20		4	21243
1112	1768.28	1770.5	2.2222	0.7875	0.433649	20		4	21263
1113	1770.5	1772.81	2.312	0.7875	0.475182	20		4	21283
1114	1772.81	1775.14	2.3332	0.756	0.530713	21		5	21304
1115	1775.14	1777.32	2.17865	0.7875	0.529357	20		4	21324
1116	1777.32	1779.44	2.1209	0.7875	0.520506	20		4	21344
1117	1779.44	1781.52	2.07633	0.7875	0.502885	20		4	21364
1118	1781.52	1783.58	2.05616	0.7875	0.491527	20		4	21384
1119	1783.58	1785.63	2.05176	0.7875	0.464909	20		4	21404
1120	1785.63	1787.71	2.08571	0.7875	0.462229	20		4	21424
1121	1787.71	1789.84	2.12431	0.7875	0.429684	20		4	21444
1122	1789.84	1792.06	2.21693	0.7875	0.430728	20		4	21464
1123	1792.06	1794.37	2.31172	0.7875	0.474927	20		4	21484
1124	1794.37	1796.7	2.33334	0.756	0.554546	22		5	21506
1125	1796.7	1798.85	2.1471	0.7875	0.514965	20		4	21526
1126	1798.85	1800.96	2.10949	0.7875	0.492092	20		4	21546
1127	1800.96	1803.06	2.10416	0.7875	0.496934	20		4	21566
1128	1803.06	1805.15	2.09201	0.7875	0.490027	20		4	21586
1129	1805.15	1807.24	2.08965	0.7875	0.470987	20		4	21606
1130	1807.24	1809.36	2.11506	0.7875	0.468422	20		4	21626
1131	1809.36	1811.5	2.14467	0.7875	0.459045	20		4	21646
1132	1811.5	1813.69	2.1894	0.7875	0.430568	20		4	21666
1133	1813.69	1815.98	2.2833	0.7875	0.454137	20		4	21686
1134	1815.98	1818.31	2.33929	0.756	0.527897	21		5	21707
1135	1818.31	1820.5	2.18821	0.7875	0.52847	20		4	21727
1136	1820.5	1822.63	2.13141	0.7875	0.52033	20		4	21747
1137	1822.63	1824.72	2.08685	0.7875	0.483947	20		4	21767
1138	1824.72	1826.81	2.09319	0.7875	0.511047	20		4	21787
1139	1826.81	1828.88	2.06176	0.7875	0.475258	20		4	21807
1140	1828.88	1830.96	2.08056	0.7875	0.457605	20		4	21827
1141	1830.96	1833.08	2.12618	0.7875	0.455616	20		4	21847


==> data/vonkarman/mon_kvortex_AR_tol1e-1_p3.txt <==
T	cl	cd
0      1.46688e-14     -3.02258e-14
0.1       0.00355242           17.457
0.2      -0.00562436          15.9774
0.3      -0.00620571          15.2145
0.4       0.00041444          14.2223
0.5       0.00253336          13.2297
0.6       0.00122613           12.327
0.7      9.72243e-05          11.5218
0.8     -0.000207367          10.7387
0.9     -0.000279538          10.0044
1     -0.000167547          9.28851
1.1     -4.01712e-05          8.61975
1.2     -4.82464e-05          7.97804
1.3      1.64206e-05          7.38027
1.4      4.00028e-05          6.81301
1.5     -2.58753e-05          6.28495
1.6     -2.96995e-05          5.78795
1.7      3.33412e-05          5.32531
1.8     -4.67735e-06          4.89218
1.9      6.09317e-05          4.48999
2     -0.000144846          4.11523
2.1      0.000113881          3.76753
2.2      0.000184639          3.44517
2.3     -0.000235185          3.14746
2.4      9.22478e-05          2.87191
2.5      0.000257147          2.61842
2.6     -0.000208634          2.38567
2.7     -7.17383e-05          2.17184
2.8      0.000216598          1.97677
2.9       6.8114e-05          1.79863
3     -2.40518e-05          1.63706
3.1     -3.57935e-05          1.49146
3.2     -2.57965e-05          1.35985
3.3      2.18717e-05          1.24175
3.4      0.000183129          1.13695
3.5      0.000106646           1.0443
3.6     -0.000253005         0.963322
3.7      2.46532e-05         0.892465
3.8       0.00047157         0.831137
3.9       9.1679e-06          0.78027
4     -0.000498035          0.73799
4.1     -0.000119806         0.702588
4.2      0.000257086         0.674991
4.3      0.000216768         0.654591
4.4      0.000409265         0.639896
4.5      0.000211286         0.630947
4.6     -0.000729837         0.627417
4.7     -0.000803811         0.628343
4.8       0.00041774         0.633129
4.90072      0.000942575         0.641402
5.00311     -0.000153911         0.653333
5.10798     -0.000857002         0.668984
5.21607      0.000309161         0.687074
5.32648       0.00107943         0.706862
5.44113     -0.000377912         0.730139
5.55949       -0.0013686         0.757391
5.68185      0.000168464         0.785914
5.8095         0.001385         0.814721
5.94211      0.000159651         0.845563
6.0797     -0.000959463          0.87923
6.22371     -0.000355476         0.914022
6.37369       0.00030964         0.948201
6.52871      0.000370642          0.98322
6.69109      3.58603e-05          1.01886
6.85934     -0.000220338          1.05359
7.03564      2.83041e-05          1.08767
7.21951      0.000246383          1.12031
7.41289     -0.000248688          1.15325
7.61454     -0.000417219          1.18501
7.82464      0.000528563          1.21329
8.04415      0.000100012          1.24139
8.27182     -0.000392119          1.26785
8.5103      0.000211224          1.29141
8.75984     -0.000112541          1.31356
9.02236     -2.33138e-05          1.33283
9.29754     -0.000112185          1.35163
9.58601     -0.000101836          1.37019
9.88843      0.000883523          1.38159
10.206     -0.000655742          1.39518
10.5421     -0.000333029          1.40879
10.8985     -0.000486161          1.41354
11.2775       0.00126134          1.42384
11.681     -0.000361717          1.42997
12.1092      -0.00102231          1.43183
12.5677        0.0016171          1.43589
13.0563      -0.00138096          1.43552
13.5832      0.000598042          1.43393
14.1488      0.000273577          1.43168
14.763     -0.000595398          1.42569
15.4334      0.000477318          1.41823
16.1634     -0.000397067           1.4094
16.9655      0.000136709          1.39842
17.8484      0.000123152          1.38575
18.8175     -0.000215195          1.37099
19.8955       3.9406e-05          1.35632
21.1128      0.000123529          1.33954
22.5009     -0.000170142          1.32292
24.1064      0.000139384          1.30374
25.9886     -6.65169e-05          1.28608
28.2532     -3.07375e-05          1.26403
31.0735      7.35377e-06          1.24231
34.7958     -3.67845e-06          1.21688
40.1286      1.78132e-05          1.18717
48.1763      -1.6965e-05          1.15221
58.1763      7.97624e-06          1.11564
68.1763     -2.75769e-05          1.08793
78.1763      6.15812e-05          1.06608
88.1763     -0.000126818          1.04227
98.1763     -0.000266741          1.03091
108.176     -0.000236389          1.01542
118.176     -0.000238088          1.00609
128.176     -0.000249695         0.996922
138.176     -0.000165191         0.988581
148.176      2.82359e-05         0.982281
158.176      0.000201717         0.976495
168.176      0.000234167         0.971357
178.176       0.00012549         0.967054
188.176     -6.00661e-06         0.963227
198.176        2.272e-05         0.959777
208.176      0.000310438         0.956803
218.176      0.000770106         0.954081
228.176       0.00111018         0.951526
238.176       0.00100119           0.9492
248.176      0.000359892         0.947141
258.176      -0.00050801         0.945255
268.176      -0.00102548         0.943515
278.176     -0.000670367          0.94192
288.176      0.000589314         0.940451
298.176       0.00209527         0.939111
308.176       0.00278135         0.937904
318.176         0.001847         0.936832
328.176     -0.000550753         0.935912
338.176      -0.00310114         0.935205
348.176       -0.0039425         0.934799
358.176      -0.00186109         0.934761
368.176       0.00256702         0.935244
378.176       0.00671618         0.936569
388.176       0.00717448         0.939296
398.176       0.00202741         0.944085
408.176      -0.00719575         0.951293
418.176       -0.0148616         0.961921
428.176       -0.0123072         0.976738
438.176       0.00607315         0.993276
448.176        0.0287748          1.01071
458.176        0.0235194          1.02888
468.176        -0.021689          1.04513
478.176       -0.0545113          1.05993
488.176       -0.0123506          1.07308
498.176        0.0673651          1.08466
508.176         0.062914          1.09761
518.176       -0.0509976          1.10707
528.176        -0.115264          1.12024
538.176      0.000878268          1.13141
548.176         0.151755          1.14268
558.176        0.0765583          1.15795
568.176        -0.159619          1.16209
578.176        -0.171724          1.18595
588.176         0.119712          1.17979
598.176         0.260545          1.20614
608.176       -0.0262495          1.20184
618.176         -0.31827          1.22023
628.176        -0.108425          1.22605
638.176         0.322752          1.23034
648.176         0.251889          1.25349
658.176         -0.26483          1.23591
668.176        -0.372859          1.27724
678.176         0.140735          1.24237
688.176         0.448182          1.28794
698.176        0.0376354          1.25829
708.176        -0.456769          1.28377
718.176        -0.220779          1.28428
728.176         0.395168          1.27336
738.176         0.363627          1.30774
748.176        -0.279359          1.26564
758.176        -0.459455          1.31866
768.176         0.113118          1.26614
778.176         0.504581          1.31332
788.176        0.0900969          1.28069
798.176        -0.480398          1.29676
808.176        -0.273334          1.30363
818.176         0.391868          1.28079
828.176         0.403763          1.32115
838.176         -0.25679          1.27123
848.176        -0.485517          1.32592
858.176        0.0751794          1.27209
868.176         0.513602          1.31542
878.176         0.131658            1.288
888.176        -0.471604          1.29606
898.176        -0.305264          1.30987
908.176         0.370851          1.27982
918.176         0.424515          1.32458
928.176        -0.226274          1.27105
938.176        -0.496195           1.3259
948.176        0.0365061           1.2742
958.176         0.511477          1.31241
968.176         0.168248          1.29227
978.176        -0.456474          1.29261
988.176        -0.331397          1.31343
998.176          0.34723          1.27748
1008.18         0.441389          1.32598
1018.18        -0.194233          1.27046
1028.18        -0.504019          1.32441
1038.18      -0.00242777          1.27653
1048.18         0.506536          1.30877
1058.18         0.202925          1.29647
1068.18         -0.43959          1.28929
1078.18        -0.355726          1.31663
1088.18         0.322169          1.27546
1098.18         0.456789          1.32689
1108.18        -0.160511          1.27041
1118.18        -0.509785          1.32243
1128.18       -0.0415834          1.27946
1138.18         0.499013          1.30504
1148.18          0.23574          1.30067
1158.18        -0.420986           1.2862
1168.18        -0.378253          1.31949
1178.18         0.295521          1.27374
1188.18         0.470559          1.32726
1198.18        -0.125145          1.27087
1208.18        -0.513234          1.31994
1218.18       -0.0804756          1.28288
1228.18         0.488982          1.30125
1238.18         0.266576          1.30474
1248.18        -0.400791          1.28333
1258.18        -0.399024          1.32195
1268.18         0.267296          1.27233
1278.18         0.482667          1.32708
1288.18       -0.0883558          1.27187
1298.18         -0.51426            1.317
1308.18        -0.118573          1.28668
1318.18         0.476653          1.29751
1328.18         0.295405          1.30862
1338.18        -0.379112          1.28069
1348.18        -0.418122          1.32398
1358.18         0.237453          1.27127
1368.18         0.493036          1.32635
1378.18        -0.050397          1.27346
1388.18        -0.512761           1.3137
1398.18        -0.155449          1.29074
1408.18         0.462225          1.29391
1418.18          0.32227          1.31223
1428.18        -0.355973          1.27831
1438.18        -0.435603          1.32555
1448.18         0.205944           1.2706
1458.18         0.501536          1.32505
1468.18       -0.0116187          1.27563
1478.18        -0.508675          1.31014
1488.18        -0.190757          1.29494
1498.18         0.445895           1.2905
1508.18         0.347238          1.31555
1518.18        -0.331367          1.27618
1528.18        -0.451503          1.32663
1538.18          0.17276          1.27037
1548.18         0.508006          1.32322
1558.18        0.0275432          1.27837
1568.18        -0.502007           1.3064
1578.18        -0.224254          1.29916
1588.18         0.427837           1.2873
1598.18          0.37038          1.31853
1608.18        -0.305261          1.27434
1618.18        -0.465825          1.32719
1628.18          0.13795          1.27063
1638.18         0.512276          1.32089
1648.18        0.0665965          1.28162
1658.18        -0.492838           1.3026
1668.18        -0.255804          1.30329
1678.18         0.408185          1.28434
1688.18         0.391768          1.32113
1698.18        -0.277606          1.27281
1708.18        -0.478531          1.32721
1718.18         0.101642          1.27143
1728.18         0.514186           1.3181
1738.18         0.105038           1.2853
1748.18        -0.481311          1.29883
1758.18        -0.285355          1.30724
1768.18         0.387026          1.28161
1778.18         0.411466          1.32332
1788.18        -0.248346          1.27161
1798.18        -0.489539          1.32667
1808.18        0.0640603          1.27281
1818.18         0.513604          1.31492
1828.18         0.142404          1.28929
1838.18        -0.467612          1.29518
1848.18        -0.312922          1.31095
1858.18         0.364402          1.27913
1868.18         0.429529          1.32506
1878.18        -0.217434           1.2708
1888.18        -0.498725          1.32558
1898.18        0.0255258          1.27477
1908.18         0.510447          1.31144
1918.18         0.178306          1.29345
1928.18        -0.451943          1.29169
1938.18        -0.338557          1.31438
1948.18         0.340319          1.27691
1958.18         0.445996          1.32632
1968.18        -0.184848          1.27041
1978.18        -0.505938          1.32394
1988.18       -0.0135485          1.27731
1998.18         0.504698          1.30776
2008.18         0.212464          1.29768
2018.18         -0.43449          1.28842
2028.18        -0.362334          1.31749
2038.18         0.314756          1.27496
2048.18         0.460881          1.32706
2058.18        -0.150617          1.27049
2068.18        -0.511009          1.32178
2078.18       -0.0526861          1.28039
2088.18         0.496411          1.30397
2098.18         0.244706          1.30185
2108.18        -0.415405          1.28537
2118.18        -0.384328          1.32023
2128.18         0.287668          1.27331
2138.18         0.474167          1.32727
2148.18        -0.114838           1.2711
2158.18        -0.513776          1.31915
2168.18       -0.0913876          1.28392
2178.18         0.485709          1.30018
2188.18         0.274959          1.30587
2198.18        -0.394788          1.28256
2208.18        -0.404611          1.32257
2218.18         0.258996          1.27199
2228.18         0.485791          1.32693
2238.18        -0.077692          1.27226
2248.18        -0.514096           1.3161
2258.18        -0.129176          1.28781
2268.18         0.472765          1.29648
2278.18         0.303223          1.30967
2288.18        -0.372696          1.27999
2298.18        -0.423243          1.32448
2308.18         0.228685          1.27103
2318.18         0.495644          1.32604
2328.18       -0.0394624          1.27401
2338.18        -0.511866          1.31271
2348.18        -0.165637          1.29193
2358.18         0.457778          1.29293
2368.18         0.329543           1.3132
2378.18        -0.349143          1.27767
2388.18        -0.440274          1.32591
2398.18           0.1967          1.27048
2408.18         0.503585          1.32459
2418.18     -0.000527752          1.27635
2428.18        -0.507043          1.30909
2438.18        -0.200451          1.29614
2448.18         0.440941          1.28957
2458.18         0.353985          1.31643
2468.18        -0.324116          1.27563
2478.18        -0.455727          1.32684
2488.18         0.163046          1.27039
2498.18         0.509448          1.32261
2508.18        0.0386548          1.27924
2518.18        -0.499655          1.30533
2528.18        -0.233406          1.30034
2538.18         0.422419          1.28644
2548.18         0.376622          1.31931
2558.18        -0.297576          1.27387
2568.18        -0.469596          1.32725
2578.18         0.127794           1.2708
2588.18         0.513064          1.32014
2598.18        0.0775849          1.28263
2608.18          -0.4898          1.30152
2618.18         -0.26439          1.30443
2628.18         0.402333          1.28354
2638.18         0.397525           1.3218
2648.18        -0.269471          1.27243
2658.18        -0.481831          1.32711
2668.18        0.0910986          1.27176
2678.18         0.514279          1.31723
2688.18         0.115766           1.2864
2698.18        -0.477637          1.29778
2708.18        -0.293375          1.30832
2718.18         0.380756          1.28088
2728.18         0.416755          1.32386
2738.18        -0.239747          1.27134
2748.18        -0.492336          1.32642
2758.18        0.0532093           1.2733
2768.18         0.512973          1.31396
2778.18         0.152751          1.29046
2788.18        -0.463358          1.29417
2798.18        -0.320387          1.31196
2808.18         0.357719          1.27848
2818.18         0.434361          1.32547
2828.18         -0.20836          1.27065
2838.18        -0.500979          1.32517
2848.18        0.0144764          1.27543
2858.18         0.509079          1.31041
2868.18         0.188183          1.29465
2878.18        -0.447166          1.29074
2888.18        -0.345488           1.3153
2898.18          0.33322          1.27633
2908.18         0.450379          1.32658
2918.18        -0.175302          1.27038
2928.18        -0.507601          1.32338
2938.18       -0.0246661          1.27813
2948.18         0.502601          1.30669
2958.18          0.22181          1.29887
2968.18        -0.429237          1.28753
2978.18        -0.368751          1.31831
2988.18         0.307229          1.27446
2998.18         0.464815          1.32718
3008.18        -0.140619          1.27061
3018.18        -0.512035          1.32108
3028.18       -0.0637306          1.28135
3038.18         0.493613          1.30289
3048.18         0.253491          1.30301
3058.18        -0.409709          1.28455
3068.18        -0.390253          1.32094
3078.18         0.279698           1.2729
3088.18         0.477637          1.32723
3098.18        -0.104429          1.27137
3108.18        -0.514121          1.31832
3118.18        -0.102219          1.28499
3128.18         0.482256          1.29912
3138.18         0.283178          1.30697
3148.18         -0.38867          1.28181
3158.18        -0.410061          1.32316
3168.18         0.250566          1.27168
3178.18         0.488771          1.32673
3188.18       -0.0669426           1.2727
3198.18        -0.513725          1.31517
3208.18        -0.139669          1.28896
3218.18         0.468712          1.29545
3228.18         0.310884           1.3107
3238.18        -0.366163          1.27931
3248.18        -0.428236          1.32493
3258.18         0.219783          1.27083
3268.18         0.498098          1.32568
3278.18       -0.0284706          1.27462
3288.18        -0.510762          1.31171
3298.18        -0.175691          1.29312
3308.18         0.453182          1.29195
3318.18         0.336664          1.31415
3328.18        -0.342195          1.27707
3338.18        -0.444817          1.32623
3348.18         0.187321          1.27041
3358.18         0.505467          1.32408
3368.18        0.0105835          1.27712
3378.18        -0.505205          1.30803
3388.18        -0.209995          1.29734
3398.18         0.435852          1.28866
3408.18         0.360587          1.31728
3418.18        -0.316743           1.2751
3428.18        -0.459824          1.32701
3438.18         0.153203          1.27045
3448.18         0.510709          1.32196
3458.18         0.049746          1.28016
3468.18        -0.497104          1.30425
3478.18        -0.242398          1.30152
3488.18         0.416876          1.28559
3498.18         0.382725          1.32005
3508.18        -0.289765          1.27343
3518.18        -0.473236          1.32727
3528.18         0.117522          1.27102
3538.18         0.513659          1.31936
3548.18        0.0885128          1.28366
3558.18        -0.486576          1.30045
3568.18        -0.272815          1.30556
3578.18         0.396362          1.28276
3588.18         0.403148          1.32243
3598.18        -0.261206          1.27209
3608.18        -0.484992          1.32697
3618.18        0.0804582          1.27214
3628.18         0.514169          1.31634
3638.18         0.126397          1.28753
3648.18        -0.473792          1.29674
3658.18        -0.301236          1.30938
3668.18         0.374369          1.28018
3678.18         0.421912          1.32437
3688.18        -0.231013           1.2711
3698.18        -0.494984          1.32612
3708.18          0.04229          1.27385
3718.18         0.512132          1.31298
3728.18         0.162973          1.29164
3738.18        -0.458951          1.29318
3748.18        -0.327699          1.31294
3758.18         0.350918          1.27784
3768.18         0.439066          1.32583
3778.18        -0.199151          1.27052
3788.18         -0.50307          1.32472
3798.18       0.00339371          1.27614
3808.18         0.507502          1.30937
3818.18         0.197913          1.29585
3828.18        -0.442249          1.28981
3838.18         -0.35227          1.31619
3848.18            0.326          1.27577
3858.18         0.454635           1.3268
3868.18        -0.165625           1.2704
3878.18        -0.509089          1.32278
3888.18       -0.0357775          1.27899
3898.18         0.500301          1.30562
3908.18         0.230998          1.30006
3918.18        -0.423855          1.28666
3928.18        -0.375026          1.31909
3938.18         0.299578          1.27399
3948.18         0.468619          1.32725
3958.18        -0.130498          1.27077
3968.18        -0.512872          1.32034
3978.18       -0.0747286          1.28234
3988.18         0.490625          1.30182
3998.18         0.262116          1.30415
4008.18        -0.403891          1.28375
4018.18        -0.396041          1.32161
4028.18         0.271599          1.27252
4038.18         0.480972          1.32715
4048.18       -0.0939149          1.27169
4058.18        -0.514266          1.31746
4068.18        -0.112967          1.28609
4078.18         0.478628          1.29806
4088.18         0.291237          1.30805
4098.18        -0.382434          1.28107
4108.18        -0.415381          1.32371
4118.18         0.242003           1.2714
4128.18         0.491607          1.32649
4138.18       -0.0561133          1.27318
4148.18        -0.513148          1.31421
4158.18        -0.150048          1.29012
4168.18           0.4645          1.29444
4178.18          0.31839          1.31171
4188.18        -0.359513          1.27864
4198.18          -0.4331          1.32535
4208.18         0.210745          1.27067
4218.18         0.500394          1.32528
4228.18       -0.0174315          1.27527
4238.18        -0.509448          1.31068
4248.18        -0.185607          1.29431
4258.18         0.448441            1.291
4268.18         0.343636          1.31507
4278.18        -0.335127          1.27648
4288.18        -0.449234           1.3265
4298.18         0.177808          1.27037
4308.18         0.507177          1.32353
4318.18        0.0217037          1.27793
4328.18        -0.503162          1.30696
4338.18        -0.219385          1.29854
4348.18         0.430631          1.28777
4358.18         0.367045          1.31811
4368.18        -0.309247          1.27459
4378.18        -0.463792          1.32714
4388.18         0.143234          1.27056
4398.18         0.511786          1.32127
4408.18        0.0608053          1.28111
4418.18        -0.494358          1.30317
4428.18         -0.25123          1.30268
4438.18          0.41121          1.28477
4448.18          0.38869          1.32077
4458.18        -0.281826          1.27301
4468.18        -0.476743          1.32724
4478.18         0.107138          1.27128
4488.18         0.514057          1.31854
4498.18        0.0993692          1.28473
4508.18        -0.483171          1.29939
4518.18        -0.281079          1.30666
4528.18         0.390271            1.282
4538.18         0.408637          1.32302
4548.18        -0.252809          1.27177
4558.18        -0.488011          1.32679
4568.18        0.0697283          1.27256
4578.18         0.513853          1.31542
4588.18         0.136922          1.28868
4598.18        -0.469782          1.29571
4608.18        -0.308939          1.31042
4618.18         0.367864          1.27949
4628.18          0.42694          1.32483
4638.18        -0.222145           1.2709
4648.18        -0.497478          1.32578
4658.18        0.0313115          1.27444
4668.18         0.511082          1.31198
4678.18         0.173063          1.29283
4688.18        -0.454394           1.2922
4698.18        -0.334858          1.31389
4708.18            0.344          1.27722
4718.18         0.443643          1.32616
4728.18        -0.189808          1.27044
4738.18        -0.504995          1.32422
4748.18      -0.00771135           1.2769
4758.18         0.505717          1.30832
4768.18         0.207494          1.29705
4778.18        -0.437197          1.28889
4788.18        -0.358907          1.31705
4798.18          0.31866          1.27523
4808.18         0.458764          1.32698
4818.18        -0.155818          1.27045
4828.18        -0.510396          1.32213
4838.18       -0.0468712           1.2799
4848.18         0.497802          1.30454
4858.18         0.240028          1.30123
4868.18        -0.418347          1.28581
4878.18        -0.381162          1.31985
4888.18         0.291802          1.27354
4898.18         0.472292          1.32727
4908.18         -0.12026          1.27097
4918.18        -0.513516          1.31957
4928.18        -0.085669          1.28337
4938.18          0.48745          1.30074
4948.18         0.270579          1.30528
4958.18        -0.397954          1.28296
4968.18        -0.401695          1.32225
4978.18          0.26337          1.27217
4988.18         0.484168          1.32702
4998.18       -0.0833024          1.27205
5008.18        -0.514208          1.31657
5018.18        -0.123621          1.28721
5028.18         0.474828          1.29702
5038.18         0.299137          1.30912
5048.18         -0.37608          1.28036
5058.18         -0.42057          1.32422
5068.18         0.233306          1.27115
5078.18         0.494294          1.32621
5088.18       -0.0452126          1.27372
5098.18        -0.512362          1.31324
5108.18        -0.160303           1.2913
5118.18         0.460132          1.29344
5128.18         0.325742           1.3127
5138.18        -0.352745            1.278
5148.18        -0.437837          1.32573
5158.18         0.201571          1.27054
5168.18         0.502529          1.32484
5178.18      -0.00635551          1.27597
5188.18        -0.507926          1.30964
5198.18        -0.195378          1.29551
5208.18          0.44356          1.29006
5218.18          0.35046          1.31597
5228.18        -0.327939          1.27592
5238.18        -0.453525          1.32674
5248.18         0.168164          1.27037
5258.18         0.508713          1.32294
5268.18        0.0328212          1.27878
5278.18        -0.500915          1.30589
5288.18         -0.22862          1.29972
5298.18          0.42528          1.28689
5308.18         0.373362           1.3189
5318.18        -0.301627          1.27411
5328.18        -0.467632          1.32722
5338.18         0.133142          1.27071
5348.18         0.512674          1.32054
5358.18        0.0718211          1.28209
5368.18        -0.491419          1.30209
5378.18        -0.259901          1.30383
5388.18         0.405421          1.28396
5398.18         0.394519          1.32145
5408.18        -0.273759          1.27263
5418.18        -0.480115          1.32717
5428.18        0.0966482          1.27158
5438.18         0.514256          1.31769
5448.18         0.110144          1.28582
5458.18        -0.479588          1.29833
5468.18        -0.289183          1.30775
5478.18         0.384063          1.28127
5488.18         0.413994          1.32358
5498.18        -0.244279          1.27148
5508.18        -0.490885          1.32656
5518.18        0.0589169          1.27304
5528.18          0.51333          1.31447
5538.18         0.147332          1.28984
5548.18        -0.465612           1.2947
5558.18        -0.316486          1.31143
5568.18         0.361243          1.27882
5578.18          0.43184          1.32526
5588.18        -0.213142          1.27072
5598.18        -0.499815          1.32539
5608.18        0.0202839          1.27508
5618.18         0.509824          1.31096
5628.18         0.183014          1.29402
5638.18        -0.449692          1.29124
5648.18        -0.341867          1.31482
5658.18         0.336963          1.27663
5668.18         0.448093          1.32645
5678.18        -0.180332          1.27039
5688.18        -0.506749          1.32368
5698.18       -0.0188276           1.2777
5708.18         0.503727          1.30725
5718.18         0.216921          1.29825
5728.18        -0.432012          1.28799
5738.18        -0.365399          1.31788
5748.18         0.311198          1.27472
5758.18         0.462765          1.32712
5768.18        -0.145885          1.27054
5778.18         -0.51152          1.32145
5788.18       -0.0579356          1.28084
5798.18         0.495106          1.30346
5808.18         0.248898           1.3024
5818.18        -0.412715          1.28498
5828.18        -0.387158          1.32057
5838.18         0.283899          1.27311
5848.18         0.475832          1.32726
5858.18        -0.109908          1.27122
5868.18        -0.513965          1.31876
5878.18       -0.0965409          1.28443
5888.18         0.484092          1.29968
5898.18         0.278882          1.30639
5908.18        -0.391898           1.2822
5918.18        -0.407215          1.32286
5928.18          0.25501          1.27184
5938.18         0.487224          1.32684
5948.18       -0.0725982          1.27246
5958.18        -0.513946          1.31566
5968.18        -0.134172          1.28835
5978.18         0.470861          1.29599
5988.18          0.30688          1.31016
5998.18        -0.369609          1.27966
6008.18         -0.42563           1.3247
6018.18         0.224475          1.27093
6028.18         0.496829          1.32587
6038.18       -0.0342496          1.27429
6048.18        -0.511368          1.31224
6058.18        -0.170428          1.29249
6068.18         0.455614          1.29246
6078.18         0.332943          1.31366
6088.18        -0.345859          1.27738
6098.18        -0.442447          1.32607
6108.18         0.192263          1.27044
6118.18         0.504499          1.32435
6128.18        0.0047465          1.27671
6138.18        -0.506196          1.30859
6148.18        -0.205002          1.29671
6158.18         0.438541          1.28914
6168.18         0.357138          1.31684
6178.18         -0.32063          1.27537
6188.18        -0.457688          1.32693
6198.18         0.158388          1.27041
6208.18          0.51007          1.32231
6218.18        0.0439246          1.27967
6228.18        -0.498469          1.30481
6238.18        -0.237696           1.3009
6248.18         0.419803          1.28604
6258.18         0.379538          1.31966
6268.18        -0.293882          1.27366
6278.18        -0.471341          1.32726
6288.18         0.122931           1.2709
6298.18         0.513371          1.31977
6308.18        0.0827821          1.28311
6318.18        -0.488292          1.30101
6328.18        -0.268411          1.30497
6338.18         0.399512          1.28317
6348.18         0.400212           1.3221
6358.18        -0.265563          1.27226
6368.18        -0.483349          1.32705
6378.18        0.0860577          1.27194
6388.18         0.514252          1.31681
6398.18         0.120827          1.28694
6408.18        -0.475832          1.29728
6418.18        -0.297127          1.30883
6428.18         0.377737          1.28055


==> data/vonkarman/mon_kvortex_AR_tol1e-2_p3_dtmax8.txt <==
T	cl	cd
947.192         0.468771          1.38945
948.997         0.353517          1.37392
950.848         0.213149          1.35565
952.754        0.0530914          1.33906
954.707        -0.117186          1.32896
956.722        -0.284906          1.32919
958.744        -0.432643          1.34087
960.724        -0.542519          1.36023
962.622         -0.60476          1.38002
964.458        -0.619352          1.39411
966.238        -0.591587           1.3997
968.022        -0.526742          1.39619
969.823        -0.429104          1.38458
971.658        -0.302905          1.36743
973.529        -0.153579          1.34915
975.456        0.0119032          1.33436
977.419         0.182484          1.32781
979.418         0.343327          1.33227
981.407         0.477501          1.34731
983.34         0.570202          1.36771
985.215         0.615418          1.38607
987.025         0.614905          1.39756
988.799         0.573971          1.39999
990.583         0.497596          1.39329
992.374         0.390548          1.37933
994.212         0.256891          1.36137
996.095         0.101764          1.34378
998.038       -0.0668648          1.33123
1000.04        -0.237549          1.32811
1002.06        -0.393131          1.33663
1004.06        -0.515682          1.35439
1005.98        -0.592445          1.37492
1007.83        -0.620567          1.39113
1009.62        -0.604708          1.39937
1011.39        -0.550391           1.3985
1013.19        -0.462084          1.38912
1015.02        -0.343686          1.37315
1016.86        -0.200769          1.35476
1018.78       -0.0390054          1.33832
1020.73         0.131654          1.32889
1022.72         0.297249          1.32988
1024.72          0.44141          1.34209
1026.67          0.54772          1.36169
1028.56         0.607386          1.38135
1030.38         0.620231          1.39523
1032.17         0.590862          1.40049
1033.94         0.524802           1.3965
1035.73         0.426851          1.38446
1037.55         0.300729          1.36725
1039.42         0.151435          1.34905
1041.35       -0.0145154          1.33437
1043.33        -0.186328          1.32801
1045.34        -0.348288          1.33296
1047.36        -0.482913          1.34843
1049.3        -0.574537          1.36899
1051.17        -0.617317          1.38705
1052.97        -0.614464          1.39796
1054.75        -0.571525          1.39994
1056.53        -0.493246          1.39306
1058.35        -0.383621          1.37877
1060.19        -0.247793          1.36065
1062.09       -0.0908632          1.34302
1064.02        0.0784068          1.33093
1066         0.247299          1.32843
1068         0.400088          1.33732
1069.97         0.519624          1.35533
1071.88         0.594238          1.37577
1073.73         0.621338          1.39188
1075.52         0.604524          1.40001
1077.28          0.54954           1.3989
1079.07         0.461016          1.38908
1080.88         0.343023          1.37307
1082.73         0.200294          1.35468
1084.64        0.0384149          1.33835
1086.6        -0.132727          1.32897
1088.61        -0.299707           1.3302
1090.64        -0.445079           1.3428
1092.6        -0.551226          1.36257
1094.49        -0.609286           1.3821
1096.32        -0.620086          1.39558
1098.1        -0.589015          1.40043
1099.88        -0.521228          1.39619
1101.68        -0.420941          1.38396
1103.52        -0.292539           1.3665
1105.39        -0.141343          1.34822
1107.32        0.0252882          1.33386
1109.29         0.195956          1.32806
1111.29         0.355593          1.33342
1113.27         0.487136          1.34916
1115.2         0.576358           1.3697
1117.06         0.617982          1.38769
1118.87         0.614209          1.39856
1120.64         0.570477           1.4003
1122.42         0.491635          1.39296
1124.22         0.382347          1.37854
1126.06         0.246805          1.36041
1127.94        0.0901876          1.34295
1129.89       -0.0791464          1.33091
1131.89        -0.249495          1.32856
1133.91        -0.403527          1.33787
1135.91        -0.523234          1.35609
1137.82        -0.596602          1.37654
1139.67        -0.621501          1.39231
1141.45        -0.602804          1.39995
1143.23        -0.545991          1.39847
1145.02        -0.455475          1.38856
1146.85        -0.335171          1.37224
1148.7        -0.190654          1.35379
1150.62       -0.0278397          1.33762
1152.57         0.143074          1.32875
1154.56         0.307883           1.3305
1156.56         0.450067          1.34338
1158.5         0.553503          1.36324
1160.39         0.610032          1.38269
1162.21         0.619951          1.39609
1163.99          0.58804          1.40074
1165.76         0.519714          1.39616
1167.55         0.419795          1.38368
1169.38         0.292018          1.36626
1171.24          0.14141          1.34811
1173.18       -0.0252547          1.33379
1175.16        -0.197053          1.32805
1177.18        -0.357874          1.33374
1179.19        -0.490164          1.34973
1181.13         -0.57881          1.37035
1182.99        -0.618582          1.38809
1184.79        -0.613063          1.39848
1186.56        -0.567813          1.39989
1188.35        -0.487504           1.3925
1190.17        -0.376092          1.37785
1192.01        -0.238845          1.35962
1193.91       -0.0808964          1.34216
1195.85        0.0887511          1.33053
1197.83         0.257122          1.32867
1199.83         0.408371          1.33822
1201.8         0.525424          1.35658
1203.69         0.597165          1.37693
1205.54         0.621492          1.39265
1207.33         0.602227          1.40025
1209.1         0.545114          1.39859
1210.88         0.454796          1.38833
1212.69         0.335237          1.37206
1214.55         0.191239          1.35365
1216.46        0.0285169          1.33758
1218.42        -0.142822          1.32872
1220.44        -0.308935          1.33064
1222.46        -0.452406           1.3438
1224.42        -0.555872          1.36377
1226.31        -0.611047          1.38307
1228.13        -0.619257          1.39609
1229.91        -0.585938          1.40041
1231.69        -0.516168          1.39567
1233.5        -0.414124          1.38305
1235.33        -0.284328          1.36543
1237.21        -0.132034          1.34723
1239.14        0.0351262          1.33325
1241.11         0.205523          1.32803
1243.11          0.36397          1.33405
1245.09         0.493351          1.35024
1247.01         0.579875          1.37081
1248.88         0.618776          1.38849
1250.68         0.612545          1.39887
1252.45         0.566708          1.40008
1254.23         0.486035          1.39226
1256.03         0.375104          1.37753
1257.87         0.238221          1.35931
1259.76        0.0806094          1.34203
1261.71       -0.0890641          1.33045
1263.72        -0.258871          1.32875
1265.73        -0.411408          1.33869
1267.73        -0.528644          1.35725
1269.64        -0.599158          1.37757
1271.48        -0.621384          1.39293
1273.26        -0.600332          1.40006
1275.04        -0.541442          1.39806
1276.83        -0.449089           1.3877
1278.66        -0.327237          1.37114
1280.52        -0.181447          1.35269
1282.44       -0.0178778          1.33682
1284.39          0.15306          1.32851
1286.39          0.31698          1.33094
1288.38         0.457252          1.34438
1290.33         0.558041          1.36443
1292.21         0.611738          1.38363
1294.02         0.619031          1.39658
1295.8         0.584844          1.40067
1297.58         0.514483          1.39556
1299.36         0.412787           1.3827
1301.19         0.283537          1.36511
1303.06         0.131783          1.34707
1305       -0.0354311          1.33315
1306.99        -0.207075          1.32803
1309.01        -0.366706          1.33442
1311.02         -0.49669          1.35087
1312.95        -0.582462          1.37152
1314.81        -0.619368          1.38891
1316.6        -0.611306          1.39879
1318.38        -0.563838          1.39964
1320.17        -0.481578          1.39177
1321.99         -0.36845          1.37677
1323.83        -0.229828          1.35848
1325.73       -0.0709163          1.34122
1327.67        0.0990481          1.33009
1329.66          0.26684          1.32891
1331.66         0.416489           1.3391
1333.62         0.531026          1.35781
1335.52         0.599885          1.37803
1337.36         0.621443          1.39333
1339.15         0.599729          1.40037
1340.91         0.540468          1.39816
1342.7         0.448332          1.38746
1344.51         0.327188          1.37094
1346.37         0.181901          1.35256
1348.29        0.0183366          1.33678
1350.25        -0.153193          1.32849
1352.27        -0.318393          1.33112
1354.29        -0.459862          1.34486
1356.25        -0.560556          1.36502
1358.13        -0.612772          1.38405
1359.94        -0.618329          1.39658
1361.72        -0.582705          1.40035
1363.51        -0.510893           1.3951
1365.31        -0.407029          1.38207
1367.15        -0.275786           1.3643
1369.04        -0.122352          1.34621
1370.97        0.0453584          1.33264
1372.94         0.215467          1.32805
1374.94         0.372659          1.33475
1376.92         0.499774          1.35141
1378.83         0.583495          1.37199
1380.7          0.61958          1.38932
1382.5         0.610811          1.39919
1384.26         0.562792          1.39985
1386.05         0.480229          1.39154
1387.85          0.36759          1.37648
1389.69         0.229298           1.3582
1391.59        0.0706372          1.34112
1393.54       -0.0994115          1.33003
1395.55        -0.268634          1.32901
1397.57         -0.41958           1.3396
1399.55        -0.534232          1.35849
1401.46        -0.601783          1.37866
1403.3        -0.621254          1.39359
1405.08        -0.597779          1.40019
1406.86        -0.536741          1.39764
1408.65        -0.442479          1.38683
1410.48        -0.319027          1.37003
1412.34         -0.17191          1.35159
1414.27      -0.00755813          1.33605
1416.22         0.163391          1.32833
1418.22          0.32637          1.33145
1420.21         0.464633          1.34548
1422.15         0.562677          1.36568
1424.03         0.613459          1.38463
1425.84         0.618061          1.39709
1427.62         0.581545          1.40062
1429.4         0.509102          1.39497
1431.18         0.405566          1.38171
1433.02         0.274789          1.36397
1434.89         0.121846          1.34604
1436.83       -0.0459227          1.33254
1438.82        -0.217365          1.32808
1440.84        -0.375742          1.33518
1442.85        -0.503322          1.35209
1444.78        -0.586128          1.37274
1446.63        -0.620109          1.38976
1448.42        -0.609452          1.39911
1450.2        -0.559716           1.3994
1451.99        -0.475457          1.39103
1453.81        -0.360574          1.37569
1455.65         -0.22053          1.35734
1457.56       -0.0606379          1.34031
1459.5         0.109629           1.3297
1461.49         0.276792          1.32921
1463.49          0.42475          1.34007
1465.45         0.536677          1.35909
1467.34         0.602578          1.37917
1469.18         0.621313          1.39403
1470.97         0.597113           1.4005
1472.73         0.535657          1.39773
1474.52         0.441658          1.38659
1476.34         0.318902          1.36982
1478.19         0.172307          1.35147
1480.12          0.00792          1.33601
1482.09        -0.163769          1.32831
1484.1        -0.327998          1.33168
1486.12        -0.467366          1.34598
1488.08        -0.565209           1.3663
1489.95         -0.61442          1.38505
1491.76        -0.617294          1.39708
1493.54        -0.579339          1.40029
1495.33        -0.505465          1.39452
1497.13        -0.399766          1.38108
1498.97        -0.267066          1.36318
1500.86        -0.112501           1.3452
1502.79        0.0557381          1.33208
1504.77         0.225513          1.32813
1506.77         0.381381          1.33552
1508.74         0.506158          1.35262
1510.65         0.587029          1.37319
1512.51         0.620278          1.39015
1514.31         0.608962          1.39949
1516.08         0.558749           1.3996
1517.86         0.474299          1.39081
1519.67          0.35996          1.37543
1521.51         0.220263          1.35709
1523.41        0.0605684          1.34023
1525.36        -0.109839          1.32965
1527.38        -0.278412          1.32933
1529.4        -0.427685          1.34056
1531.38        -0.539702          1.35975
1533.28        -0.604273          1.37975
1535.11           -0.621          1.39424
1536.89        -0.595116          1.40029
1538.67        -0.531942          1.39721
1540.47        -0.435779          1.38595
1542.3         -0.31075          1.36892
1544.17         -0.16233          1.35051
1546.09        0.0027677          1.33532
1548.05         0.173673          1.32819
1550.05         0.335652          1.33202
1552.04          0.47185           1.3466
1553.98          0.56713          1.36694
1555.85         0.615013          1.38561
1557.66         0.616952          1.39758
1559.44         0.578138          1.40054
1561.22         0.503649          1.39435
1563         0.398288          1.38072
1564.84         0.266002          1.36283
1566.72         0.111892          1.34504
1568.66       -0.0563903          1.33198
1570.66        -0.227555          1.32817
1572.67        -0.384621          1.33598
1574.68        -0.509756          1.35333
1576.6        -0.589592          1.37394
1578.45        -0.620679          1.39058
1580.24        -0.607458           1.3994
1582.02        -0.555473          1.39913
1583.81        -0.469231          1.39026
1585.63        -0.352618           1.3746
1587.48        -0.211161           1.3562
1589.39        -0.050322          1.33942
1591.33         0.120194          1.32935
1593.33         0.286669          1.32956
1595.32         0.432869          1.34107
1597.28         0.542147          1.36039
1599.17         0.605086          1.38029



==> data/vonkarman/mon_kvortex_Cash_tol1e-1_p3.txt <==
T	cl	cd
0      1.46688e-14     -3.02258e-14
0.1       0.00642877          15.5315
0.2      -0.00326805           15.592
0.3     -0.000437532          14.5938
0.4      0.000166556          13.6626
0.5     -0.000297115          12.8214
0.6     -6.02858e-05          11.9812
0.7     -0.000111129          11.1827
0.8     -7.60192e-05           10.414
0.9     -7.59187e-05          9.68263
1     -6.39211e-05          8.98726
1.1      -5.0572e-05          8.32913
1.2     -4.96107e-05          7.70812
1.3     -3.32859e-05          7.12337
1.4     -2.28994e-05          6.57442
1.5     -3.36031e-05          6.05979
1.6     -2.79972e-05          5.57847
1.7     -3.70292e-06          5.12894
1.8      1.75204e-06          4.70987
1.9     -1.79329e-05          4.31984
2     -2.33242e-05          3.95741
2.1      1.47769e-05          3.62115
2.2       3.4948e-05           3.3098
2.3     -9.23486e-06          3.02208
2.4      -1.3371e-05          2.75666
2.5      3.42536e-05          2.51235
2.6       8.2349e-06          2.28812
2.7     -2.61827e-05          2.08282
2.8      3.75362e-05          1.89535
2.9      7.17692e-05          1.72481
3      -5.9315e-06           1.5703
3.1     -6.10212e-05          1.43087
3.2     -9.39896e-06          1.30555
3.3      6.56978e-05          1.19353
3.4      7.08901e-05          1.09414
3.5      1.22765e-05          1.00666
3.6     -2.44079e-05         0.930208
3.7      2.60769e-05         0.863961
3.8      8.72781e-05         0.807379
3.9      1.37893e-05         0.759959
4     -0.000133534         0.720943
4.1     -0.000105969         0.689437
4.2      0.000124798         0.664846
4.3      0.000276862         0.646863
4.4      0.000164796         0.635019
4.5     -9.77034e-05         0.628616
4.6     -0.000289352         0.627022
4.7     -0.000242933         0.629727
4.8      3.91357e-05         0.636228
4.9      0.000280372         0.646108
5      0.000202693         0.659047
5.1     -4.26096e-05         0.674635
5.2     -8.29648e-05         0.692325
5.3      5.25719e-05         0.711686
5.4     -3.73086e-06         0.732606
5.5     -0.000256512         0.755035
5.6     -0.000247597         0.778546
5.7      0.000190542         0.802401
5.8      0.000557144         0.826153
5.9      0.000338494         0.849973
6     -0.000272224         0.874214
6.1     -0.000619304         0.898799
6.2     -0.000388362         0.923188
6.3      0.000108935         0.946892
6.4      0.000392325          0.96986
6.5      0.000311474         0.992345
6.6      5.96541e-05          1.01447
6.7     -0.000118094          1.03604
6.8     -0.000125517          1.05679
6.9     -1.69256e-05          1.07664
7      9.06057e-05          1.09563
7.1      0.000105842          1.11389
7.2      1.22696e-05          1.13154
7.30109     -0.000140744          1.14888
7.4039     -0.000264144          1.16596
7.50901     -0.000251563          1.18252
7.61674     -4.46973e-05          1.19826
7.72708      0.000253163          1.21324
7.83979      0.000388226          1.22786
7.9545      0.000208358          1.24237
8.07131     -0.000120478          1.25655
8.19096     -0.000274324          1.27008
8.31385     -0.000147183          1.28288
8.43971      2.83841e-05           1.2951
8.56868      1.38294e-05          1.30686
8.70131     -9.20297e-05          1.31799
8.83753     -2.11128e-05          1.32828
8.97743      0.000153534          1.33802
9.12163      2.48399e-05          1.34802
9.2697     -0.000375751           1.3585
9.42103     -0.000323329          1.36833
9.57664       0.00044267          1.37589
9.73675      0.000933606          1.38133
9.90116      0.000302437          1.38727
10.0707     -0.000639221          1.39563
10.2453     -0.000695613          1.40433
10.4256     -0.000292543          1.40974
10.6126     -0.000417554          1.41198
10.8068     -0.000441757          1.41504
11.0073      0.000675265          1.42093
11.2148       0.00165853          1.42692
11.4309      0.000398908          1.42988
11.654       -0.0018237          1.43053
11.8846      -0.00145527          1.43173
12.1254       0.00119176           1.4342
12.3761       0.00172849           1.4362
12.6351     -0.000525186          1.43641
12.9045      -0.00147617          1.43552
13.1865     -7.35848e-05          1.43461
13.4794      0.000831757          1.43371
13.7858      0.000554134          1.43257
14.108       3.4214e-06          1.43039
14.4453     -0.000719384          1.42637
14.8007     -0.000491722          1.42191
15.1741      0.000774915          1.41818
15.567      0.000510688          1.41354
15.9828     -0.000958604          1.40727
16.4217     -0.000475396          1.40093
16.8852       0.00100051          1.39505
17.3769      0.000294244          1.38729
17.8946     -0.000852441          1.37799
18.4472      2.09765e-05          1.37043
19.0354      0.000421363          1.36238
19.6656     -0.000323426          1.35216
20.3425      1.36282e-06          1.34265
21.0705       0.00027223          1.33309
21.8676     -0.000247531          1.32315
22.7384      3.00804e-05          1.31227
23.7071       5.9188e-05          1.29953
24.7788     -8.04272e-05          1.29015
25.9874       3.0411e-05          1.27652
27.3623      -4.4759e-05           1.2632
28.9499      2.00462e-05          1.24976
30.8506     -4.74574e-05          1.23375
33.2185     -1.22551e-05          1.21607
36.3025     -7.74597e-07          1.19572
40.5826      1.60854e-05           1.1712
47.0631     -9.33146e-06          1.14071
57.0631      -1.6073e-05          1.10447
67.0631      6.94516e-05          1.07992
77.0631     -3.17062e-06          1.05798
87.0631     -0.000215131           1.0375
97.0631     -0.000269288          1.02506
107.063     -0.000225667          1.01247
117.063     -0.000180043           1.0023
127.063     -0.000133374         0.993925
137.063     -5.94003e-05         0.986357
147.063      1.37284e-05         0.980034
157.063      4.00513e-05         0.974567
167.063      3.16897e-05         0.969829
177.063      6.20438e-05         0.965627
187.063       0.00019995         0.961942
197.063      0.000440188         0.958698
207.063      0.000684612         0.955787
217.063      0.000784374         0.953134
227.063      0.000630123         0.950692
237.063      0.000249209         0.948457
247.063     -0.000159547         0.946437
257.063     -0.000311717         0.944602
267.063      -2.2799e-05          0.94291
277.063      0.000623104         0.941343
287.063       0.00125567         0.939896
297.063       0.00140599         0.938563
307.063       0.00082191         0.937336
317.063     -0.000282497         0.936209
327.063      -0.00124923         0.935184
337.063      -0.00133439         0.934262
347.063     -0.000234964         0.933447
357.063       0.00155057         0.932763
367.063        0.0028435         0.932255
377.063       0.00245725         0.931992
387.063      7.91699e-05         0.932083
397.063      -0.00321361           0.9327
407.063      -0.00522632         0.934127
417.063       -0.0038731         0.936681
427.063       0.00109658         0.940775
437.063       0.00716395         0.947015
447.063       0.00981149         0.955713
457.063        0.0048128         0.967014
467.063      -0.00794566          0.98022
477.063       -0.0192697          0.99468
487.063       -0.0127687          1.00934
497.063        0.0149115          1.02291
507.063        0.0353339          1.03629
517.063         0.013084          1.04797
527.063       -0.0378057          1.05871
537.063       -0.0501201          1.06929
547.063          0.01039          1.07825
557.063        0.0747136          1.08821
567.063        0.0421551          1.09809
577.063       -0.0664144            1.106
587.063       -0.0990813          1.11762
597.063        0.0196403           1.1251
607.063         0.138142          1.13592
617.063        0.0622567          1.14551
627.063        -0.131293          1.14942
637.063        -0.153791           1.1662
647.063        0.0664842          1.16416
657.063         0.220718          1.17981
667.063        0.0492038          1.18271
677.063        -0.227435          1.18774
687.063        -0.184718          1.20332
697.063         0.152095          1.19413
707.063         0.290493          1.21988
717.063      -0.00864826          1.20687
727.063        -0.323999          1.22533
737.063        -0.164266           1.2283
747.063         0.259305          1.22157
757.063         0.313467          1.24891
767.063        -0.104333          1.22322
777.063        -0.384772          1.25548
787.063       -0.0911364           1.2389
797.063         0.353544          1.24696
807.063         0.276615          1.26134
817.063        -0.216168          1.23619
827.063        -0.396514          1.27309
837.063        0.0137201          1.24112
847.063         0.412965          1.26664
857.063         0.195051          1.26027
867.063        -0.319124           1.2499
877.063        -0.362321          1.27866
887.063          0.13036          1.24231
897.063         0.434038          1.27966
907.063        0.0892206          1.25406
917.063        -0.394217          1.26452
927.063        -0.289288           1.2749
937.063         0.244453          1.24736
947.063          0.41746          1.28561
957.063       -0.0281145          1.24819
967.063        -0.435187          1.27693
977.063        -0.189978          1.26573
987.063         0.340494          1.25721
997.063         0.364749          1.28416
1007.06        -0.148127          1.24617
1017.06        -0.442599           1.2851
1027.06       -0.0764798          1.25591
1037.06         0.406945          1.26917
1047.06         0.281326          1.27633
1057.06        -0.260594          1.25013
1067.06        -0.416469          1.28783
1077.06        0.0435348          1.24884
1087.06         0.440788          1.27965
1097.06         0.177131          1.26543
1107.06        -0.352427          1.25958
1117.06        -0.357147          1.28432
1127.06         0.163651          1.24685
1137.06         0.442475          1.28644
1147.06        0.0615902          1.25523
1157.06        -0.414011          1.27108
1167.06        -0.269525          1.27538
1177.06         0.274164          1.25134
1187.06          0.41129          1.28806
1197.06       -0.0590861          1.24845
1207.06        -0.443294          1.28097
1217.06        -0.163058          1.26417
1227.06         0.362352          1.26116
1237.06          0.34759          1.28359
1247.06        -0.178678          1.24715
1257.06        -0.440599          1.28706
1267.06       -0.0464063          1.25418
1277.06         0.419685          1.27257
1287.06         0.256813          1.27407
1297.06         -0.28705          1.25241
1307.06        -0.405031          1.28787
1317.06        0.0746051          1.24796
1327.06         0.444817          1.28204
1337.06         0.148549           1.2628
1347.06        -0.371582          1.26265
1357.06        -0.337376          1.28261
1367.06         0.193448          1.24747
1377.06         0.437939          1.28752
1387.06        0.0310317          1.25316
1397.06        -0.424744          1.27396
1407.06        -0.243784          1.27265
1417.06         0.299434          1.25352
1427.06         0.398108          1.28756
1437.06        -0.090124          1.24756
1447.06        -0.445778            1.283
1457.06        -0.133946          1.26141
1467.06         0.380179          1.26413
1477.06         0.326643          1.28156
1487.06        -0.208018          1.24789
1497.06        -0.434719          1.28785
1507.06       -0.0156456          1.25216
1517.06         0.429192           1.2753
1527.06           0.2304          1.27121
1537.06        -0.311424          1.25471
1547.06        -0.390658          1.28711
1557.06         0.105574          1.24723
1567.06         0.446158           1.2839
1577.06         0.119112          1.26007
1587.06        -0.388298          1.26562
1597.06        -0.315531           1.2804
1607.06         0.222329          1.24842
1617.06         0.430919          1.28811
1627.06      0.000152027          1.25126
1637.06        -0.433164          1.27659
1647.06        -0.216848          1.26974
1657.06         0.322918          1.25595
1667.06         0.382662          1.28658
1677.06        -0.120978          1.24702
1687.06        -0.446047           1.2847
1697.06        -0.104241          1.25875
1707.06         0.395821          1.26709
1717.06         0.303982           1.2792
1727.06        -0.236397          1.24906
1737.06        -0.426595          1.28824
1747.06        0.0153316          1.25041
1757.06         0.436561          1.27783
1767.06         0.202991          1.26829
1777.06        -0.333996          1.25727
1787.06        -0.374183          1.28593
1797.06         0.136278           1.2469
1807.06          0.44537          1.28546
1817.06        0.0891733           1.2575
1827.06        -0.402869          1.26857
1837.06        -0.292116          1.27791
1847.06         0.250148           1.2498
1857.06         0.421703           1.2883
1867.06       -0.0308858          1.24966
1877.06        -0.439488          1.27902
1887.06        -0.189014          1.26682
1897.06         0.344538          1.25863
1907.06         0.365183           1.2852
1917.06        -0.151486           1.2469
1927.06        -0.444197           1.2861
1937.06       -0.0740858          1.25627
1947.06         0.409325          1.27002
1957.06          0.27985           1.2766
1967.06        -0.263604          1.25065
1977.06        -0.416288          1.28824
1987.06        0.0464154          1.24897
1997.06         0.441847          1.28016
2007.06         0.174761          1.26539
2017.06        -0.354637          1.26004
2027.06        -0.355731          1.28436
2037.06         0.166545            1.247
2047.06         0.442456           1.2867
2057.06        0.0588312          1.25512
2067.06        -0.415308          1.27145
2077.06        -0.267321          1.27522
2087.06         0.276679          1.25159
2097.06         0.410309           1.2881
2107.06        -0.061978          1.24839
2117.06        -0.443733          1.28122
2127.06        -0.160426          1.26394
2137.06          0.36417          1.26147
2147.06         0.345784          1.28345
2157.06        -0.181463          1.24722
2167.06        -0.440208          1.28718
2177.06       -0.0435675            1.254
2187.06         0.420702          1.27285
2197.06         0.254427          1.27382
2207.06        -0.289411          1.25262
2217.06        -0.403813          1.28783
2227.06        0.0774963          1.24789
2237.06         0.445054          1.28224
2247.06         0.145842          1.26255
2257.06        -0.373242          1.26294
2267.06        -0.335426          1.28243
2277.06         0.196181          1.24754
2287.06         0.437391           1.2876
2297.06         0.028168          1.25297
2307.06        -0.425625          1.27422
2317.06        -0.241324          1.27238
2327.06           0.3017          1.25374
2337.06         0.396764          1.28749
2347.06       -0.0930073           1.2475
2357.06        -0.445896          1.28317
2367.06        -0.131204          1.26116
2377.06         0.381729          1.26441
2387.06         0.324602          1.28135
2397.06        -0.210704          1.24799
2407.06        -0.434057           1.2879
2417.06       -0.0127689          1.25199
2427.06         0.429968          1.27555
2437.06         0.227888          1.27094
2447.06        -0.313604          1.25494
2457.06        -0.389211          1.28702
2467.06         0.108447          1.24719
2477.06         0.446174          1.28406
2487.06         0.116344          1.25983
2497.06        -0.389745          1.26589
2507.06        -0.313414          1.28018
2517.06         0.224967          1.24853
2527.06         0.430153          1.28814
2537.06       -0.0027326           1.2511
2547.06        -0.433841          1.27682
2557.06        -0.214292          1.26947
2567.06         0.325012          1.25619
2577.06         0.381119          1.28647
2587.06        -0.123836          1.24699
2597.06        -0.445964          1.28485
2607.06        -0.101451          1.25851
2617.06         0.397168          1.26737
2627.06         0.301795          1.27897
2637.06        -0.238984          1.24919
2647.06        -0.425727          1.28826
2657.06        0.0182227          1.25026
2667.06         0.437141          1.27806
2677.06         0.200395          1.26802
2687.06        -0.336001          1.25752
2697.06        -0.372547           1.2858
2707.06         0.139117          1.24689
2717.06         0.445189          1.28558
2727.06        0.0863641          1.25727
2737.06        -0.404117          1.26884
2747.06        -0.289863          1.27767
2757.06         0.252676          1.24995
2767.06         0.420734           1.2883
2777.06         -0.03378          1.24953
2787.06        -0.439971          1.27923
2797.06        -0.186382          1.26655
2807.06         0.346451          1.25888
2817.06         0.363456          1.28506
2827.06        -0.154302          1.24691
2837.06        -0.443916          1.28622
2847.06       -0.0712584          1.25605
2857.06         0.410474          1.27029
2867.06         0.277535          1.27635
2877.06         -0.26607          1.25082
2887.06        -0.415217          1.28822
2897.06        0.0493111          1.24886
2907.06         0.442234          1.28036
2917.06         0.172096          1.26512
2927.06        -0.356457           1.2603
2937.06        -0.353917          1.28419
2947.06         0.169334          1.24703
2957.06         0.442076           1.2868
2967.06        0.0559886          1.25491
2977.06        -0.416357          1.27171
2987.06        -0.264949          1.27496
2997.06         0.279075          1.25177
3007.06         0.409138          1.28806
3017.06       -0.0648716          1.24829
3027.06        -0.444023          1.28141
3037.06         -0.15773          1.26368
3047.06         0.365893          1.26174
3057.06         0.343885          1.28327
3067.06         -0.18422          1.24727
3077.06        -0.439727          1.28726
3087.06       -0.0407105           1.2538
3097.06         0.421654          1.27311
3107.06         0.252001          1.27356
3117.06        -0.291734          1.25283
3127.06        -0.402543          1.28777
3137.06        0.0803856          1.24781
3147.06         0.445247          1.28242
3157.06         0.143118          1.26229
3167.06        -0.374868          1.26321
3177.06        -0.333446          1.28223
3187.06           0.1989          1.24761
3197.06         0.436809          1.28767
3207.06        0.0252997          1.25279
3217.06        -0.426479          1.27447
3227.06        -0.238848          1.27211
3237.06         0.303945          1.25395
3247.06         0.395395          1.28741
3257.06       -0.0958884          1.24743
3267.06        -0.445991          1.28334
3277.06        -0.128455           1.2609
3287.06         0.383256          1.26468
3297.06         0.322545          1.28114
3307.06        -0.213381          1.24808
3317.06        -0.433373          1.28795
3327.06      -0.00989021          1.25182
3337.06         0.430724          1.27579
3347.06         0.225366          1.27067
3357.06        -0.315768          1.25517
3367.06        -0.387745          1.28692
3377.06         0.111317          1.24714
3387.06         0.446172          1.28421
3397.06         0.113572          1.25958
3407.06        -0.391173          1.26617
3417.06        -0.311284          1.27996
3427.06         0.227596          1.24864
3437.06         0.429368          1.28817
3447.06      -0.00561855          1.25094
3457.06          -0.4345          1.27705
3467.06        -0.211729           1.2692
3477.06         0.327089          1.25643
3487.06         0.379558          1.28636
3497.06         -0.12669          1.24697
3507.06        -0.445863          1.28499
3517.06       -0.0986571          1.25827
3527.06         0.398497          1.26764
3537.06         0.299595          1.27873
3547.06        -0.241559          1.24933
3557.06        -0.424841          1.28827
3567.06        0.0211147          1.25012
3577.06         0.437703          1.27828
3587.06         0.197792          1.26775
3597.06         -0.33799          1.25777
3607.06        -0.370894          1.28567
3617.06         0.141953          1.24689
3627.06          0.44499          1.28571
3637.06        0.0835514          1.25704
3647.06        -0.405347          1.26911
3657.06        -0.287598          1.27742
3667.06         0.255193           1.2501
3677.06         0.419746          1.28829
3687.06       -0.0366746           1.2494
3697.06        -0.440436          1.27944
3707.06        -0.183744          1.26628
3717.06         0.348347          1.25914
3727.06         0.361713           1.2849
3737.06        -0.157114          1.24693
3747.06        -0.443617          1.28633
3757.06        -0.068428          1.25583
3767.06         0.411605          1.27056
3777.06         0.275209          1.27609
3787.06        -0.268523          1.25099
3797.06        -0.414128          1.28819
3807.06        0.0522067          1.24874
3817.06         0.442602          1.28056
3827.06         0.169425          1.26485
3837.06        -0.358259          1.26057
3847.06        -0.352086          1.28403
3857.06         0.172118          1.24707
3867.06         0.441677          1.28689
3877.06        0.0531433           1.2547
3887.06        -0.417389          1.27198
3897.06        -0.262566           1.2747
3907.06         0.281459          1.25196
3917.06         0.407949          1.28802
3927.06       -0.0677646           1.2482
3937.06        -0.444294           1.2816
3947.06        -0.155029          1.26342
3957.06         0.367598          1.26201
3967.06         0.341971          1.28308
3977.06        -0.186971          1.24733
3987.06        -0.439227          1.28734
3997.06       -0.0378512          1.25361
4007.06         0.422587          1.27337
4017.06         0.249565          1.27329
4027.06        -0.294044          1.25303
4037.06        -0.401254          1.28771
4047.06        0.0832736          1.24773
4057.06         0.445421           1.2826
4067.06          0.14039          1.26203
4077.06        -0.376476          1.26348
4087.06        -0.331451          1.28203
4097.06         0.201612          1.24769
4107.06         0.436208          1.28773
4117.06        0.0224294           1.2526
4127.06        -0.427314          1.27471
4137.06        -0.236364          1.27184
4147.06         0.306175          1.25417
4157.06         0.394008          1.28733
4167.06       -0.0987676          1.24737
4177.06        -0.446068          1.28351
4187.06        -0.125701          1.26065
4197.06         0.384765          1.26496
4207.06         0.320473          1.28093
4217.06         -0.21605          1.24818
4227.06        -0.432671            1.288
4237.06      -0.00700988          1.25164
4247.06         0.431462          1.27603
4257.06         0.222836           1.2704
4267.06        -0.317916           1.2554
4277.06        -0.386262          1.28682
4287.06         0.114184           1.2471
4297.06         0.446151          1.28436
4307.06         0.110795          1.25934
4317.06        -0.392583          1.26644
4327.06         -0.30914          1.27973
4337.06         0.230215          1.24876
4347.06         0.428565           1.2882
4357.06       -0.0085057          1.25078
4367.06        -0.435141          1.27729
4377.06        -0.209157          1.26893
4387.06          0.32915          1.25668
4397.06          0.37798          1.28624
4407.06        -0.129542          1.24695
4417.06        -0.445744          1.28513
4427.06       -0.0958595          1.25804
4437.06         0.399808          1.26792
4447.06         0.297382          1.27849
4457.06        -0.244125          1.24946
4467.06        -0.423935          1.28828
4477.06        0.0240075          1.24998
4487.06         0.438247           1.2785
4497.06         0.195182          1.26748
4507.06        -0.339961          1.25802
4517.06        -0.369223          1.28553
4527.06         0.144784          1.24688
4537.06         0.444772          1.28583
4547.06        0.0807353          1.25681
4557.06        -0.406558          1.26938
4567.06        -0.285322          1.27718
4577.06         0.257698          1.25026
4587.06         0.418739          1.28828
4597.06       -0.0395695          1.24927
4607.06        -0.440883          1.27966
4617.06          -0.1811          1.26601
4627.06         0.350226          1.25941
4637.06         0.359953          1.28475
4647.06        -0.159921          1.24695
4657.06        -0.443299          1.28644
4667.06       -0.0655946          1.25561
4677.06         0.412717          1.27082
4687.06         0.272872          1.27584
4697.06        -0.270963          1.25116
4707.06         -0.41302          1.28817
4717.06        0.0551022          1.24863
4727.06         0.442952          1.28076
4737.06         0.166748          1.26458
4747.06        -0.360042          1.26084
4757.06         -0.35024          1.28385
4767.06         0.174895          1.24711
4777.06         0.441259          1.28698
4787.06        0.0502953          1.25449
4797.06        -0.418402          1.27224
4807.06        -0.260173          1.27444
4817.06         0.283828          1.25215
4827.06         0.406741          1.28797
4837.06       -0.0706568           1.2481
4847.06        -0.444547          1.28179
4857.06        -0.152323          1.26315
4867.06         0.369286          1.26228
4877.06         0.340041          1.28289
4887.06        -0.189714          1.24739
4897.06        -0.438708          1.28742
4907.06       -0.0349896          1.25341
4917.06         0.423502          1.27362
4927.06         0.247119          1.27303
4937.06        -0.296339          1.25324
4947.06        -0.399947          1.28765
4957.06        0.0861603          1.24765
4967.06         0.445578          1.28278
4977.06         0.137656          1.26177
4987.06        -0.378065          1.26376
4997.06        -0.329442          1.28183
5007.06         0.204316          1.24777
5017.06         0.435588          1.28779
5027.06        0.0195572          1.25242
5037.06        -0.428131          1.27496
5047.06         -0.23387          1.27157
5057.06         0.308391          1.25439
5067.06         0.392603          1.28725
5077.06        -0.101645          1.24731
5087.06        -0.446127          1.28367
5097.06        -0.122943           1.2604
5107.06         0.386255          1.26524
5117.06         0.318388          1.28071
5127.06         -0.21871          1.24828
5137.06         -0.43195          1.28804
5147.06      -0.00412801          1.25148
5157.06         0.432182          1.27627
5167.06         0.220298          1.27013
5177.06        -0.320048          1.25563
5187.06         -0.38476          1.28672
5197.06         0.117049          1.24706
5207.06         0.446112          1.28451
5217.06         0.108015          1.25909
5227.06        -0.393974          1.26672
5237.06        -0.306983           1.2795
5247.06         0.232825          1.24888
5257.06         0.427742          1.28822
5267.06        -0.011394          1.25063
5277.06        -0.435763          1.27752
5287.06        -0.206579          1.26866
5297.06         0.331195          1.25692
5307.06         0.376385          1.28611
5317.06         -0.13239          1.24693
5327.06        -0.445606          1.28526
5337.06       -0.0930582           1.2578
5347.06         0.401099          1.26819
5357.06         0.295157          1.27825
5367.06        -0.246679           1.2496
5377.06        -0.423011          1.28829
5387.06        0.0269009          1.24984
5397.06         0.438773          1.27872
5407.06         0.192566          1.26721
5417.06        -0.341915          1.25828
5427.06        -0.367536          1.28539
5437.06         0.147611          1.24689
5447.06         0.444535          1.28596
5457.06         0.077916          1.25659
5467.06         -0.40775          1.26965
5477.06        -0.283034          1.27693
5487.06         0.260191          1.25042
5497.06         0.417713          1.28827
5507.06       -0.0424647          1.24915
5517.06        -0.441312          1.27986
5527.06        -0.178449          1.26574
5537.06         0.352087          1.25967
5547.06         0.358176          1.28459
5557.06        -0.162723          1.24697
5567.06        -0.442962          1.28654
5577.06       -0.0627582           1.2554
5587.06          0.41381          1.27109
5597.06         0.270524          1.27558
5607.06        -0.273391          1.25134
5617.06        -0.411894          1.28814
5627.06        0.0579973          1.24853
5637.06         0.443285          1.28096
5647.06         0.164065          1.26432
5657.06        -0.361808           1.2611
5667.06        -0.348378          1.28368
5677.06         0.177667          1.24715
5687.06         0.440822          1.28707
5697.06        0.0474448          1.25429
5707.06        -0.419397           1.2725
5717.06         -0.25777          1.27417
5727.06         0.286185          1.25235
5737.06         0.405514          1.28792
5747.06       -0.0735482          1.24801
5757.06        -0.444783          1.28198
5767.06        -0.149611          1.26289
5777.06         0.370955          1.26256
5787.06         0.338096           1.2827
5797.06        -0.192451          1.24745
5807.06        -0.438171          1.28749
5817.06       -0.0321257          1.25322
5827.06         0.424399          1.27387
5837.06         0.244665          1.27276
5847.06         -0.29862          1.25345
5857.06        -0.398621          1.28758
5867.06        0.0890456          1.24758
5877.06         0.445716          1.28295
5887.06         0.134918          1.26152
5897.06        -0.379636          1.26403
5907.06        -0.327419          1.28162
5917.06         0.207013          1.24786
5927.06          0.43495          1.28784
5937.06        0.0166831          1.25224
5947.06         -0.42893          1.27521
5957.06        -0.231369           1.2713
5967.06         0.310591          1.25462
5977.06         0.391179          1.28716
5987.06         -0.10452          1.24726
5997.06        -0.446167          1.28383
6007.06         -0.12018          1.26015
6017.06         0.387728          1.26551
6027.06         0.316289          1.28049
6037.06        -0.221361          1.24838
6047.06         -0.43121          1.28808
6057.06      -0.00124468          1.25131
6067.06         0.432883           1.2765
6077.06         0.217752          1.26986
6087.06        -0.322164          1.25587
6097.06        -0.383241          1.28661
6107.06         0.119911          1.24703
6117.06         0.446055          1.28466
6127.06          0.10523          1.25885
6137.06        -0.395347          1.26699
6147.06        -0.304814          1.27927
6157.06         0.235425          1.24901
6167.06           0.4269          1.28825
6177.06       -0.0142833          1.25048
6187.06        -0.436367          1.27774
6197.06        -0.203993          1.26838
6207.06         0.333223          1.25717
6217.06         0.374772          1.28599
6227.06        -0.135234          1.24691
6237.06         -0.44545           1.2854
6247.06       -0.0902534          1.25757
6257.06         0.402373          1.26846
6267.06          0.29292          1.27801
6277.06        -0.249223          1.24975
6287.06        -0.422068          1.28829
6297.06        0.0297949           1.2497
6307.06         0.439281          1.27894
6317.06         0.189943          1.26694
6327.06        -0.343853          1.25854
6337.06        -0.365832          1.28525
6347.06         0.150434          1.24689
6357.06          0.44428          1.28607
6367.06        0.0750935          1.25636
6377.06        -0.408925          1.26992
6387.06        -0.280734          1.27668
6397.06         0.262673          1.25058
6407.06         0.416669          1.28826
6417.06       -0.0453599          1.24903
6427.06        -0.441723          1.28007
6437.06        -0.175792          1.26547
6447.06          0.35393          1.25993
6457.06         0.356384          1.28443
6467.06        -0.165519            1.247
6477.06        -0.442607          1.28665
6487.06       -0.0599189          1.25518
6497.06         0.414885          1.27135
6507.06         0.268165          1.27532
6517.06        -0.275806          1.25152
6527.06        -0.410748           1.2881
6537.06         0.060892          1.24842
6547.06         0.443599          1.28116
6557.06         0.161377          1.26405
6567.06        -0.363557          1.26137
6577.06        -0.346501           1.2835
6587.06         0.180433           1.2472
6597.06         0.440367          1.28716
6607.06        0.0445917          1.25409
6617.06        -0.420373          1.27276
6627.06        -0.255358          1.27391
6637.06         0.288527          1.25254
6647.06         0.404269          1.28787
6657.06       -0.0764386          1.24793
6667.06           -0.445          1.28216
6677.06        -0.146895          1.26263
6687.06         0.372605          1.26283
6697.06         0.336136          1.28251
6707.06        -0.195181          1.24752
6717.06        -0.437615          1.28756
6727.06       -0.0292597          1.25303
6737.06         0.425277          1.27413
6747.06         0.242201          1.27249
6757.06        -0.300886          1.25366
6767.06        -0.397277           1.2875
6777.06        0.0919293          1.24751
6787.06         0.445836          1.28312
6797.06         0.132175          1.26126
6807.06        -0.381188          1.26431
6817.06        -0.325381          1.28142
6827.06         0.209701          1.24795
6837.06         0.434292           1.2879
6847.06        0.0138072          1.25206
6857.06         -0.42971          1.27545
6867.06        -0.228859          1.27103
6877.06         0.312776          1.25484
6887.06         0.389738          1.28707
6897.06        -0.107393          1.24721
6907.06         -0.44619          1.28399
6917.06        -0.117413          1.25991
6927.06         0.389181          1.26579
6937.06         0.314177          1.28027
6947.06        -0.224003          1.24849
6957.06        -0.430451          1.28812
6967.06       0.00164003          1.25115
6977.06         0.433567          1.27674
6987.06         0.215198          1.26958
6997.06        -0.324264          1.25611
7007.06        -0.381705           1.2865
7017.06          0.12277            1.247
7027.06         0.445979          1.28481
7037.06         0.102442          1.25861
7047.06        -0.396701          1.26727
7057.06        -0.302631          1.27904
7067.06         0.238015          1.24914
7077.06          0.42604          1.28826
7087.06       -0.0171736          1.25033
7097.06        -0.436954          1.27797
7107.06          -0.2014          1.26811
7117.06         0.335234          1.25742
7127.06         0.373142          1.28586
7137.06        -0.138075           1.2469
7147.06        -0.445276          1.28553
7157.06        -0.087445          1.25734
7167.06         0.403628          1.26874
7177.06         0.290671          1.27777
7187.06        -0.251755           1.2499
7197.06        -0.421105          1.28829
7207.06        0.0326895          1.24957
7217.06         0.439771          1.27916
7227.06         0.187313          1.26666
7237.06        -0.345773          1.25879
7247.06        -0.364112           1.2851
7257.06         0.153252           1.2469
7267.06         0.444006          1.28619
7277.06        0.0722677          1.25614
7287.06         -0.41008          1.27019
7297.06        -0.278424          1.27643
7307.06         0.265142          1.25075
7317.06         0.415605          1.28824
7327.06       -0.0482552          1.24891
7337.06        -0.442116          1.28028
7347.06        -0.173129          1.26521
7357.06         0.355756           1.2602
7367.06         0.354575          1.28427
7377.06         -0.16831          1.24703
7387.06        -0.442234          1.28675
7397.06       -0.0570768          1.25497
7407.06         0.415942          1.27162
7417.06         0.265796          1.27507
7427.06        -0.278207          1.25171
7437.06        -0.409584          1.28806
7447.06        0.0637862          1.24832
7457.06         0.443895          1.28135
7467.06         0.158683          1.26379
7477.06        -0.365287          1.26164
7487.06        -0.344607          1.28332
7497.06         0.183192          1.24725
7507.06         0.439893          1.28724
7517.06        0.0417361          1.25389
7527.06        -0.421332          1.27301
7537.06        -0.252935          1.27365
7547.06         0.290856          1.25274
7557.06         0.403005          1.28781
7567.06        -0.079328          1.24784
7577.06        -0.445199          1.28234
7587.06        -0.144173          1.26237
7597.06         0.374238           1.2631
7607.06         0.334162          1.28232
7617.06        -0.197903          1.24759
7627.06        -0.437039          1.28763
7637.06       -0.0263916          1.25284
7647.06         0.426138          1.27438
7657.06         0.239728          1.27222
7667.06        -0.303137          1.25388
7677.06        -0.395915          1.28743
7687.06        0.0948113          1.24745
7697.06         0.445938          1.28329
7707.06         0.129428          1.26101
7717.06        -0.382723          1.26458
7727.06        -0.323329          1.28121
7737.06         0.212381          1.24804
7747.06         0.433616          1.28795
7757.06        0.0109297          1.25189
7767.06        -0.430473          1.27569
7777.06         -0.22634          1.27076
7787.06         0.314945          1.25507
7797.06         0.388279          1.28697
7807.06        -0.110264          1.24716
7817.06        -0.446194          1.28414
7827.06        -0.114642          1.25966
7837.06         0.390616          1.26606
7847.06         0.312051          1.28005
7857.06        -0.226635          1.24861
7867.06        -0.429673          1.28815
7877.06       0.00452604          1.25099
7887.06         0.434232          1.27697
7897.06         0.212637          1.26931
7907.06        -0.326348          1.25635
7917.06        -0.380151          1.28639
7927.06         0.125625          1.24697
7937.06         0.445885          1.28495
7947.06          0.09965          1.25837
7957.06        -0.398037          1.26754
7967.06        -0.300436          1.27881
7977.06         0.240594          1.24927
7987.06          0.42516          1.28828
7997.06       -0.0200648          1.25018
8007.06        -0.437522          1.27819
8017.06          -0.1988          1.26784
8027.06         0.337228          1.25767
8037.06         0.371494          1.28573
8047.06        -0.140911           1.2469
8057.06        -0.445083          1.28565
8067.06       -0.0846332          1.25711
8077.06         0.404864          1.26901
8087.06          0.28841          1.27753
8097.06        -0.254277          1.25005
8107.06        -0.420124          1.28828
8117.06        0.0355844          1.24944
8127.06         0.440242          1.27937
8137.06         0.184677          1.26639
8147.06        -0.347675          1.25905
8157.06        -0.362375          1.28495
8167.06         0.156066          1.24692
8177.06         0.443714           1.2863
8187.06        0.0694389          1.25592
8197.06        -0.411217          1.27046
8207.06        -0.276102          1.27618
8217.06         0.267599          1.25092
8227.06         0.414523          1.28821
8237.06       -0.0511505          1.24879
8247.06        -0.442491          1.28048
8257.06         -0.17046          1.26494
8267.06         0.357564          1.26046
8277.06          0.35275           1.2841
8287.06        -0.171096          1.24706
8297.06        -0.441841          1.28684
8307.06        -0.054232          1.25476
8317.06         0.416981          1.27188
8327.06         0.263417          1.27481
8337.06        -0.280596           1.2519
8347.06        -0.408402          1.28802
8357.06        0.0666798          1.24822
8367.06         0.444174          1.28154
8377.06         0.155984          1.26352
8387.06        -0.366999          1.26192
8397.06        -0.342699          1.28314
8407.06         0.185945           1.2473
8417.06           0.4394          1.28732
8427.06        0.0388782          1.25369
8437.06        -0.422271          1.27327
8447.06        -0.250503          1.27338
8457.06          0.29317          1.25295
8467.06         0.401723          1.28775
8477.06       -0.0822162          1.24776
8487.06         -0.44538          1.28252
8497.06        -0.141446          1.26211
8507.06         0.375852          1.26338
8517.06         0.332172          1.28212
8527.06        -0.200618          1.24767
8537.06        -0.436446          1.28769
8547.06       -0.0235215          1.25266
8557.06          0.42698          1.27463
8567.06         0.237247          1.27196
8577.06        -0.305374           1.2541
8587.06        -0.394534          1.28735
8597.06        0.0976914          1.24738
8607.06         0.446022          1.28346
8617.06         0.126676          1.26076
8627.06        -0.384239          1.26486
8637.06        -0.321263            1.281
8647.06         0.215052          1.24813
8657.06         0.432921          1.28799
8667.06       0.00805047          1.25172
8677.06        -0.431217          1.27593
8687.06        -0.223814          1.27049
8697.06         0.317098          1.25531
8707.06         0.386802          1.28687
8717.06        -0.113132          1.24712
8727.06         -0.44618           1.2843
8737.06        -0.111867          1.25941
8747.06         0.392033          1.26634
8757.06         0.309912          1.27983
8767.06        -0.229258          1.24872
8777.06        -0.428876          1.28818
8787.06       0.00741329          1.25083
8797.06          0.43488          1.27721
8807.06         0.210068          1.26904
8817.06        -0.328415          1.25659
8827.06        -0.378579          1.28627
8837.06         0.128478          1.24695
8847.06         0.445773          1.28509
8857.06        0.0968541          1.25814
8867.06        -0.399354          1.26782
8877.06        -0.298229          1.27857
8887.06         0.243163          1.24941
8897.06         0.424262          1.28829
8907.06       -0.0229567          1.25004
8917.06        -0.438073          1.27842
8927.06        -0.196193          1.26757
8937.06         0.339206          1.25792
8947.06          0.36983          1.28559
8957.06        -0.143744          1.24689
8967.06        -0.444871          1.28578
8977.06        -0.081818          1.25688
8987.06         0.406082          1.26928
8997.06         0.286138          1.27728
9007.06        -0.256787          1.25021
9017.06        -0.419125          1.28828
9027.06        0.0384797          1.24931
9037.06         0.440696          1.27959
9047.06         0.182034          1.26612
9057.06        -0.349561          1.25931
9067.06        -0.360621          1.28479
9077.06         0.158874          1.24693
9087.06         0.443403          1.28641
9097.06        0.0666071           1.2557
9107.06        -0.412336          1.27072
9117.06        -0.273769          1.27592
9127.06         0.270044          1.25109
9137.06         0.413422          1.28819
9147.06       -0.0540455          1.24868
9157.06        -0.442848          1.28068
9167.06        -0.167785          1.26467
9177.06         0.359355          1.26073
9187.06         0.350909          1.28393
9197.06        -0.173876           1.2471
9207.06         -0.44143          1.28694
9217.06       -0.0513845          1.25456
9227.06         0.418001          1.27214
9237.06         0.261027          1.27455
9247.06        -0.282971          1.25209
9257.06        -0.407201          1.28798
9267.06        0.0695727          1.24813
9277.06         0.444434          1.28173
9287.06          0.15328          1.26326
9297.06        -0.368693          1.26219
9307.06        -0.340775          1.28295
9317.06         0.188691          1.24736
9327.06         0.438889           1.2874
9337.06         0.036018           1.2535
9347.06        -0.423193          1.27352
9357.06        -0.248062          1.27312
9367.06          0.29547          1.25316
9377.06         0.400422          1.28768
9387.06       -0.0851031          1.24769
9397.06        -0.445543           1.2827
9407.06        -0.138714          1.26186
9417.06         0.377448          1.26365
9427.06         0.330168          1.28192
9437.06        -0.203325          1.24775
9447.06        -0.435833          1.28775
9457.06       -0.0206494          1.25248
9467.06         0.427803          1.27487
9477.06         0.234756          1.27169
9487.06        -0.307595          1.25432
9497.06        -0.393136          1.28727
9507.06          0.10057          1.24733
9517.06         0.446088          1.28362


==> data/vonkarman/mon_kvortex_Cash_tol1e-2_p3_dtmax8.txt <==
T	cl	cd
979.674        -0.413721           1.3835
980.902        -0.328449          1.37199
982.142        -0.232341          1.35953
983.432        -0.124507          1.34733
984.723       -0.0114342          1.33743
986.03          0.10449          1.33106
987.37         0.220766          1.32937
988.708         0.329646          1.33296
990.036         0.426019          1.34142
991.349         0.505641          1.35344
992.63          0.56522          1.36692
993.888         0.604135          1.37983
995.117         0.622374          1.39044
996.308         0.621297          1.39767
997.49         0.602498           1.4012
998.661          0.56747          1.40075
999.855         0.516238          1.39633
1001.04         0.451649          1.38854
1002.25         0.373102          1.37797
1003.49          0.28151          1.36572
1004.74          0.18043          1.35337
1006.02        0.0698792          1.34217
1007.33       -0.0459793          1.33384
1008.67        -0.163967          1.32969
1010.02        -0.278303          1.33077
1011.37        -0.382782          1.33719
1012.72        -0.472719          1.34805
1014.02        -0.541767          1.36106
1015.29        -0.589831           1.3743
1016.52        -0.617064          1.38597
1017.73        -0.624421          1.39478
1018.9        -0.613657          1.39994
1020.09         -0.58567          1.40135
1021.28          -0.5414          1.39882
1022.47        -0.482124          1.39257
1023.69        -0.407995          1.38305
1024.92        -0.321791           1.3714
1026.17        -0.224586          1.35887
1027.46        -0.115923          1.34674
1028.75      -0.00248229          1.33703
1030.06         0.113812          1.33095
1031.4         0.229924          1.32965
1032.73         0.338089          1.33365
1034.06         0.433406          1.34246
1035.37         0.511628           1.3547
1036.65         0.569645          1.36821
1037.9         0.607013          1.38104
1039.13         0.623719          1.39142
1040.32         0.621264          1.39839
1041.5         0.601191          1.40163
1042.67         0.564936          1.40088
1043.86         0.512553          1.39618
1045.05         0.446976          1.38816
1046.26         0.367278           1.3774
1047.5         0.274846          1.36508
1048.75         0.172993          1.35274
1050.04        0.0617487          1.34166
1051.35       -0.0544107          1.33357
1052.69        -0.172537          1.32976
1054.04        -0.286373          1.33123
1055.39        -0.390113          1.33801
1056.74        -0.478757          1.34911
1058.03        -0.546332           1.3622
1059.3        -0.592945           1.3754
1060.53        -0.618778          1.38692
1061.73        -0.624822           1.3955
1062.9        -0.612873          1.40042
1064.09        -0.583721          1.40157
1065.28        -0.538394          1.39878
1066.47        -0.478082          1.39228
1067.7        -0.402979          1.38256
1068.92        -0.316037           1.3708
1070.17        -0.217941          1.35822
1071.46        -0.108669          1.34617
1072.75        0.0050336          1.33665
1074.06         0.121585          1.33084
1075.41         0.237479          1.32988
1076.74         0.344994          1.33422
1078.07          0.43938          1.34331
1079.37         0.516397          1.35572
1080.65         0.573094          1.36926
1081.9          0.60916          1.38199
1083.12         0.624587          1.39217
1084.31         0.620981          1.39892
1085.49         0.599851          1.40191
1086.66         0.562569          1.40091
1087.86         0.509247          1.39597
1089.04         0.442843          1.38777
1090.25         0.362194          1.37685
1091.5         0.269087          1.36447
1092.75         0.166596          1.35215
1094.04        0.0548087          1.34119
1095.35        -0.061577          1.33332
1096.69        -0.179772           1.3298
1098.04        -0.293142          1.33159
1099.39        -0.396217          1.33869
1100.73         -0.48372          1.34998
1102.03        -0.550034          1.36314
1103.29          -0.5954          1.37629
1104.52        -0.620032          1.38768
1105.72         -0.62495          1.39605
1106.89        -0.611978          1.40076
1108.07        -0.581823          1.40167
1109.26        -0.535586          1.39865
1110.46        -0.474379          1.39195
1111.69        -0.398448          1.38206
1112.91        -0.310879          1.37022
1114.16        -0.212018          1.35761
1115.45        -0.102271          1.34564
1116.74        0.0116328          1.33629
1118.06         0.128364          1.33072
1119.4         0.244007          1.33006
1120.73          0.35091          1.33469
1122.06          0.44444          1.34403
1123.36         0.520371          1.35656
1124.64         0.575894          1.37011
1125.89         0.610797          1.38275
1127.11         0.625091          1.39274
1128.29         0.620463          1.39931
1129.47         0.598396          1.40207
1130.64         0.560195          1.40085
1131.84         0.506055          1.39571
1133.02         0.438914          1.38734
1134.24          0.35744          1.37629
1135.48         0.263761          1.36387
1136.73         0.160722          1.35158
1138.03        0.0485049          1.34073
1139.34       -0.0680405          1.33306
1140.68        -0.186229           1.3298
1142.03        -0.299126          1.33189
1143.38        -0.401551          1.33925
1144.72        -0.487976          1.35071
1146.01        -0.553136          1.36392
1147.27        -0.597357          1.37702
1148.5        -0.620891          1.38828
1149.7        -0.624784          1.39646
1150.87        -0.610876          1.40097
1152.05        -0.579806          1.40168
1153.24        -0.532746          1.39846
1154.44        -0.470726          1.39156
1155.67        -0.394062          1.38153
1156.89        -0.305937          1.36962
1158.15          -0.2064          1.35698
1159.44       -0.0962751           1.3451
1160.73        0.0177774          1.33592
1162.05         0.134623          1.33057
1163.39         0.249969          1.33019
1164.72          0.35626          1.33509
1166.04         0.448955          1.34464
1167.35         0.523848          1.35729
1168.62         0.578264          1.37083
1169.87         0.612071          1.38337
1171.09         0.625307           1.3932
1172.27         0.619721          1.39958
1173.45         0.596782          1.40214
1174.62          0.55772          1.40071
1175.82         0.502831          1.39537
1177         0.434999          1.38685
1178.22          0.35277          1.37568
1179.46          0.25858          1.36323
1180.72         0.155043          1.35098
1182.01         0.042464          1.34025
1183.32       -0.0742019          1.33277
1184.66        -0.192334          1.32977
1186.01        -0.304741          1.33214
1187.37         -0.40651          1.33976
1188.71        -0.491874          1.35136
1190        -0.555925          1.36461
1191.25        -0.599044          1.37765
1192.48        -0.621524          1.38879
1193.68        -0.624437          1.39678
1194.85         -0.60963           1.4011
1196.03        -0.577686          1.40161
1197.22         -0.52984          1.39819
1198.42         -0.46704          1.39111
1199.65        -0.389688          1.38095
1200.87        -0.301036          1.36897
1202.13        -0.200855          1.35633
1203.42       -0.0904023          1.34455
1204.71        0.0237775          1.33554
1206.03         0.140705          1.33042
1207.37         0.255727          1.33031
1208.71         0.361399          1.33547
1210.03         0.453259          1.34522
1211.33         0.527125          1.35797
1212.6         0.580457           1.3715
1213.85         0.613189          1.38395
1215.07         0.625393           1.3936
1216.25         0.618872          1.39979
1217.43         0.595084          1.40215
1218.6         0.555173          1.40051
1219.79         0.499565          1.39499
1220.98         0.431049          1.38632
1222.2         0.348088          1.37504
1223.44         0.253409          1.36257
1224.7         0.149384          1.35035
1225.99          0.03647          1.33976
1227.31       -0.0803076          1.33249
1228.65        -0.198356          1.32975
1230        -0.310265           1.3324
1231.35        -0.411366          1.34027
1232.69        -0.495661          1.35201
1233.98        -0.558616           1.3653
1235.23        -0.600641          1.37827
1236.46        -0.622077          1.38927
1237.65        -0.624024          1.39707
1238.82        -0.608324          1.40121
1240.01        -0.575516          1.40151
1241.2         -0.52689          1.39789
1242.4        -0.463314          1.39063
1243.63        -0.385286          1.38034
1244.85        -0.296108          1.36831
1246.11         -0.19528          1.35566
1247.41       -0.0845213          1.34399
1248.7        0.0297891          1.33515
1250.02         0.146791          1.33027
1251.36         0.261471          1.33044
1252.69         0.366516          1.33586
1254.01         0.457532          1.34581
1255.32         0.530365          1.35866
1256.58         0.582614          1.37217
1257.83         0.614268          1.38451
1259.04         0.625446          1.39399
1260.23         0.617989              1.4
1261.4         0.593352          1.40214
1262.58         0.552586          1.40029
1263.77         0.496265          1.39459
1264.96         0.427052          1.38577
1266.18         0.343362          1.37439
1267.42         0.248191           1.3619
1268.68         0.143666          1.34973
1269.98        0.0304276          1.33927
1271.29       -0.0864678          1.33221
1272.64        -0.204413          1.32974
1273.99        -0.315818          1.33268
1275.34        -0.416235           1.3408
1276.68        -0.499444          1.35267
1277.96        -0.561299          1.36599
1279.22        -0.602222          1.37889
1280.44        -0.622607          1.38975
1281.63        -0.623586          1.39736
1282.8        -0.606984           1.4013
1283.99        -0.573305           1.4014
1285.18        -0.523893          1.39758
1286.38        -0.459529          1.39014
1287.61        -0.380828          1.37972
1288.84         -0.29111          1.36764
1290.1        -0.189627          1.35499
1291.39       -0.0785753          1.34343
1292.68        0.0358744          1.33478
1294         0.152942          1.33014
1295.35         0.267259          1.33059
1296.68         0.371665          1.33627
1298         0.461819          1.34642
1299.3         0.533603          1.35936
1300.57          0.58476          1.37285
1301.82         0.615323          1.38508
1303.02          0.62547          1.39438
1304.21         0.617069          1.40019
1305.38         0.591577          1.40213
1306.56         0.549944          1.40007
1307.75         0.492914          1.39419
1308.94         0.422984          1.38521
1310.16         0.338566          1.37373
1311.41         0.242902          1.36123
1312.67         0.137867          1.34912
1313.97        0.0243167           1.3388
1315.28       -0.0926996          1.33195
1316.63        -0.210518          1.32976
1317.98        -0.321409          1.33298
1319.33        -0.421118          1.34135
1320.66        -0.503218          1.35335
1321.95        -0.563966          1.36669
1323.2        -0.603778          1.37952
1324.42        -0.623105          1.39024
1325.61        -0.623113          1.39765
1326.78          -0.6056           1.4014
1327.97        -0.571045          1.40128
1329.16        -0.520842          1.39726
1330.36        -0.455682          1.38965
1331.59        -0.376313           1.3791
1332.82        -0.286043          1.36697
1334.08        -0.183901          1.35433
1335.38       -0.0725721          1.34289
1336.67        0.0420234          1.33442
1337.99         0.159144          1.33002
1339.33         0.273077          1.33075
1340.67          0.37683           1.3367
1341.99         0.466104          1.34705
1343.28         0.536824          1.36007
1344.55         0.586883          1.37354
1345.8         0.616345          1.38565
1347         0.625459          1.39477
1348.19          0.61611          1.40039
1349.36          0.58976          1.40211
1350.54         0.547251          1.39984
1351.73         0.489516          1.39377
1352.92         0.418854          1.38465
1354.15         0.333715          1.37307
1355.39         0.237557          1.36056
1356.65         0.132003           1.3485
1357.95        0.0181554          1.33833
1359.27       -0.0989838           1.3317
1360.62        -0.216648          1.32979
1361.96        -0.327017          1.33329
1363.32        -0.425995          1.34191
1364.65         -0.50697          1.35403
1365.93        -0.566605           1.3674
1367.18        -0.605302          1.38014
1368.41        -0.623565          1.39072
1369.59        -0.622603          1.39794
1370.76        -0.604172          1.40148
1371.95        -0.568742          1.40116
1373.14        -0.517743          1.39694
1374.35        -0.451782          1.38915
1375.57        -0.371752          1.37848
1376.8        -0.280919           1.3663
1378.07         -0.17812          1.35366
1379.36       -0.0665307          1.34235
1380.66        0.0482161          1.33407
1381.98         0.165375          1.32992
1383.32         0.278903          1.33094
1384.65         0.381989          1.33715
1385.97         0.470368           1.3477
1387.27         0.540013          1.36079
1388.53          0.58897          1.37423
1389.78         0.617324          1.38622
1390.98         0.625408          1.39516
1392.17         0.615109          1.40058
1393.34         0.587901          1.40209
1394.52         0.544512          1.39961
1395.71         0.486078          1.39336
1396.9         0.414671          1.38409
1398.13         0.328821          1.37241
1399.37         0.232169           1.3599
1400.64         0.126093          1.34789
1401.94        0.0119645          1.33788
1403.26        -0.105298          1.33147
1404.61        -0.222779          1.32984
1405.95        -0.332619          1.33363
1407.31        -0.430843          1.34249
1408.64        -0.510681          1.35473
1409.92        -0.569202          1.36811
1411.16         -0.60678          1.38077
1412.39         -0.62398           1.3912
1413.57        -0.622051          1.39822
1414.74          -0.6027          1.40157
1415.93        -0.566395          1.40103
1417.12        -0.514601          1.39661
1418.33        -0.447837          1.38864
1419.56        -0.367157          1.37786
1420.78        -0.275752          1.36562
1422.05        -0.172302            1.353
1423.35        -0.060469          1.34182
1424.64         0.054433          1.33373
1425.97         0.171611          1.32984
1427.31         0.284714          1.33114
1428.64         0.387123          1.33761
1429.96         0.474593          1.34835
1431.26         0.543155          1.36152
1432.52         0.591009          1.37492
1433.76         0.618253          1.38679
1434.97         0.625312          1.39554
1436.15         0.614065          1.40076
1437.32            0.586          1.40206
1438.5         0.541729          1.39936
1439.69         0.482604          1.39294
1440.88          0.41044          1.38351
1442.12         0.323893          1.37175
1443.36         0.226748          1.35924
1444.62          0.12015          1.34729
1445.93       0.00575833          1.33743
1447.24        -0.111625          1.33125
1448.6        -0.228895           1.3299
1449.94        -0.338199          1.33398
1451.3        -0.435644          1.34308
1452.62        -0.514338          1.35543
1453.9        -0.571745          1.36882
1455.15        -0.608207           1.3814
1456.37        -0.624343          1.39167
1457.55        -0.621454          1.39849
1458.72        -0.601181          1.40164
1459.91        -0.564006          1.40089
1461.1        -0.511416          1.39627
1462.31         -0.44385          1.38813
1463.54        -0.362532          1.37723
1464.77        -0.270546          1.36495
1466.04        -0.166456          1.35235
1467.33        -0.054396           1.3413
1468.63        0.0606636          1.33341
1469.96          0.17784          1.32978
1471.3           0.2905          1.33136
1472.63         0.392219          1.33809
1473.95         0.478767          1.34901
1475.24         0.546239          1.36225
1476.5         0.592992          1.37561
1477.75         0.619125          1.38734
1478.95         0.625165          1.39592
1480.13         0.612974          1.40093
1481.3         0.584053          1.40202
1482.49         0.538903          1.39911
1483.67         0.479093          1.39251
1484.86         0.406164          1.38293
1486.1         0.318934          1.37109
1487.34         0.221299          1.35857
1488.61         0.114181           1.3467
1489.91     -0.000456842            1.337
1491.23        -0.117957          1.33104
1492.58        -0.234986          1.32998
1493.93        -0.343748          1.33435
1495.29        -0.440391          1.34368
1496.61        -0.517934          1.35614
1497.89        -0.574228          1.36953
1499.13        -0.609577          1.38201
1500.35        -0.624653          1.39213
1501.53        -0.620808          1.39876
1502.7        -0.599613           1.4017
1503.89        -0.561573          1.40074
1505.08        -0.508187          1.39592
1506.29        -0.439821          1.38761
1507.52        -0.357878           1.3766
1508.75        -0.265302          1.36427
1510.03        -0.160586           1.3517
1511.32       -0.0483149          1.34079
1512.62        0.0669041          1.33309
1513.95         0.184057          1.32972
1515.29         0.296254           1.3316
1516.62         0.397272          1.33858
1517.94         0.482887          1.34968
1519.23         0.549265          1.36298
1520.49         0.594917           1.3763
1521.73         0.619939          1.38789
1522.93         0.624966          1.39628
1524.11         0.611835          1.40109
1525.28         0.582059          1.40196
1526.47         0.536034          1.39884
1527.65         0.475545          1.39207
1528.85         0.401842          1.38235
1530.08         0.313946          1.37042
1531.33         0.215821          1.35791
1532.6         0.108186          1.34611
1533.9       -0.0066803          1.33658
1535.22        -0.124294          1.33085
1536.57        -0.241052          1.33008
1537.92        -0.349265          1.33473
1539.28        -0.445082          1.34429
1540.6        -0.521471          1.35684
1541.87        -0.576651          1.37024
1543.11        -0.610889          1.38263
1544.33        -0.624907          1.39257
1545.51        -0.620112          1.39901
1546.68        -0.597995          1.40175
1547.87        -0.559096          1.40058
1549.06        -0.504914          1.39556
1550.28         -0.43575          1.38707
1551.51        -0.353195          1.37596
1552.74         -0.26002           1.3636
1554.01        -0.154694          1.35106
1555.31       -0.0422248          1.34029
1556.6        0.0731547          1.33279
1557.94          0.19026          1.32969
1559.28         0.301977          1.33185
1560.61         0.402283          1.33908
1561.92         0.486952          1.35036
1563.21          0.55223          1.36371
1564.47         0.596783          1.37698
1565.71         0.620695          1.38842
1566.91         0.624715          1.39663
1568.09         0.610647          1.40124
1569.26         0.580018           1.4019
1570.45         0.533122          1.39856
1571.63         0.471958          1.39162
1572.83         0.397474          1.38175
1574.07         0.308927          1.36975
1575.31         0.210312          1.35725
1576.58         0.102166          1.34552
1577.89       -0.0129139          1.33616
1579.21        -0.130635          1.33068
1580.56        -0.247094          1.33019
1581.91        -0.354751          1.33512
1583.27        -0.449715          1.34491
1584.58        -0.524949          1.35755
1585.85        -0.579014          1.37094
1587.1        -0.612143          1.38323
1588.31        -0.625106          1.39301
1589.49        -0.619366          1.39925
1590.67        -0.596326          1.40179
1591.85        -0.556572           1.4004
1593.05        -0.501595          1.39519
1594.26        -0.431637          1.38653
1595.49         -0.34848          1.37532
1596.72        -0.254695          1.36292
1598        -0.148779          1.35042
1599.29       -0.0361236          1.33979
1600.59        0.0794166           1.3325


==> data/vonkarman/mon_kvortex_HW_tol1e-1_p3.txt <==
T	cl	cd
0      1.46688e-14     -3.02258e-14
0.1        0.0165343          17.3452
0.2        0.0133606          16.3145
0.3        0.0140563          14.8602
0.4       0.00782896          13.7218
0.5       0.00267178          12.8216
0.6      0.000539291          11.9791
0.7      0.000413145          11.1832
0.8      0.000329941          10.4151
0.9     -0.000537166          9.68601
1      9.54539e-06          8.98926
1.1      0.000561844          8.33072
1.2      -0.00018717          7.71014
1.3     -0.000152019          7.12403
1.4      0.000432093          6.57609
1.5     -0.000247995          6.06008
1.6      0.000263562          5.58069
1.7     -0.000195517          5.12813
1.8      0.000261828          4.71154
1.9      3.69919e-06          4.31923
2     -0.000373939          3.95893
2.1      0.000735288          3.62005
2.2     -0.000160418          3.31067
2.3     -0.000504675          3.02215
2.4       0.00089503          2.75586
2.5     -0.000221937          2.51303
2.6     -0.000350948          2.28733
2.7       0.00033892          2.08288
2.8      0.000118938          1.89516
2.9      3.52722e-05          1.72411
3     -1.24961e-05          1.56979
3.1      3.55435e-05          1.43132
3.2     -3.93211e-06          1.30448
3.3     -0.000185621          1.19356
3.4      0.000638739           1.0933
3.5     -0.000152115           1.0059
3.6     -0.000560269         0.930798
3.7      0.000523078         0.862931
3.8      0.000675824         0.806035
3.9     -0.000677761         0.760704
4      -0.00061944         0.720489
4.1      0.000688434         0.688123
4.2     -5.08546e-05         0.665069
4.3     -2.44495e-05         0.646712
4.4       0.00100378         0.634308
4.50153     -0.000159657         0.628296
4.60581      -0.00150059         0.626673
4.71339     -0.000291484         0.630056
4.82415        0.0015301         0.638007
4.93851      0.000296322         0.649958
5.05641      -0.00165778         0.667835
5.17725      0.000567041         0.688494
5.30231       0.00161981          0.71073
5.43084      -0.00143326         0.738734
5.56461      -0.00124531         0.771244
5.7031       0.00163782         0.802663
5.84734      0.000731464         0.836372
5.99807      -0.00130039         0.873468
6.15525     -0.000145728         0.913059
6.31952      0.000182816         0.950235
6.4913      0.000416058         0.990242
6.66976     -0.000141045          1.02942
6.85627      -0.00014636          1.06768
7.05091      4.80549e-05          1.10484
7.25435      0.000292911          1.14001
7.46816     -0.000914626          1.17674
7.69181      0.000616028          1.20759
7.92499      0.000228104          1.23839
8.16829     -0.000659065          1.26772
8.42096      0.000477199          1.29264
8.68541     -0.000355132          1.31663
8.96152      0.000153783          1.33657
9.25083     -0.000354035          1.35649
9.55328      0.000264346          1.37597
9.86679      0.000847375          1.38383
10.1945      -0.00145236          1.40324
10.5389      0.000470824          1.41082
10.9012      -0.00106647          1.41649
11.2848       0.00294863          1.42954
11.688      -0.00360624          1.42938
12.1166       0.00246537          1.43432
12.5689     -0.000815081          1.43671
13.0502     -0.000272978           1.4346
13.5581       0.00022902          1.43321
14.0993      0.000884365          1.43121
14.679      -0.00199901          1.42209
15.2959       0.00231381          1.41795
15.9544       -0.0020348          1.40738
16.6568       0.00103875          1.39717
17.4073     -6.49338e-05          1.38783
18.2105     -0.000296786          1.37276
19.067       0.00015507          1.36161
19.9897      -0.00018825          1.34771
20.9853       0.00059669          1.33495
22.0598       -0.0011349           1.3206
23.2346      0.000538085          1.30148
24.5164      0.000893142          1.30142
25.9109     -0.000587193          1.26892
27.4359     -0.000685226          1.26379
29.1371     -0.000519453          1.25052
31.06      0.000908113          1.23128
33.265       0.00114354          1.21677
35.8018     -0.000408196          1.19759
38.7322     -0.000437889          1.17968
42.177     -0.000523128          1.16348
46.4238     -0.000114997          1.14533
52.4835      6.99727e-05          1.12126
62.4835      2.37221e-05          1.08975
72.4835      5.53643e-05          1.07355
82.4835     -6.07891e-05          1.03912
92.4835     -0.000228494          1.02808
102.483     -0.000230917          1.02786
112.483     -0.000343629          1.00888
122.483     -0.000416371         0.993697
132.483     -0.000296861         0.987216
142.483     -1.20326e-06         0.982918
152.483      0.000263145         0.978178
162.483      0.000362641         0.972558
172.483      0.000227608         0.967839
182.483      2.95408e-05         0.963506
192.483     -5.32365e-05         0.960184
202.483      0.000133603         0.957005
212.483      0.000597841         0.954331
222.483       0.00108996          0.95179
232.483       0.00118848          0.94938
242.483       0.00068137         0.947341
252.483      -0.00024238         0.945454
262.483      -0.00104443         0.943693
272.483       -0.0010599         0.942071
282.483     -6.79602e-06         0.940626
292.483       0.00167789         0.939287
302.483        0.0029288         0.938067
312.483       0.00264503          0.93699
322.483      0.000522293         0.936095
332.483      -0.00247699         0.935415
342.483      -0.00440439         0.935005
352.483       -0.0034515         0.935003
362.483      0.000671166         0.935663
372.483       0.00591223         0.937259
382.483       0.00854776         0.940032
392.483       0.00538598         0.944796
402.483      -0.00370335         0.952915
412.483       -0.0142702         0.964553
422.483       -0.0170988         0.979267
432.483      -0.00240206         0.996589
442.483         0.025418          1.01616
452.483        0.0339182          1.03563
462.483      -0.00630281          1.05316
472.483       -0.0571657          1.06885
482.483       -0.0360083          1.08288
492.483         0.055007          1.09579
502.483        0.0868662          1.11006
512.483       -0.0209101          1.12158
522.483        -0.130437          1.13483
532.483       -0.0434242           1.1488
542.483         0.150924          1.16031
552.483         0.129169          1.18093
562.483        -0.138093          1.18429
572.483        -0.227657          1.21438
582.483        0.0805478          1.20835
592.483         0.315863           1.2404
602.483        0.0251649          1.23767
612.43        -0.373996          1.26303
622.333        -0.175091          1.26943
631.91         0.357064          1.27446
641.311          0.37363          1.31153
650.381        -0.184538          1.27657
659.116         -0.52648           1.3392
667.702        -0.168991          1.30959
675.92          0.42751          1.31352
684.041         0.516319          1.36669
691.862        0.0160316          1.30904
699.472        -0.523158          1.34169
707.082        -0.501477          1.37774
714.421        0.0241577          1.31438
721.605         0.542451          1.35157
728.905         0.524834          1.38653
735.958        0.0203334          1.32256
742.938        -0.518478          1.34811
750.031        -0.569819           1.3944
756.951        -0.113247          1.33353
763.793         0.455359           1.3381
770.749          0.61303          1.39792
777.583          0.23385          1.34865
784.282        -0.346963          1.32707
791.171        -0.634076           1.3943
798.015        -0.359378          1.36737
804.701          0.21433          1.32096
811.527         0.618873          1.38216
818.383         0.469685          1.38465
825.046       -0.0643611          1.32343
831.75        -0.560087          1.36281
838.608        -0.560639          1.39729
845.319       -0.0932368          1.33434
851.999         0.463594          1.34349
858.83         0.616744          1.40088
865.554         0.245428          1.35123
872.161        -0.329662            1.328
878.961          -0.6336          1.39402
885.752        -0.383729          1.37099
892.386         0.178723          1.32171
899.126         0.605543          1.37801
905.954         0.497657          1.38837
912.598       -0.0168789          1.32554
919.273         -0.53273          1.35736
926.115        -0.581367          1.39883
932.828        -0.142023          1.33867
939.495         0.424915          1.33835
946.296         0.626482          1.39959
953.013         0.293614          1.35751
959.608          -0.2797          1.32487
966.353        -0.628788          1.38948
973.145        -0.428774          1.37756
979.764         0.118351          1.32238
986.418         0.580998          1.37012
993.238         0.537021          1.39375
999.895        0.0515956          1.33078
1006.54        -0.489664            1.349
1013.37        -0.606233          1.40044
1020.08        -0.210785           1.3471
1026.7          0.36374          1.33192
1033.49         0.633766          1.39631
1040.21         0.358395          1.36729
1046.8         -0.20635          1.32293
1053.47        -0.612598          1.38124
1060.26        -0.486123          1.38644
1066.87        0.0332016          1.32595
1073.47         0.538187          1.35912
1080.28         0.579415          1.39885
1086.97         0.138277          1.33921
1093.58         -0.42507           1.3391
1100.4        -0.627386          1.39989
1107.13        -0.291815           1.3581
1113.74         0.284105          1.32629
1120.54         0.631028          1.39025
1127.32         0.423642          1.37749
1133.93        -0.126343           1.3231
1140.6        -0.586115          1.37193
1147.41        -0.533596          1.39337
1154.07       -0.0429887          1.33112
1160.71         0.495695          1.35052
1167.52          0.60543          1.40086
1174.23         0.204796          1.34699
1180.83        -0.368675          1.33276
1187.64        -0.634993          1.39731
1194.41        -0.349644          1.36652
1201.04         0.221375          1.32396
1207.81         0.619806          1.38384
1214.63         0.470005          1.38467
1221.25        -0.061686          1.32501
1227.92         -0.55779          1.36403
1234.75        -0.564696          1.39729
1241.45        -0.101843          1.33621
1248.11          0.45687          1.34394
1254.91         0.620576          1.40081
1261.62         0.257992          1.35379
1268.21        -0.317617          1.32846
1274.98        -0.634519          1.39334
1281.76        -0.398135           1.3737
1288.38         0.161038          1.32321
1295.08         0.600266          1.37618
1301.9         0.512625           1.3909
1308.53       0.00676659          1.32853
1315.19        -0.519662          1.35525
1322.01        -0.592854          1.39996
1328.71        -0.168951          1.34303
1335.35         0.402648          1.33655
1342.13         0.632097          1.39884
1348.83         0.322488           1.3626
1355.41        -0.248378          1.32465
1362.11        -0.624127          1.38628
1368.88        -0.457446          1.38254
1375.48         0.077301          1.32457
1382.09         0.561885          1.36492
1388.89         0.561226          1.39721
1395.55        0.0976793          1.33555
1402.17        -0.456964          1.34391
1408.98          -0.6202           1.4008
1415.68        -0.257089          1.35367
1422.29         0.319267          1.32867
1429.07         0.634438          1.39333
1435.82         0.398083          1.37376
1442.41        -0.158858          1.32296
1449.07        -0.598173          1.37584
1455.87        -0.516792          1.39119
1462.5        -0.014827          1.32918
1469.11         0.512053          1.35366
1475.92          0.59725          1.40054
1482.62         0.181515           1.3443
1489.22        -0.389168          1.33488
1496.04        -0.633365          1.39852
1502.79        -0.329701           1.3637
1509.41         0.243855          1.32462
1516.2         0.624844          1.38633
1523.01         0.453554          1.38224
1529.63       -0.0856151          1.32416
1536.3        -0.569037          1.36697
1543.12        -0.553655          1.39602
1549.81       -0.0796614          1.33422
1556.46         0.472334          1.34639
1563.28         0.615224          1.40098
1569.99         0.237295          1.35112
1576.58        -0.338078             1.33
1583.37        -0.635397          1.39506
1590.15        -0.378909          1.37086
1596.77         0.185812          1.32332
1603.51         0.609194           1.3794
1610.33          0.49551          1.38845
1616.96       -0.0216979          1.32688
1623.62        -0.536462          1.35889
1630.45        -0.581696          1.39902
1637.15        -0.140489             1.34
1643.81         0.426843          1.33959
1650.6          0.62806           1.3999
1657.3         0.295137          1.35878
1663.88        -0.278595          1.32602
1670.61        -0.629868          1.38952
1677.39        -0.432694          1.37885
1683.99         0.113376          1.32364
1690.63          0.57962          1.36972
1697.44          0.54213          1.39487
1704.09        0.0599572          1.33232
1710.72        -0.484468          1.34848
1717.53        -0.610449          1.40085
1724.23        -0.221621          1.34917
1730.84         0.353949          1.33149
1737.62          0.63528           1.3959
1744.34         0.369621          1.36947
1750.92        -0.193521           1.3232
1757.58        -0.609528          1.37995
1764.36        -0.496227          1.38826
1770.97        0.0180026          1.32718
1777.57         0.530335          1.35748
1784.37         0.586251          1.39975
1791.06         0.153442          1.34114
1797.66        -0.412878          1.33769
1804.48        -0.630226          1.39963
1811.21        -0.305884          1.36032
1817.83         0.269503          1.32568
1824.62         0.629341          1.38896
1831.41         0.434945          1.37941
1838.03        -0.111383          1.32348
1844.69         -0.58018          1.37013
1851.51        -0.541356          1.39449
1858.18       -0.0566661          1.33229
1864.82         0.487265          1.34896
1871.64         0.609283            1.401
1878.34         0.216853          1.34856
1884.94        -0.357511          1.33168
1891.75        -0.635378          1.39654
1898.52        -0.360414          1.36815
1905.14         0.208547          1.32366
1911.91         0.616254          1.38225
1918.72         0.479255          1.38608
1925.35       -0.0474568          1.32561
1932.02        -0.550461          1.36218
1938.85        -0.570856          1.39795
1945.55        -0.115343          1.33749
1952.21          0.44673          1.34238
1959.01         0.623366          1.40054
1965.72         0.270811          1.35549
1972.31        -0.304387          1.32753
1979.07        -0.633267          1.39208
1985.85         -0.41005          1.37547
1992.46         0.144961          1.32324
1999.14         0.593698          1.37399
2005.95         0.523029          1.39233
2012.59        0.0249705          1.32972
2019.23        -0.508105           1.3529
2026.06        -0.599317          1.40038
2032.75        -0.187127          1.34507
2039.38          0.38631           1.3347
2046.16         0.633787          1.39794
2052.87          0.33935          1.36502
2059.44        -0.229108          1.32399
2066.12        -0.619527          1.38409
2072.9        -0.471957          1.38469
2079.5        0.0554613          1.32538
2086.09         0.550513           1.3621
2092.9           0.5713          1.39832
2099.56         0.119092          1.33758
2106.17        -0.440493          1.34143
2112.99        -0.624647           1.4005
2119.7        -0.276245          1.35623
2126.31         0.300048          1.32737
2133.1         0.633001          1.39174
2139.87         0.412628          1.37598
2146.47        -0.140571          1.32305
2153.13        -0.591591          1.37365
2159.93        -0.526632          1.39255
2166.57       -0.0311087          1.33033
2173.2         0.502683          1.35182
2180.01         0.602143          1.40079
2186.72         0.195131          1.34591
2193.31         -0.37724           1.3336
2200.13        -0.634411          1.39784
2206.89        -0.341369          1.36539
2213.51         0.230777           1.3242
2220.3         0.621998          1.38488
2227.11         0.463083          1.38368
2233.73        -0.071827          1.32463
2240.41        -0.562618          1.36525
2247.23        -0.560013          1.39676
2253.92       -0.0923181          1.33534
2260.58         0.463602          1.34497
2267.39          0.61828          1.40089
2274.1         0.248967          1.35262
2280.69        -0.326596          1.32909
2287.48        -0.634974           1.3941
2294.25        -0.389677          1.37245
2300.88         0.172043          1.32322
2307.59         0.604354           1.3776
2314.41         0.505079          1.38983
2321.04      -0.00592055          1.32776
2327.7          -0.5273          1.35686
2334.53        -0.587969          1.39957
2341.23        -0.156183          1.34164
2347.88         0.413695          1.33789
2354.66         0.630446          1.39935
2361.36         0.310281          1.36088
2367.94        -0.262005          1.32522
2374.65        -0.626926          1.38776
2381.43        -0.446526          1.38091
2388.03        0.0933877           1.3241
2394.65         0.569967          1.36704
2401.45         0.553066          1.39624
2408.11        0.0811794          1.33408
2414.73        -0.469231          1.34588
2421.54        -0.616222          1.40089
2428.24        -0.241831           1.3517
2434.85         0.334328          1.32982
2441.63         0.635083          1.39449
2448.36         0.386134          1.37195
2454.95        -0.173562            1.323
2461.61        -0.603165          1.37759
2468.4        -0.508402          1.39001
2475.02      -0.00128303          1.32831
2481.62         0.519671          1.35521
2488.43         0.592916          1.40026
2495.12         0.170095          1.34298
2501.72        -0.398944          1.33599
2508.54        -0.632242          1.39901
2515.29        -0.320004          1.36232
2521.9         0.254447          1.32502
2528.7         0.626869          1.38745
2535.5         0.445856          1.38107
2542.12        -0.096451          1.32385
2548.79        -0.573853          1.36831
2555.61         -0.54855           1.3954
2562.29       -0.0698998          1.33339
2568.94         0.478811          1.34748
2575.75         0.612758          1.40101
2582.46         0.228496          1.35001
2589.06        -0.346547          1.33071
2595.86        -0.635502          1.39573
2602.63        -0.370884          1.36968
2609.26         0.195818          1.32344
2616.01         0.612446          1.38067
2622.82         0.488411          1.38742
2629.45       -0.0331039          1.32629
2636.12        -0.542806          1.36035
2642.95         -0.57698          1.39857
2649.65        -0.129266          1.33886
2656.31         0.435903          1.34082
2663.1         0.626088          1.40022
2669.81         0.284258          1.35729
2676.39        -0.290263          1.32667
2683.13        -0.631587           1.3907
2689.91        -0.422606          1.37734
2696.52         0.127629          1.32341
2703.18          0.58617          1.37164
2709.99         0.533776          1.39378
2716.63          0.04436          1.33111
2723.27        -0.495242          1.35043
2730.09        -0.605727           1.4007
2736.78        -0.206385          1.34732
2743.4         0.368442          1.33285
2750.18         0.634909          1.39686
2756.89         0.356573          1.36753
2763.47        -0.209018          1.32348
2770.14        -0.614108          1.38176
2776.91        -0.486075          1.38677
2783.52        0.0338187          1.32635
2790.11         0.538944          1.35939
2796.91         0.580283          1.39921
2803.59         0.139296          1.33963
2810.19         -0.42443          1.33919
2817.01         -0.62816          1.40005
2823.74        -0.293802          1.35863
2830.35           0.2821          1.32632
2837.14         0.631063          1.39015
2843.92         0.425802          1.37801
2850.53        -0.123538          1.32326
2857.2        -0.585078          1.37161
2864.01        -0.535345          1.39371
2870.67       -0.0460164          1.33145
2877.3         0.493819          1.35015
2884.12         0.606379          1.40094
2890.82         0.207703          1.34743
2897.42        -0.365934          1.33247
2904.23        -0.635082          1.39712
2911        -0.352315          1.36697
2917.63         0.218143          1.32387
2924.4         0.618875          1.38341
2931.21          0.47229          1.38505
2937.84       -0.0581044          1.32516
2944.51        -0.555902          1.36353
2951.34        -0.566183          1.39745
2958.03        -0.105182          1.33653
2964.7         0.454335          1.34352
2971.5         0.621204          1.40072
2978.21          0.26109           1.3542
2984.8        -0.314385          1.32821
2991.57        -0.634179          1.39302
2998.35        -0.400964          1.37412
3004.97         0.157203           1.3232
3011.66         0.598693          1.37563
3018.48         0.515076          1.39123
3025.11        0.0110654           1.3288
3031.76        -0.516948          1.35468
3038.59        -0.594372          1.40006
3045.29        -0.173199           1.3435
3051.93         0.398858           1.3361
3058.7         0.632515          1.39863
3065.41         0.326443          1.36316
3071.98        -0.243878          1.32448
3078.68        -0.623091          1.38576
3085.45        -0.460886          1.38305
3092.05        0.0721474          1.32475
3098.65         0.559225          1.36424
3105.46          0.56368          1.39748
3112.12         0.102807          1.33602
3118.73        -0.453067           1.3433
3125.55        -0.621324          1.40074
3132.25        -0.261725          1.35428
3138.86         0.314643          1.32834
3145.64         0.634148          1.39296
3152.4         0.401633           1.3743
3158.99        -0.154433          1.32297
3165.65        -0.596615          1.37531
3172.44        -0.519223          1.39153
3179.08       -0.0188093          1.32946
3185.69         0.509783           1.3532
3192.51         0.598475          1.40061
3199.21         0.184847          1.34469
3205.81        -0.386276          1.33456
3212.62        -0.633649          1.39836
3219.38        -0.332544          1.36411
3226         0.240702          1.32451
3232.79         0.624192          1.38598
3239.6         0.455849          1.38259
3246.22        -0.082331          1.32427
3252.89        -0.567537          1.36656
3259.72        -0.555183           1.3962
3266.4       -0.0826532          1.33448
3273.06         0.470303          1.34605
3279.87          0.61596          1.40097
3286.58          0.24003          1.35147
3293.17        -0.335412          1.32978
3299.96        -0.635326          1.39484
3306.74         -0.38142          1.37123
3313.36         0.182634          1.32329
3320.1         0.608113          1.37899
3326.91          0.49774          1.38878
3333.54        -0.018061          1.32707
3340.21        -0.534388          1.35842
3347.04        -0.583167          1.39915
3353.74        -0.144091          1.34037
3360.39         0.423872          1.33919
3367.18         0.628645          1.39979
3373.88         0.298624          1.35926
3380.46         -0.27481          1.32583
3387.19        -0.629246          1.38912
3393.97        -0.435904          1.37933
3400.57         0.108781          1.32373
3407.2         0.577445           1.3691
3414.01         0.544724           1.3952
3420.66        0.0649051          1.33272
3427.29        -0.480973          1.34787
3434.1        -0.611862          1.40088


==> data/vonkarman/mon_kvortex_HW_tol1e-2_p3_dtmax8.txt <==
T	cl	cd
972.823        -0.162823          1.35019
974.931        0.0220491          1.33518
977.075          0.21095          1.33079
979.252         0.384719          1.33799
981.521         0.525483          1.35744
983.854         0.609394          1.38191
986.045         0.624157          1.39933
988.186         0.579835          1.40336
990.287          0.48639          1.39412
992.392         0.351921          1.37492
994.456         0.190233          1.35324
996.535       0.00941163          1.33724
998.659        -0.179128          1.33096
1000.82        -0.356699          1.33602
1003.1        -0.506088          1.35373
1005.45        -0.601286          1.37827
1007.65        -0.626248          1.39744
1009.82        -0.590017          1.40337
1011.95        -0.502068          1.39625
1014.06        -0.372233          1.37838
1016.15        -0.211616          1.35609
1018.24       -0.0317414          1.33861
1020.37         0.158165          1.33111
1022.53         0.337324          1.33481
1024.76         0.489865          1.35098
1027.08         0.592395          1.37511
1029.28         0.626877          1.39549
1031.47         0.599051          1.40391
1033.61         0.517645          1.39828
1035.72          0.39322          1.38117
1037.77         0.239258          1.35939
1039.83        0.0637248          1.34119
1041.94        -0.123591          1.33186
1044.07        -0.304987          1.33332
1046.31        -0.465924          1.34732
1048.64        -0.580033          1.37094
1050.96        -0.626193          1.39328
1053.09        -0.607194          1.40347
1055.18        -0.535757          1.39985
1057.27        -0.419551          1.38531
1059.36        -0.269014          1.36361
1061.43       -0.0947793          1.34389
1063.56        0.0945993          1.33261
1065.71         0.279824          1.33227
1067.93         0.444738          1.34438
1070.24         0.566878          1.36735
1072.58          0.62406          1.39069
1074.76          0.61332          1.40326
1076.88         0.547237          1.40137
1078.96          0.43709          1.38764
1081.01         0.292373          1.36662
1083.06          0.12306          1.34644
1085.15       -0.0618821          1.33395
1087.27        -0.247605          1.33167
1089.49        -0.418443          1.34138
1091.8        -0.550466          1.36301
1094.13        -0.619428           1.3872
1096.28        -0.620126           1.4018
1098.4        -0.564853          1.40241
1100.5        -0.461684          1.39125
1102.59        -0.320559          1.37097
1104.68        -0.151709          1.34943
1106.8        0.0345468          1.33499
1108.94         0.223358          1.33119
1111.13         0.396292          1.33921
1113.41         0.534428           1.3595
1115.75         0.613782          1.38402
1117.94         0.623751          1.40065
1120.07         0.575355          1.40357
1122.16         0.479005          1.39349
1124.25         0.342516          1.37388
1126.32         0.179208          1.35229
1128.4      -0.00271004          1.33681
1130.52        -0.191289          1.33117
1132.69        -0.368114          1.33699
1134.97          -0.5149          1.35548
1137.32        -0.605751          1.38015
1139.52        -0.626308          1.39864
1141.68        -0.586409          1.40361
1143.81        -0.495416          1.39572
1145.92        -0.363269          1.37732
1148.01        -0.200908            1.355
1150.1       -0.0197586          1.33799
1152.23         0.170172          1.33115
1154.39          0.34829          1.33559
1156.63         0.498475          1.35252
1158.95          0.59709          1.37684
1161.15         0.627281          1.39668
1163.32          0.59587          1.40417
1165.45         0.511762          1.39774
1167.56         0.384902          1.38012
1169.62         0.229138          1.35825
1171.68        0.0522853          1.34043
1173.79         -0.13554           1.3317
1175.93        -0.316235          1.33388
1178.18        -0.474984           1.3487
1180.51        -0.585308          1.37263
1182.73        -0.626563          1.39403
1184.91        -0.605001          1.40352
1187.03        -0.529828          1.39956
1189.14         -0.41007          1.38406
1191.23        -0.256957          1.36214
1193.3       -0.0815813          1.34272
1195.43         0.107964          1.33223
1197.58         0.291861          1.33271
1199.8         0.454161          1.34571
1202.11         0.572387          1.36888
1204.43          0.62513          1.39181
1206.61         0.610722           1.4036
1208.73         0.541566           1.4009
1210.81         0.428744           1.3865
1212.86         0.282506          1.36526
1214.91         0.112204          1.34548
1217       -0.0730921          1.33353
1219.12        -0.257994          1.33186
1221.34        -0.427402          1.34233
1223.66        -0.556379          1.36446
1225.9        -0.619878          1.38783
1228.09        -0.618798          1.40188
1230.23        -0.560462          1.40224
1232.34        -0.454229          1.39027
1234.44        -0.310824          1.36961
1236.53        -0.140817          1.34825
1238.65        0.0460113          1.33439
1240.79         0.234045          1.33126
1242.98         0.405205          1.34012
1245.26         0.540325          1.36079
1247.59         0.615854          1.38514
1249.78         0.622293          1.40114
1251.91          0.57092          1.40331
1253.99         0.472447          1.39258
1256.08         0.334721          1.37267
1258.14         0.170582          1.35133
1260.22       -0.0118002          1.33631
1262.34        -0.200051          1.33115
1264.53        -0.376195          1.33754
1266.81        -0.520917          1.35662
1269.16        -0.608343          1.38133
1271.35        -0.625494          1.39923
1273.51        -0.582808          1.40343
1275.64        -0.489524          1.39494
1277.74        -0.355636          1.37617
1279.84        -0.191947           1.3539
1281.93      -0.00984898          1.33731
1284.07         0.179942          1.33106
1286.22         0.357026          1.33614
1288.47         0.505034          1.35367
1290.79         0.600298          1.37807
1292.99         0.626962          1.39739
1295.15         0.592637          1.40412
1297.28         0.506379          1.39704
1299.39          0.37764          1.37901
1301.45         0.220462          1.35713
1303.51        0.0426165           1.3397
1305.63         -0.14551           1.3315
1307.77         -0.32555          1.33432
1310.02        -0.482314          1.34982
1312.36        -0.589333          1.37395
1314.58        -0.626858          1.39491
1316.76        -0.601841          1.40359
1318.88        -0.523649          1.39889
1320.99        -0.401466          1.38281
1323.08        -0.246571          1.36074
1325.16       -0.0702116          1.34173
1327.29         0.119525          1.33191
1329.43         0.302391          1.33312
1331.66         0.462586          1.34685
1333.97         0.577331          1.37031
1336.29         0.625904          1.39282
1338.54         0.606024          1.40389
1340.7         0.529895          1.39992
1342.81         0.410647          1.38399
1344.86         0.260238          1.36241
1346.91        0.0875896          1.34302
1349       -0.0982694          1.33247
1351.11        -0.280544          1.33263
1353.32        -0.444585          1.34453
1355.62        -0.566369            1.367
1357.93        -0.623532          1.39029
1360.06        -0.614651          1.40284
1362.15        -0.552035          1.40142
1364.25        -0.443289           1.3886
1366.33        -0.298579          1.36772
1368.41         -0.12764          1.34711
1370.53        0.0602784          1.33394
1372.68         0.248061          1.33142
1374.89          0.41861          1.34128
1377.2         0.550372          1.36313
1379.55         0.619524          1.38739
1381.74         0.619248           1.4021
1383.87         0.562004          1.40262
1385.94          0.45904          1.39077
1388.02         0.318349          1.37038
1390.08          0.15183          1.34927
1392.16       -0.0317576          1.33521
1394.29        -0.219205          1.33128
1396.48        -0.393114          1.33897
1398.77        -0.532764          1.35902
1401.12        -0.613047          1.38358
1403.29        -0.623833           1.4003
1405.43        -0.576265          1.40313
1407.55        -0.479137          1.39359
1409.65        -0.342482          1.37419
1411.74        -0.176835          1.35215
1413.84       0.00685357          1.33637
1415.98         0.196351          1.33103
1418.15         0.371968          1.33718
1420.41         0.516478           1.3558
1422.74         0.605869          1.38035
1424.93         0.626165          1.39871
1427.08          0.58648          1.40399
1429.19         0.496326          1.39575
1431.3         0.364317          1.37706
1433.36         0.204544           1.3552
1435.44        0.0249179          1.33846
1437.56        -0.163653          1.33126
1439.71        -0.342458          1.33527
1441.97        -0.495394          1.35196
1444.32        -0.596231          1.37638
1446.53        -0.627065          1.39645
1448.7        -0.595989          1.40369
1450.83        -0.512506          1.39769
1452.94        -0.386146          1.38061
1455.03        -0.228164          1.35836
1457.11       -0.0499718          1.34012
1459.24         0.139965          1.33149
1461.39         0.320954          1.33398
1463.62         0.477273          1.34902
1465.93         0.585699           1.3729
1468.15         0.626566          1.39412
1470.35         0.604099          1.40389
1472.49         0.526868           1.3995
1474.59         0.406337          1.38324
1476.65          0.25513          1.36158
1478.7        0.0816042          1.34273
1480.8        -0.104885          1.33243
1482.92        -0.287453          1.33268
1485.16        -0.451678          1.34536
1487.48        -0.571524          1.36846
1489.71        -0.623987            1.391
1491.88        -0.612855          1.40284
1494.01         -0.54654           1.4011
1496.12         -0.43396          1.38741
1498.21        -0.286053          1.36607
1500.29        -0.113493          1.34559
1502.42        0.0749674          1.33326
1504.56         0.261372          1.33175
1506.77         0.428914          1.34257
1509.06         0.556516          1.36463
1511.4         0.621251          1.38851
1513.59         0.617356          1.40253
1515.71         0.557098          1.40229
1517.79         0.451828          1.38974
1519.85         0.310056          1.36912
1521.91         0.142934          1.34842
1523.99       -0.0409574          1.33485
1526.11        -0.227871          1.33135
1528.32        -0.401175          1.33964
1530.62        -0.538691           1.3603
1532.96         -0.61534          1.38483
1535.13        -0.622676          1.40084
1537.26        -0.572424          1.40289
1539.37        -0.473163          1.39281
1541.47        -0.334873          1.37309
1543.57        -0.167975          1.35116
1545.67        0.0166735          1.33581
1547.81         0.205967          1.33105
1549.99         0.380557          1.33786
1552.25         0.522785          1.35705
1554.58         0.608705           1.3816
1556.77         0.625458          1.39939
1558.92         0.582825          1.40388
1561.02         0.490584            1.395
1563.12         0.356998          1.37598
1565.19         0.195999          1.35418
1567.26        0.0155537          1.33787
1569.39        -0.173098          1.33119
1571.55        -0.351268           1.3358
1573.81        -0.502176          1.35313
1576.16        -0.599653          1.37767
1578.37         -0.62691          1.39723
1580.54        -0.592674          1.40368
1582.67        -0.506455            1.397
1584.78        -0.377964          1.37943
1586.87        -0.218367          1.35712
1588.95       -0.0391439           1.3393
1591.09         0.150827          1.33132
1593.24         0.330771          1.33451
1595.47         0.484906          1.35023
1597.78         0.589867          1.37428
1599.99         0.626948          1.39504
1602.19         0.601292          1.40401
1604.32         0.521567          1.39889
1606.43         0.398718          1.38212
1608.49           0.2459          1.36037
1610.54         0.071199          1.34187
1612.64        -0.115776          1.33212
1614.77         -0.29766          1.33306
1617.01        -0.460022           1.3465
1619.34        -0.576566          1.36992
1621.65        -0.625692          1.39259
1623.79        -0.609295          1.40339
1625.88        -0.540129          1.40034
1627.97        -0.425798          1.38627
1630.05         -0.27665          1.36472
1632.13        -0.103179           1.3447
1634.26        0.0858802          1.33291
1636.41         0.271727          1.33202
1638.62         0.438004          1.34353
1640.93         0.562612          1.36621
1643.27         0.622943          1.38982
1645.46         0.614951            1.403
1647.58         0.551206          1.40176
1649.65         0.443067          1.38852
1651.71         0.299548          1.36766
1653.77         0.131108          1.34722
1655.85       -0.0534068          1.33428
1657.97        -0.239606          1.33151
1660.18        -0.411406          1.34063
1662.49        -0.545638          1.36186
1664.83        -0.617731           1.3862
1666.98        -0.621144           1.4014
1669.1        -0.567942           1.4026
1671.21        -0.466396          1.39189
1673.31        -0.326467          1.37184
1675.4        -0.158449          1.35013
1677.51        0.0271174           1.3353
1679.65         0.216108           1.3311
1681.83         0.389719           1.3386
1684.11         0.529569          1.35844
1686.44         0.611655          1.38299
1688.63         0.624418          1.40011
1690.77         0.578402          1.40368
1692.87         0.483758           1.3941
1694.97         0.348433          1.37472
1697.03         0.186052          1.35303
1699.11       0.00473022           1.3372
1701.23        -0.183896          1.33114
1703.4        -0.361242          1.33647
1705.67        -0.509693          1.35449
1708.02        -0.603251          1.37911
1710.22        -0.626518          1.39805
1712.39        -0.588872          1.40362
1714.52         -0.49976          1.39621
1716.63         -0.36905          1.37813
1718.72        -0.207786          1.35581
1720.81       -0.0274367          1.33847
1722.94         0.162499          1.33118
1725.09          0.34131          1.33512
1727.33         0.493052          1.35157
1729.65         0.594199          1.37579
1731.85         0.627137            1.396
1734.03         0.598017          1.40409
1736.17         0.515635          1.39819
1738.28         0.390339          1.38089
1740.33         0.235748          1.35906
1742.4        0.0597575          1.34097
1744.5        -0.127727          1.33184
1746.63        -0.308869          1.33352
1748.88        -0.469061          1.34779
1751.21        -0.581869          1.37153
1753.52         -0.62644          1.39373
1755.66        -0.606053          1.40361
1757.75        -0.533415           1.3997
1759.84        -0.416245          1.38493
1761.92        -0.265026          1.36314
1764       -0.0904446          1.34355
1766.13        0.0990077          1.33249
1768.28         0.283832           1.3324
1770.5         0.447975          1.34478
1772.81         0.568808          1.36788
1775.14         0.624378          1.39111
1777.32         0.612262          1.40338
1779.44         0.545034          1.40119
1781.52         0.433911          1.38723
1783.58         0.288627          1.36612
1785.63         0.118939          1.34606
1787.71       -0.0661231          1.33376
1789.84        -0.251503          1.33172
1792.06         -0.42173           1.3417
1794.37        -0.552564           1.3635
1796.7        -0.619939          1.38761
1798.85        -0.619281          1.40193
1800.96        -0.562968          1.40225
1803.06        -0.458994          1.39088
1805.15        -0.317303          1.37049
1807.24         -0.14811          1.34904
1809.36        0.0383728          1.33478
1811.5         0.226964          1.33119
1813.69         0.399418          1.33946
1815.98         0.536574          1.35995
1818.31         0.614494          1.38444
1820.5         0.623048          1.40082
1822.63         0.573454          1.40342
1824.72         0.476249          1.39309
1826.81         0.339218          1.37337
1828.88          0.17551          1.35184
1830.96      -0.00661048          1.33655
1833.08        -0.195041          1.33114


==> highlights.txt <==
We combine the hybridized discontinuous Galerkin method with embedded DIRK schemes.

We investigate the use of timestep control in this setting. 

The most suitable DIRK method is identified. 
